Least Squares Rational Approximation

Rational approximation appears in many contexts throughout science and engineering, playing a central role in linear systems theory, special function approximation, and many others. There are many existing methods for solving the rational approximation problem, from fixed point methods like the Sanathanan-Koerner iteration and Vector Fitting, to partial interpolation methods like Adaptive Anderson Antoulas (AAA). While these methods can often find rational approximations with a small residual norm, they are unable to find optimizers with respect to a weighted l2 norm with a square dense weighting matrix. Here we develop a nonlinear least squares approach constructing rational approximations with respect to this norm. We explore this approach using two parameterizations of rational functions: a ratio of two polynomials and a partial fraction expansion. In both cases, we show how we can use Variable Projection (VARPRO) to reduce the dimension of the optimization problem. As many applications seek a real rational approximation that can be described as a ratio of two real polynomials, we show how this constraint can be enforced in both parameterizations. Although this nonlinear least squares approach often converge to suboptimal local minimizers, we find this can be largely mitigated by initializing the algorithm using the poles of the AAA algorithm applied to the same data. This combination of initialization and nonlinear least squares enables us to construct rational approximants using dense and potentially ill-conditioned weight matrices such as those that appear as a step in new H2 model reduction algorithm recently developed by the authors.

==> data/fig_aaa_cdplayer.dat <==
m	res_aaa	res_pr	res_vf	
1.0	4.63886744301	0.763220394323	0.765578247984	
2.0	1.7547927221	0.441468157027	0.444791689038	
3.0	1.56092539174	0.295330619261	0.298569447989	
4.0	0.022864559373	0.0224300665264	0.0224301048698	
5.0	0.0172735080191	0.0171080949283	0.0171105419194	
6.0	0.00964149629396	0.00947861670042	0.00948189007546	
7.0	0.00811492576679	0.00794529102566	0.00795985761806	
8.0	0.00656165754352	0.00627203439462	0.00629006495573	
9.0	0.00487816434885	0.00465417893064	0.00467169659315	
10.0	0.00226407145889	0.00190404426437	0.00190670309263	
11.0	0.00198141745589	0.000855925022862	0.00115243557105	
12.0	0.00168568882324	0.000697497570313	0.000761162155532	
13.0	0.0012457260883	0.000654119119004	0.000711479962239	
14.0	0.000867290949101	0.000627193280135	0.000642415751611	
15.0	0.000704782231976	0.000507739003691	0.000525928581142	
16.0	0.000572359069227	0.000203656097379	0.000212339025972	
17.0	0.000589042090686	0.000191860797453	0.000200884771053	
18.0	0.000583915683272	0.000177993935346	0.000188074143564	
19.0	0.000146552366218	0.000125753061919	0.00014535364922	
20.0	1.49066272667e-05	1.34830504194e-05	1.35058362044e-05	
21.0	1.1447690338e-05	9.78686259403e-06	9.79869658591e-06	
22.0	7.0337297171e-06	3.32949523334e-06	3.32975902643e-06	
23.0	6.34749672101e-06	3.09429192155e-06	3.09938994122e-06	
24.0	6.04116811086e-06	1.29889784662e-06	2.73267886032e-06	
25.0	1.40162252172e-06	6.18854899618e-07	6.43467072028e-07	
26.0	4.48580950756e-08	1.85258694735e-08	1.85462162849e-08	
27.0	3.77125884205e-08	1.25188492628e-08	1.25928629665e-08	
28.0	6.3758347837e-09	2.36482849904e-09	2.3988084231e-09	
29.0	2.9743744518e-09	9.90277784261e-10	1.18295296066e-07	
30.0	7.47736537362e-10	2.30529155043e-10	5.71270955674e-08	


==> data/fig_aaa_cdplayer_matlab.dat <==
m	res_aaa	
1.000000000000000e+00	4.638867443007498e+00	
2.000000000000000e+00	1.754792722096134e+00	
3.000000000000000e+00	1.560925391741953e+00	
4.000000000000000e+00	2.286455937304726e-02	
5.000000000000000e+00	1.727350801906393e-02	
6.000000000000000e+00	9.641496293961500e-03	
7.000000000000000e+00	8.114925766793422e-03	
8.000000000000000e+00	6.561657543517259e-03	
9.000000000000000e+00	4.878164348846724e-03	
1.000000000000000e+01	2.264071458887519e-03	
1.100000000000000e+01	1.981417455890424e-03	
1.200000000000000e+01	1.685688823235329e-03	
1.300000000000000e+01	1.245726088297895e-03	
1.400000000000000e+01	8.672909491011537e-04	
1.500000000000000e+01	7.047822319758748e-04	
1.600000000000000e+01	5.723590692275123e-04	
1.700000000000000e+01	5.890420906867612e-04	
1.800000000000000e+01	5.839156832720059e-04	
1.900000000000000e+01	1.465523662176521e-04	
2.000000000000000e+01	1.490662726666054e-05	
2.100000000000000e+01	1.144769033810348e-05	
2.200000000000000e+01	7.033729717630994e-06	
2.300000000000000e+01	6.347496720947659e-06	
2.400000000000000e+01	6.041168110128397e-06	
2.500000000000000e+01	1.401622521750361e-06	
2.600000000000000e+01	4.485809485054576e-08	
2.700000000000000e+01	3.771258841537425e-08	
2.800000000000000e+01	6.375835031111453e-09	
2.900000000000000e+01	2.974373820145628e-09	
3.000000000000000e+01	7.477380595346239e-10	


==> data/fig_aaa_res_aaa.dat <==
r	res	
1.000000000000000e+00	1.627174733323013e+01	
2.000000000000000e+00	6.537559117613646e-01	
3.000000000000000e+00	6.301731385331998e-01	
4.000000000000000e+00	1.632974706347049e+00	
5.000000000000000e+00	1.063714997639280e+00	
6.000000000000000e+00	7.652838638503223e+00	
7.000000000000000e+00	7.514703807373797e-01	
8.000000000000000e+00	1.310043992343320e+01	
9.000000000000000e+00	1.470500587071734e+00	
1.000000000000000e+01	2.900257696737241e-01	
1.100000000000000e+01	2.379431169287768e-01	
1.200000000000000e+01	3.433621967180908e-02	
1.300000000000000e+01	5.419365607310597e-01	
1.400000000000000e+01	1.683985716908175e-02	
1.500000000000000e+01	2.188219834834911e-02	
1.600000000000000e+01	4.658489189695482e-03	
1.700000000000000e+01	3.541893598942763e-02	
1.800000000000000e+01	4.294803540682371e-03	
1.900000000000000e+01	9.010891062429593e-03	
2.000000000000000e+01	7.905896046452519e-04	
2.100000000000000e+01	4.303561844706069e-03	
2.200000000000000e+01	3.524808534346746e-04	
2.300000000000000e+01	2.909446763342794e-03	
2.400000000000000e+01	4.310225509655389e-04	
2.500000000000000e+01	1.254174893570738e-03	
2.600000000000000e+01	1.397190644846346e-04	
2.700000000000000e+01	1.057714332715261e-03	
2.800000000000000e+01	2.811336188875912e-05	
2.900000000000000e+01	1.215733555820608e-04	
3.000000000000000e+01	1.955326857748357e-05	
3.100000000000000e+01	9.728205858670236e-05	
3.200000000000000e+01	5.881222533224261e-06	
3.300000000000000e+01	2.704313286825710e-05	
3.400000000000000e+01	1.000761861963200e-06	
3.500000000000000e+01	6.844951208236457e-06	
3.600000000000000e+01	5.365248273410559e-07	
3.700000000000000e+01	2.880920446592271e-06	
3.800000000000000e+01	5.217943584784059e-07	
3.900000000000000e+01	1.081786614022514e-06	
4.000000000000000e+01	6.617284999087787e-08	
4.100000000000000e+01	3.222111677421986e-07	
4.200000000000000e+01	2.448706425519545e-08	
4.300000000000000e+01	4.433966122369577e-07	
4.400000000000000e+01	8.849168992029084e-09	
4.500000000000000e+01	2.076820462326094e-08	
4.600000000000000e+01	6.017151820719963e-09	
4.700000000000000e+01	9.961877683365022e-09	
4.800000000000000e+01	1.175639631500485e-09	
4.900000000000000e+01	6.858727308939298e-10	
5.000000000000000e+01	2.102200269362345e-10	


==> data/fig_aaa_res_pr.dat <==
m	res	res_init	
1.0	0.852413937483	0.861037792356	
2.0	0.75811962183	0.630246553901	
3.0	0.756644242806	0.478177155831	
4.0	0.26895314255	0.452366583744	
5.0	0.233783955666	0.192128768084	
6.0	0.233758247767	0.111225267103	
7.0	0.227401461383	0.0863895772146	
8.0	0.226837065522	0.0809416629057	
9.0	0.224038885344	0.0398125143971	
10.0	0.222451500439	0.0234872385007	
11.0	0.222385481469	0.0182370959874	
12.0	0.218793115581	0.0106070508627	
13.0	0.124254066625	0.0081842132141	
14.0	0.0851912147771	0.00464620052374	
15.0	0.0773852875136	0.00358290277712	
16.0	0.0651049213668	0.00198848113547	
17.0	0.0608292491875	0.00152973420097	
18.0	0.0605373836869	0.000830191282488	
19.0	0.0604108763612	0.000637604217474	
20.0	0.0532845849147	0.000338926803037	
21.0	0.0460987141962	0.000259801158274	
22.0	0.0138391343755	0.000135261274376	
23.0	0.0126168542408	0.000103677408671	
24.0	0.0126103465269	5.29091549828e-05	
25.0	0.0125809018269	4.17311903219e-05	
26.0	0.0122683138459	2.03455790392e-05	
27.0	0.0121488515758	1.55878024418e-05	
28.0	0.012144441013	7.66201361562e-06	
29.0	0.0121060691921	5.88268977711e-06	
30.0	0.00923499473248	2.84327483138e-06	
31.0	0.0083442131071	2.18429823351e-06	
32.0	0.00834340658519	1.04292658962e-06	
33.0	0.00834051789273	7.96982097251e-07	
34.0	0.00833288552478	3.70854034283e-07	
35.0	0.00832390897595	2.86198766558e-07	
36.0	0.00780802823765	1.30816123639e-07	
37.0	0.00819969883643	1.01282887905e-07	
38.0	0.00818483986603	4.54776843876e-08	
39.0	0.0081762486906	3.51142236207e-08	
40.0	0.00765658808194	1.55541010955e-08	
41.0	0.00814799114208	1.19616671149e-08	
42.0	0.00813204406639	5.24635798802e-09	
43.0	0.00812294562764	4.01632351145e-09	
44.0	0.00758730236602	1.74433102447e-09	
45.0	0.00769903400082	1.3286332929e-09	
46.0	0.00767505064649	5.71876372034e-10	
47.0	0.00765307678888	4.33373815766e-10	
48.0	0.00773792389786	1.85308943907e-10	
49.0	0.00764678252831	1.3926802875e-10	
50.0	0.00762210346528	5.9010670058e-11	


==> data/fig_aaa_res_rel.dat <==
m	res	res_init	res_aaa	
1.0	1.0	1.01011698014	19.0890207418	
2.0	1.20289372014	1.0	1.03730184277	
3.0	1.58235129717	1.0	1.31786542048	
4.0	1.0	1.68195314416	6.07159556071	
5.0	1.21680869553	1.0	5.53646915163	
6.0	2.10166497105	1.0	68.8048573656	
7.0	2.63227890117	1.0	8.69862320162	
8.0	2.80247597317	1.0	161.850392655	
9.0	5.62734830332	1.0	36.9356371819	
10.0	9.47116454037	1.0	12.3482277265	
11.0	12.194127926	1.0	13.0472042859	
12.0	20.6271392881	1.0	3.23711275794	
13.0	15.1821639264	1.0	66.2173072174	
14.0	18.3356732758	1.0	3.6244361566	
15.0	21.5984893611	1.0	6.10739383945	
16.0	32.7410304304	1.0	2.3427374324	
17.0	39.7645873047	1.0	23.1536537308	
18.0	72.9198016938	1.0	5.17326986115	
19.0	94.7466699648	1.0	14.1324207329	
20.0	157.215612448	1.0	2.33262638883	
21.0	177.438447552	1.0	16.564829323	
22.0	102.314091298	1.0	2.60592586504	
23.0	121.693379518	1.0	28.0624950088	
24.0	238.339594178	1.0	8.14646446548	
25.0	301.474789717	1.0	30.053657322	
26.0	602.99654398	1.0	6.86729358823	
27.0	779.381931557	1.0	67.8552564844	
28.0	1585.019503	1.0	3.66918714833	
29.0	2057.91392217	1.0	20.6662870538	
30.0	3248.01339306	1.0	6.87702376206	
31.0	3820.08874938	1.0	44.5369854237	
32.0	7999.99412063	1.0	5.63915292962	
33.0	10465.1257807	1.0	33.9319201291	
34.0	22469.4482316	1.0	2.69853303308	
35.0	29084.3635564	1.0	23.9167739629	
36.0	59687.0478995	1.0	4.10136619567	
37.0	80958.3830602	1.0	28.4442960326	
38.0	179974.859676	1.0	11.4736351577	
39.0	232847.201149	1.0	30.8076472289	
40.0	492255.260199	1.0	4.25436671554	
41.0	681175.212768	1.0	26.9369783197	
42.0	1550036.06025	1.0	4.66744059615	
43.0	2022482.90121	1.0	110.398629735	
44.0	4349691.80712	1.0	5.07310187568	
45.0	5794702.0009	1.0	15.6312541122	
46.0	13420821.3905	1.0	10.5217702898	
47.0	17659296.6868	1.0	22.9868010502	
48.0	41756883.0446	1.0	6.34421419016	
49.0	54906948.8305	1.0	4.92483980026	
50.0	129164835.068	1.0	3.56240704825	


==> data/fig_aaa_tan256.dat <==
m	res_aaa	res_pr	
1.0	16.2717473332	1.0	
2.0	0.653755911761	0.630246553901	
3.0	0.630173138533	0.478177136555	
4.0	1.63297470635	0.452366585362	
5.0	1.06371499764	0.192128463245	
6.0	7.6528386385	0.111216601287	
7.0	0.751470380737	0.0863895771052	
8.0	13.1004399235	0.0512075944302	
9.0	1.47050058707	0.0398124013252	
10.0	0.290025769674	0.0234883003639	
11.0	0.237943116929	0.0182299562193	
12.0	0.0343362196718	0.0105756248771	
13.0	0.541936560731	0.00818252081048	
14.0	0.0168398571691	0.00464612782062	
15.0	0.0218821983483	0.00358290071203	
16.0	0.0046584891897	0.00198838776501	
17.0	0.0354189359894	0.0015292513197	
18.0	0.00429480354068	0.000829928217932	
19.0	0.00901089106246	0.000637204350838	
20.0	0.000790589604645	0.000338516727411	
21.0	0.00430356184471	0.000259648087836	
22.0	0.000352480853435	0.00013517033686	
23.0	0.00290944676336	0.000103635553096	
24.0	0.000431022550963	5.29052428725e-05	
25.0	0.00125417489357	4.05644007494e-05	
26.0	0.000139719064484	2.03168794627e-05	
27.0	0.00105771433279	1.55851881691e-05	
28.0	2.81133618889e-05	7.66136275089e-06	
29.0	0.000121573355574	5.88232694133e-06	
30.0	1.95532685769e-05	2.83891503703e-06	
31.0	9.7282058428e-05	2.18259668135e-06	
32.0	5.88122253245e-06	1.03434897045e-06	
33.0	2.70431329113e-05	7.96649032099e-07	
34.0	1.00076186249e-06	3.70757839954e-07	
35.0	6.84495113734e-06	4.07330033074e-07	
36.0	5.36524816676e-07	1.33008094431e-07	
37.0	2.88092041968e-06	1.51582800377e-07	
38.0	5.21794362359e-07	4.5445973133e-08	
39.0	1.08178705624e-06	4.23730341735e-08	
40.0	6.61728496407e-08	3.02536713405e-08	
41.0	3.22211195718e-07	1.55528899523e-08	
42.0	2.44870665329e-08	5.24602895859e-09	
43.0	4.43397840836e-07	4.96085287151e-09	
44.0	8.84915364392e-09	3.30112842309e-09	
45.0	2.07681712481e-08	1.73662314676e-09	
46.0	6.01714692718e-09	5.71876427887e-10	
47.0	9.96188571825e-09	1.27715457934e-09	
48.0	1.17560945401e-09	1.93005409553e-10	
49.0	6.85871816034e-10	3.79286428735e-10	
50.0	2.10222315896e-10	1.24285181168e-10	


==> data/fig_aaa_tan256_matlab.dat <==
m	res_aaa	
1.000000000000000e+00	1.627174733323013e+01	
2.000000000000000e+00	6.537559117613646e-01	
3.000000000000000e+00	6.301731385331998e-01	
4.000000000000000e+00	1.632974706347049e+00	
5.000000000000000e+00	1.063714997639280e+00	
6.000000000000000e+00	7.652838638503223e+00	
7.000000000000000e+00	7.514703807373797e-01	
8.000000000000000e+00	1.310043992343320e+01	
9.000000000000000e+00	1.470500587071734e+00	
1.000000000000000e+01	2.900257696737241e-01	
1.100000000000000e+01	2.379431169287768e-01	
1.200000000000000e+01	3.433621967180908e-02	
1.300000000000000e+01	5.419365607310597e-01	
1.400000000000000e+01	1.683985716908175e-02	
1.500000000000000e+01	2.188219834834911e-02	
1.600000000000000e+01	4.658489189695482e-03	
1.700000000000000e+01	3.541893598942763e-02	
1.800000000000000e+01	4.294803540682371e-03	
1.900000000000000e+01	9.010891062429593e-03	
2.000000000000000e+01	7.905896046452519e-04	
2.100000000000000e+01	4.303561844706069e-03	
2.200000000000000e+01	3.524808534346746e-04	
2.300000000000000e+01	2.909446763342794e-03	
2.400000000000000e+01	4.310225509655389e-04	
2.500000000000000e+01	1.254174893570738e-03	
2.600000000000000e+01	1.397190644846346e-04	
2.700000000000000e+01	1.057714332715261e-03	
2.800000000000000e+01	2.811336188875912e-05	
2.900000000000000e+01	1.215733555820608e-04	
3.000000000000000e+01	1.955326857748357e-05	
3.100000000000000e+01	9.728205858670236e-05	
3.200000000000000e+01	5.881222533224261e-06	
3.300000000000000e+01	2.704313286825710e-05	
3.400000000000000e+01	1.000761861963200e-06	
3.500000000000000e+01	6.844951208236457e-06	
3.600000000000000e+01	5.365248273410559e-07	
3.700000000000000e+01	2.880920446592271e-06	
3.800000000000000e+01	5.217943584784059e-07	
3.900000000000000e+01	1.081786614022514e-06	
4.000000000000000e+01	6.617284999087787e-08	
4.100000000000000e+01	3.222111677421986e-07	
4.200000000000000e+01	2.448706425519545e-08	
4.300000000000000e+01	4.433966122369577e-07	
4.400000000000000e+01	8.849168992029084e-09	
4.500000000000000e+01	2.076820462326094e-08	
4.600000000000000e+01	6.017151820719963e-09	
4.700000000000000e+01	9.961877683365022e-09	
4.800000000000000e+01	1.175639631500485e-09	
4.900000000000000e+01	6.858727308939298e-10	
5.000000000000000e+01	2.102200269362345e-10	


==> data/fig_beam_irka.dat <==
r	rnorm	
2.0	0.0052861081782	
4.0	0.00526201603576	
6.0	0.00526091301809	


==> data/fig_beam_irka_bode2.dat <==
omega	modulus	angle	
1.0	0.0021222696519	-0.0100039736714	
1.12266777351	0.00212224235916	-0.0112310431883	
1.26038292968	0.00212220796134	-0.0126085948975	
1.41499129743	0.00212216460931	-0.014155071646	
1.58856512943	0.00212210997293	-0.0158911717921	
1.78343087693	0.00212204111617	-0.0178401230514	
2.00220037182	0.00212195433985	-0.0200279887614	
2.24780583355	0.00212184498361	-0.0224840100541	
2.52353917043	0.00212170717695	-0.0252409876578	
2.83309610184	0.00212153352603	-0.0283357072185	
3.18062569279	0.00212131472009	-0.0318094121117	
3.5707859649	0.00212103903723	-0.0357083276417	
4.0088063289	0.0021206917243	-0.040084240213	
4.5005576757	0.00212025421995	-0.0449951343888	
5.05263106534	0.00211970318242	-0.0505058895564	
5.67242606849	0.0021190092757	-0.0566890359571	
6.36824994472	0.00211813565743	-0.0636255667838	
7.1494289866	0.00211703610141	-0.0714057984448	
8.02643352226	0.0021156526758	-0.0801302643315	
9.01101825167	0.00211391288672	-0.0899106176918	
10.1163797977	0.00211172618768	-0.100870505438	
11.3573335834	0.00210897975114	-0.113146355572	
12.7505124071	0.00210553340465	-0.126887994796	
14.3145893752	0.00210121365857	-0.142258977936	
16.0705281826	0.002095806807	-0.159436465395	
18.0418640939	0.00208905118592	-0.178610427629	
20.2550193923	0.00208062884502	-0.199981887067	
22.7396575236	0.00207015716051	-0.223759831372	
25.5290806824	0.00205718131431	-0.250156356729	
28.6606761695	0.00204116911025	-0.279379544321	
32.1764175025	0.00202151028051	-0.311623569136	
36.1234269971	0.00199752318295	-0.347055635771	
40.5546073584	0.00196847242124	-0.385799594425	
45.5293507487	0.00193360110132	-0.427916579026	
51.1143348344	0.00189218067869	-0.473383771492	
57.384416483	0.00184357909883	-0.52207340099	
64.4236350872	0.00178734383556	-0.573735169411	
72.3263389648	0.00172329077353	-0.6279861133	
81.1984499318	0.00165158400829	-0.684311990148	
91.1588829975	0.00157278799409	-0.742083168197	
102.341140211	0.00148787479302	-0.800585577973	
114.895100019	0.00139817689797	-0.859064000179	
128.989026125	0.00130528878542	-0.916771838655	
144.811822767	0.00121093362611	-0.973019753154	
162.575566644	0.00111682011683	-1.02721585007	
182.518349432	0.00102451491338	-1.078892411	
204.907468982	0.000935349188666	-1.12771743927	
230.043011977	0.000850367091207	-1.17349241919	
258.261876068	0.000770313742052	-1.21613973536	
289.942285388	0.000695653803343	-1.2556839258	
325.508859984	0.000626609261758	-1.2922305947	
365.438307096	0.000563205930767	-1.32594586863	
410.265810583	0.000505320738492	-1.35703819381	
460.592204115	0.000452724803546	-1.38574332841	
517.09202429	0.000405119815465	-1.41231270411	
580.522551609	0.000362167030553	-1.4370049159	
651.733960488	0.000323509284689	-1.46007989534	
731.680714343	0.000288786968431	-1.4817952616	
821.434358492	0.000257649088692	-1.50240436585	
922.197882333	0.000229760508676	-1.52215560631	
1035.3218433	0.00020480632209	-1.54129266411	
1162.32246868	0.000182494147022	-1.56005537879	
1304.90197801	0.000162554956678	-1.57868103932	
1464.97139831	0.00014474291634	-1.59740590758	
1644.67617799	0.000128834574213	-1.61646681639	
1846.4249429	0.000114627658064	-1.63610269246	
2072.9217796	0.000101939656662	-1.65655584671	
2327.20247896	9.0606310821e-05	-1.67807285003	
2612.67522556	8.04800995239e-05	-1.70090477143	
2933.16627839	7.14287785118e-05	-1.72530649942	
3292.9712551	6.33340090329e-05	-1.75153479864	
3696.9127072	5.60901005899e-05	-1.77984468078	
4150.40475785	4.96028815104e-05	-1.81048360654	
4659.52566866	4.37887030605e-05	-1.84368301181	
5231.09930806	3.85735749013e-05	-1.87964670867	
5872.78661319	3.389242035e-05	-1.91853591004	
6593.18827133	2.96884279959e-05	-1.96045103344	
7401.95999692	2.59124616601e-05	-2.00541111071	
8309.94194935	2.25224754082e-05	-2.05333256604	
9329.30402628	1.94828692013e-05	-2.1040102099	
10473.7089796	1.6763721543e-05	-2.15710424908	
11758.4955405	1.43398565198e-05	-2.21213748799	
13200.8840083	1.21897479001e-05	-2.26850621048	
14820.207058	1.02943257799e-05	-2.32550622051	
16638.1688608	8.63581167105e-06	-2.38237242872	
18679.1359902	7.19673859237e-06	-2.43832705938	
20970.4640132	5.95929350099e-06	-2.49262921882	
23542.8641432	4.90505174561e-06	-2.5446181729	
26430.8148697	4.01508256763e-06	-2.59374439415	
29673.0240819	3.27032686839e-06	-2.63958553956	
33312.9478793	2.65210989899e-06	-2.68184781654	
37399.3730248	2.14265735229e-06	-2.72035565395	
41987.0708444	1.72552005258e-06	-2.75503374702	
47137.5313412	1.38585953541e-06	-2.78588550019	
52919.7873596	1.11058769923e-06	-2.81297108965	
59411.3398497	8.883804391e-07	-2.83638728925	
66699.1966303	7.09597383555e-07	-2.85625019499	
74881.0385759	5.66141283507e-07	-2.87268121651	
84066.5288562	4.51285891329e-07	-2.88579621273	
94378.7827778	3.59494090403e-07	-2.89569739255	
105956.017928	2.86240965098e-07	-2.90246751394	
118953.406737	2.27850593517e-07	-2.90616593372	
133545.156293	1.81350941357e-07	-2.90682613804	
149926.843279	1.44348237186e-07	-2.90445449047	
168318.035333	1.14920341953e-07	-2.89903005281	
188965.233969	9.15275834384e-08	-2.89050545573	
212145.178491	7.29390434513e-08	-2.8788089189	
238168.555198	5.8172156028e-08	-2.8638476405	
267384.161584	4.64435519165e-08	-2.84551288859	
300183.581358	3.71292696378e-08	-2.82368721818	
337006.432927	2.97326838415e-08	-2.79825428362	
378346.261713	2.38587401093e-08	-2.76911167504	
424757.155254	1.91933110852e-08	-2.7361870229	
476861.169771	1.54866916872e-08	-2.69945721861	
535356.667741	1.25404274484e-08	-2.6589699377	
601027.678207	1.01968196092e-08	-2.614865723	
674754.405311	8.33057522332e-09	-2.56739780241	
757525.025877	6.84217286129e-09	-2.51694585835	
850448.93418	5.65259748255e-09	-2.46401957756	
954771.611421	4.69916477465e-09	-2.40924847368	
1071891.31921	3.93220885901e-09	-2.35335646393	
1203377.84078	3.31245075766e-09	-2.2971227583	
1350993.5212	2.80890107416e-09	-2.2413339386	
1516716.88847	2.39718090577e-09	-2.18673446269	
1702769.17223	2.05817106203e-09	-2.13398326015	
1911644.07539	1.77692137831e-09	-2.08362240338	
2146141.19786	1.5417690884e-09	-2.03606075152	
2409403.56024	1.34362787199e-09	-1.99157216098	
2704959.73046	1.1754178505e-09	-1.95030537635	
3036771.11804	1.03161243934e-09	-1.91230154107	
3409285.06975	9.07881681561e-10	-1.87751529471	
3827494.47852	8.00814411937e-10	-1.84583621796	
4297004.70432	7.0770392328e-10	-1.81710846505	
4824108.70417	6.26384000359e-10	-1.79114743673	
5415871.37808	5.55104304457e-10	-1.76775312277	
6080224.26165	4.92436085407e-10	-1.74672024386	
6826071.83427	4.37200998268e-10	-1.7278455915	
7663410.86801	3.88417360037e-10	-1.71093306574	
8603464.41668	3.45259480374e-10	-1.69579691078	
9658832.24116	3.07026748758e-10	-1.6822635938	
10843659.6869	2.73119985632e-10	-1.67017269796	
12173827.2774	2.43023200943e-10	-1.6593771237	
13667163.5646	2.16289385739e-10	-1.6497428228	
15343684.0893	1.92529323505e-10	-1.64114823258	
17225859.654	1.71402675649e-10	-1.63348353071	
19338917.5046	1.52610792594e-10	-1.62664979639	
21711179.4569	1.35890846241e-10	-1.62055813654	
24374441.5012	1.21010984978e-10	-1.61512881647	
27364399.9707	1.07766289133e-10	-1.61029042035	
30721129.9886	9.59753608019e-11	-1.6059790567	
34489622.6041	8.54774227546e-11	-1.60213761762	
38720387.8181	7.61298310557e-11	-1.59871509519	
43470131.5813	6.78059279808e-11	-1.59566595588	
48802515.8365	6.03931780345e-11	-1.59294957129	
54789011.7959	5.3791541962e-11	-1.59052970275	
61509857.8858	4.79120527124e-11	-1.58837403612	
69055135.2016	4.26755641761e-11	-1.58645376327	
77525974.8863	3.80116487903e-11	-1.58474320627	
87035913.6149	3.38576241893e-11	-1.58321948049	
97712415.3535	3.01576922798e-11	-1.58186219301	
109698579.789	2.68621766805e-11	-1.58065317295	
123155060.329	2.39268465171e-11	-1.57957623049	
138262217.376	2.13123162487e-11	-1.57861694168	
155222535.743	1.8983512589e-11	-1.57776245642	
174263338.601	1.69092007452e-11	-1.57700132712	
195639834.352	1.50615631811e-11	-1.57632335592	
219638537.242	1.34158249409e-11	-1.57571945845	
246581107.582	1.19499202913e-11	-1.57518154238	
276828663.039	1.06441960547e-11	-1.57470239923	
310786618.778	9.48114754682e-12	-1.57427560785	
348910121.341	8.44518350043e-12	-1.57389544851	
391710149.081	7.52241676937e-12	-1.57355682632	
439760360.93	6.70047796756e-12	-1.57325520297	
493704785.284	5.9683495181e-12	-1.57298653595	
554266452.066	5.31621786805e-12	-1.57274722444	
622257083.673	4.73534187456e-12	-1.57253406099	
698587974.679	4.21793558844e-12	-1.5723441886	
784282206.134	3.7570638569e-12	-1.57217506244	
880488358.164	3.3465493417e-12	-1.57202441569	
988495904.663	2.98088970274e-12	-1.57189022925	
1109752496.41	2.65518383465e-12	-1.57177070459	
1245883364.3	2.36506616611e-12	-1.57166423971	
1398713102.65	2.10664814e-12	-1.57156940765	
1570290124.73	1.87646608907e-12	-1.57148493736	
1762914118.1	1.67143480809e-12	-1.57140969666	
1979166867.85	1.48880619961e-12	-1.57134267711	
2221946860.94	1.32613243877e-12	-1.5712829804	
2494508135.23	1.18123316328e-12	-1.57122980643	
2800503894.18	1.05216624862e-12	-1.57118244248	
3144035471.59	9.37201776686e-13	-1.57114025374	
3529707302.73	8.34798848799e-13	-1.57110267472	
3962688638.7	7.43584932404e-13	-1.57106920176	
4448782831.13	6.62337464448e-13	-1.5710393862	
4994505115.86	5.89967464926e-13	-1.57101282843	
5607169938.21	5.25504940917e-13	-1.57098917248	
6294988990.22	4.68085885461e-13	-1.57096810129	
7067181273.93	4.16940697006e-13	-1.57094933243	
7934096665.8	3.71383864227e-13	-1.57093261434	
8907354638.61	3.3080477792e-13	-1.57091772294	
10000000000.0	2.94659546847e-13	-1.57090445865	


==> data/fig_beam_irka_bode4.dat <==
omega	modulus	angle	
1.0	0.00212185379782	-0.00999932565819	
1.12266777351	0.00212182653606	-0.0112258251484	
1.26038292968	0.00212179217732	-0.0126027369631	
1.41499129743	0.00212174887451	-0.0141484954018	
1.58856512943	0.00212169430015	-0.0158837892365	
1.78343087693	0.00212162552158	-0.0178318354347	
2.00220037182	0.00212153884377	-0.0200186852857	
2.24780583355	0.00212142961167	-0.0224735664233	
2.52353917043	0.00212129196142	-0.0252292644602	
2.83309610184	0.00212111850754	-0.0283225481267	
3.18062569279	0.00212089994983	-0.0317946418847	
3.5707859649	0.00212062457964	-0.0356917499136	
4.0088063289	0.00212027766048	-0.0400656350554	
4.5005576757	0.00211984065192	-0.0449742556358	
5.05263106534	0.00211929023849	-0.0504824618926	
5.67242606849	0.00211859711709	-0.0566627517722	
6.36824994472	0.00211772448664	-0.0635960828175	
7.1494289866	0.00211662617246	-0.0713727322649	
8.02643352226	0.00211524430701	-0.0800931907268	
9.01101825167	0.00211350647641	-0.0898690651001	
10.1163797977	0.00211132223325	-0.100823952601	
11.3573335834	0.00210857887228	-0.113094228704	
12.7505124071	0.00210513637107	-0.126829665657	
14.3145893752	0.00210082142271	-0.142193763397	
16.0705281826	0.00209542054169	-0.159363629249	
18.0418640939	0.00208867232672	-0.178529185691	
20.2550193923	0.00208025913565	-0.199891416895	
22.7396575236	0.00206979869864	-0.223659288245	
25.5290806824	0.00205683659274	-0.250044897828	
28.6606761695	0.00204084104577	-0.279256363178	
32.1764175025	0.00202120221925	-0.311487942293	
36.1234269971	0.00199723886758	-0.346906982899	
40.5546073584	0.00196821590274	-0.385637551715	
45.5293507487	0.00193337657793	-0.427741083074	
51.1143348344	0.00189199225022	-0.473195147331	
57.384416483	0.00184343043659	-0.521872443458	
64.4236350872	0.00178723778978	-0.573523202906	
72.3263389648	0.00172322896608	-0.627765012793	
81.1984499318	0.00165156648322	-0.684084148207	
91.1588829975	0.00157281300816	-0.741851399965	
102.341140211	0.00148793881387	-0.8003529682	
114.895100019	0.00139827483584	-0.858833710254	
128.989026125	0.00130541442729	-0.916546902274	
144.811822767	0.00121108019028	-0.972802892495	
162.575566644	0.00111698082162	-1.02700933862	
182.518349432	0.00102468346337	-1.07869799704	
204.907468982	0.000935520117177	-1.12753633027	
230.043011977	0.000850535941538	-1.17332531636	
258.261876068	0.000770477105529	-1.21598690202	
289.942285388	0.000695809252173	-1.25554527287	
325.508859984	0.000626755219013	-1.2921057693	
365.438307096	0.000563341513857	-1.32583433646	
410.265810583	0.000505445602226	-1.35693930995	
460.592204115	0.000452838998351	-1.3856563948	
517.09202429	0.000405223668024	-1.41223701395	
580.522551609	0.000362261048488	-1.43693978645	
651.733960488	0.000323594083593	-1.46002469123	
731.680714343	0.000288863218062	-1.48174941058	
821.434358492	0.000257717474686	-1.50236736885	
922.197882333	0.000229821706308	-1.52212704332	
1035.3218433	0.000204860979133	-1.54127219687	
1162.32246868	0.000182542873243	-1.56004275128	
1304.90197801	0.000162598318093	-1.5786760763	
1464.97139831	0.000144781432789	-1.59740851157	
1644.67617799	0.000128868719179	-1.61647696273	
1846.4249429	0.000114657859994	-1.63612042214	
2072.9217796	0.000101966301238	-1.65658125622	
2327.20247896	9.06297438229e-05	-1.67810607688	
2612.67522556	8.05006300452e-05	-1.70094597386	
2933.16627839	7.14466823998e-05	-1.72535582803	
3292.9712551	6.33495324742e-05	-1.75159235728	
3696.9127072	5.61034638269e-05	-1.77991047332	
4150.40475785	4.96142826962e-05	-1.81055746601	
4659.52566866	4.37983222682e-05	-1.84376450823	
5231.09930806	3.85815782768e-05	-1.87973503283	
5872.78661319	3.38989643503e-05	-1.91862973241	
6593.18827133	2.96936635482e-05	-1.96054834123	
7401.95999692	2.59165379582e-05	-2.00550903156	
8309.94194935	2.25255429189e-05	-2.05342719424	
9329.30402628	1.94850813617e-05	-2.10409645855	
10473.7089796	1.67652346401e-05	-2.15717575688	
11758.4955405	1.43408274455e-05	-2.21218660923	
13200.8840083	1.21903298672e-05	-2.26852410772	
14820.207058	1.02946626072e-05	-2.32548306197	
16638.1688608	8.63603170426e-06	-2.38229767005	
18679.1359902	7.19694952344e-06	-2.4381897696	
20970.4640132	5.95957915266e-06	-2.49241840247	
23542.8641432	4.9054713583e-06	-2.54432304757	
26430.8148697	4.01567248087e-06	-2.59335460456	
29673.0240819	3.27110397243e-06	-2.63909131781	
33312.9478793	2.65307599824e-06	-2.68124012662	
37399.3730248	2.14380363043e-06	-2.71962638145	
41987.0708444	1.72683105544e-06	-2.75417601343	
47137.5313412	1.38731636422e-06	-2.78489419783	
52919.7873596	1.11217033855e-06	-2.81184375542	
59411.3398497	8.90069297265e-07	-2.8351254668	
66699.1966303	7.11374194703e-07	-2.85486148233	
74881.0385759	5.67989536192e-07	-2.87118226568	
84066.5288562	4.53190931636e-07	-2.88421704154	
94378.7827778	3.61443016825e-07	-2.89408749536	
105956.017928	2.88222400236e-07	-2.90090442195	
118953.406737	2.29854390211e-07	-2.90476707653	
133545.156293	1.83367859545e-07	-2.90576509731	
149926.843279	1.46369613015e-07	-2.90398299511	
168318.035333	1.16937761463e-07	-2.89950730792	
188965.233969	9.35325686165e-08	-2.89243655491	
212145.178491	7.49227575739e-08	-2.88289404114	
238168.555198	6.01251377284e-08	-2.87104329281	
267384.161584	4.83554921031e-08	-2.85710540121	
300183.581358	3.89888521671e-08	-2.84137674046	
337006.432927	3.15275178431e-08	-2.82424449921	
378346.261713	2.55754172182e-08	-2.80619635802	
424757.155254	2.08176217156e-08	-2.78781986676	
476861.169771	1.70040273903e-08	-2.76978714212	
535356.667741	1.39363789079e-08	-2.75282195403	
601027.678207	1.14579515367e-08	-2.73764926836	
674754.405311	9.44532297337e-09	-2.72493154195	
757525.025877	7.8017687433e-09	-2.71520029726	
850448.93418	6.45190674207e-09	-2.70879438832	
954771.611421	5.33730251373e-09	-2.70581661347	
1071891.31921	4.41282694894e-09	-2.70611753211	
1203377.84078	3.64362825683e-09	-2.70931021364	
1350993.5212	3.00263598104e-09	-2.71481343984	
1516716.88847	2.46854969299e-09	-2.72191552646	
1702769.17223	2.02427739533e-09	-2.72984772916	
1911644.07539	1.65578151351e-09	-2.73785600761	
2146141.19786	1.35127375052e-09	-2.74526242893	
2409403.56024	1.10068504179e-09	-2.75151147249	
2704959.73046	8.9533214966e-10	-2.75620053737	
3036771.11804	7.27709607539e-10	-2.75909663904	
3409285.06975	5.91351606776e-10	-2.76014221928	
3827494.47852	4.80726798775e-10	-2.75945226872	
4297004.70432	3.91145402919e-10	-2.75730324988	
4824108.70417	3.18669740186e-10	-2.75411250849	
5415871.37808	2.60026235169e-10	-2.75040590675	
6080224.26165	2.12520076373e-10	-2.74677202494	
6826071.83427	1.73954413736e-10	-2.74380372235	
7663410.86801	1.42555538562e-10	-2.74203170702	
8603464.41668	1.16904683525e-10	-2.74185878848	
9658832.24116	9.58765402965e-11	-2.7435058101	
10843659.6869	7.85843351479e-11	-2.74697965722	
12173827.2774	6.43314101162e-11	-2.75206962314	
13667163.5646	5.25694613473e-11	-2.75837215918	
15343684.0893	4.28636551649e-11	-2.7653375735	
17225859.654	3.48646925936e-11	-2.77232806504	
19338917.5046	2.82874999778e-11	-2.7786754897	
21711179.4569	2.28957580382e-11	-2.7837297515	
24374441.5012	1.84911308038e-11	-2.78689249192	
27364399.9707	1.4905936373e-11	-2.78763564544	
30721129.9886	1.1998099327e-11	-2.78550697928	
34489622.6041	9.64748462042e-12	-2.78012686919	
38720387.8181	7.75300166014e-12	-2.77118083913	
43470131.5813	6.23012733016e-12	-2.75841135708	
48802515.8365	5.00867778603e-12	-2.74161208687	
54789011.7959	4.03076858744e-12	-2.72062628914	
61509857.8858	3.24895546433e-12	-2.69535042339	
69055135.2016	2.62456421055e-12	-2.66574321464	
77525974.8863	2.12621766547e-12	-2.63183942894	
87035913.6149	1.72855976421e-12	-2.59376677634	
97712415.3535	1.41116827412e-12	-2.55176321851	
109698579.789	1.15764123541e-12	-2.50619101857	
123155060.329	9.54838684796e-13	-2.45754298261	
138262217.376	7.92259144957e-13	-2.40643684854	
155222535.743	6.61530652224e-13	-2.35359527038	
174263338.601	5.55997269248e-13	-2.29981130445	
195639834.352	4.70383871506e-13	-2.24590289052	
219638537.242	4.00524020412e-13	-2.19266316285	
246581107.582	3.43138912811e-13	-2.1408136727	
276828663.039	2.95657363608e-13	-2.09096770652	
310786618.778	2.56069092206e-13	-2.04360803969	
348910121.341	2.22805613624e-13	-1.99907959615	
391710149.081	1.94644003727e-13	-1.95759530574	
439760360.93	1.70629860224e-13	-1.91925119789	
493704785.284	1.50016245181e-13	-1.88404668003	
554266452.066	1.32215835221e-13	-1.8519063114	
622257083.673	1.16763870098e-13	-1.82270034645	
698587974.679	1.03289521241e-13	-1.7962630793	
784282206.134	9.14942812879e-14	-1.77240734748	
880488358.164	8.11353966581e-14	-1.7509362009	
988495904.663	7.20134377092e-14	-1.7316513359	
1109752496.41	6.39628903022e-14	-1.71435907114	
1245883364.3	5.684503974e-14	-1.69887432398	
1398713102.65	5.0542550907e-14	-1.68502310643	
1570290124.73	4.49553851688e-14	-1.67264373974	
1762914118.1	3.99976005449e-14	-1.66158743633	
1979166867.85	3.55949134602e-14	-1.65171819737	
2221946860.94	3.16827559215e-14	-1.64291243181	
2494508135.23	2.8204763926e-14	-1.63505826642	
2800503894.18	2.5111535328e-14	-1.62805480719	
3144035471.59	2.23596403305e-14	-1.62181128608	
3529707302.73	1.9910802882e-14	-1.6162462115	
3962688638.7	1.77312130663e-14	-1.61128655252	
4448782831.13	1.57909609525e-14	-1.60686693321	
4994505115.86	1.40635481999e-14	-1.60292889426	
5607169938.21	1.25254723766e-14	-1.59942020709	
6294988990.22	1.11558731719e-14	-1.59629423037	
7067181273.93	9.93621786644e-15	-1.59350934506	
7934096665.8	8.85003724906e-15	-1.59102841666	
8907354638.61	7.88268575548e-15	-1.58881833106	
10000000000.0	7.02113568682e-15	-1.5868495646	


==> data/fig_beam_irka_bode6.dat <==
omega	modulus	angle	
1.0	0.00212179138672	-0.0099987346561	
1.12266777351	0.00212176412909	-0.0112251616671	
1.26038292968	0.00212172977549	-0.0126019921178	
1.41499129743	0.00212168647914	-0.0141476592232	
1.58856512943	0.00212163191293	-0.0158828505342	
1.78343087693	0.00212156314468	-0.0178307816528	
2.00220037182	0.00212147647979	-0.0200175023361	
2.24780583355	0.00212136726405	-0.0224722385028	
2.52353917043	0.00212122963432	-0.0252277738411	
2.83309610184	0.00212105620638	-0.0283208749329	
3.18062569279	0.00212083768137	-0.0317927638358	
3.5707859649	0.0021205623523	-0.0356896420414	
4.0088063289	0.00212021548495	-0.0400632693977	
4.5005576757	0.00211977854168	-0.0449716008946	
5.05263106534	0.00211922821032	-0.0504794830616	
5.67242606849	0.00211853519228	-0.0566594097446	
6.36824994472	0.00211766269184	-0.0635923339514	
7.1494289866	0.00211656454107	-0.071368527944	
8.02643352226	0.00211518288094	-0.0800884768928	
9.01101825167	0.0021134453081	-0.0898637818138	
10.1163797977	0.00211126138825	-0.100818033604	
11.3573335834	0.00210851843209	-0.113087601069	
12.7505124071	0.00210507643701	-0.126822249546	
14.3145893752	0.00210076212043	-0.142185472021	
16.0705281826	0.00209536202557	-0.159354369076	
18.0418640939	0.0020886147862	-0.178518857145	
20.2550193923	0.00208020280068	-0.199879915569	
22.7396575236	0.00206974384611	-0.223646506971	
25.5290806824	0.00205678355207	-0.250030729763	
28.6606761695	0.00204079020282	-0.279240706243	
32.1764175025	0.00202115401753	-0.311470705112	
36.1234269971	0.0019971938041	-0.346888092517	
40.5546073584	0.00196817451728	-0.385616962966	
45.5293507487	0.0019333394324	-0.427718789363	
51.1143348344	0.00189195989726	-0.473171191884	
57.384416483	0.00184340337689	-0.521846929744	
64.4236350872	0.00178721642124	-0.573496302302	
72.3263389648	0.00172321353049	-0.627736967342	
81.1984499318	0.00165155702013	-0.684055266444	
91.1588829975	0.0015728093262	-0.741822044832	
102.341140211	0.00148794048883	-0.800323537503	
114.895100019	0.0013982812385	-0.858804612167	
128.989026125	0.00130542477781	-0.916518529153	
144.811822767	0.0012110936284	-0.972775597482	
162.575566644	0.00111699647947	-1.0269834182	
182.518349432	0.00102470052828	-1.07867368124	
204.907468982	0.000935537876503	-1.1275137808	
230.043011977	0.000850553807105	-1.17330463108	
258.261876068	0.000770494619861	-1.2159681238	
289.942285388	0.000695826081117	-1.25552840061	
325.508859984	0.000626771136291	-1.29209076942	
365.438307096	0.000563356381801	-1.32582115356	
410.265810583	0.000505459352443	-1.35692787607	
460.592204115	0.000452851614024	-1.38564663696	
517.09202429	0.000405235169	-1.41222886001	
580.522551609	0.000362271479198	-1.43693316957	
651.733960488	0.000323603503849	-1.46001955316	
731.680714343	0.000288871696175	-1.48174570397	
821.434358492	0.000257725082516	-1.50236505887	
922.197882333	0.000229828515851	-1.52212610884	
1035.3218433	0.000204867060238	-1.54127263123	
1162.32246868	0.000182548292157	-1.56004456288	
1304.90197801	0.000162603136627	-1.57867928901	
1464.97139831	0.000144785707907	-1.59741316495	
1644.67617799	0.000128872502866	-1.61648311219	
1846.4249429	0.000114661199337	-1.6361281389	
2072.9217796	0.000101969238623	-1.65659062696	
2327.20247896	9.06323172167e-05	-1.67811720305	
2612.67522556	8.05028733292e-05	-1.70095897042	
2933.16627839	7.14486257384e-05	-1.72537082135	
3292.9712551	6.33512027067e-05	-1.75160948192	
3696.9127072	5.61048848812e-05	-1.77992986732	
4150.40475785	4.96154760246e-05	-1.8105792643	
4659.52566866	4.37993073136e-05	-1.84378883367	
5231.09930806	3.85823729543e-05	-1.87976198466	
5872.78661319	3.38995855514e-05	-1.91865937198	
6593.18827133	2.96941276408e-05	-1.96058067537	
7401.95999692	2.59168612492e-05	-2.00554399466	
8309.94194935	2.25257420343e-05	-2.05346463084	
9329.30402628	1.94851734694e-05	-2.10413610928	
10473.7089796	1.6765237459e-05	-2.157217251	
11758.4955405	1.43407589995e-05	-2.21222946724	
13200.8840083	1.21902079881e-05	-2.26856775597	
14820.207058	1.02945042554e-05	-2.32552685965	
16638.1688608	8.63585223142e-06	-2.38234094542	
18679.1359902	7.19676202828e-06	-2.43823186052	
20970.4640132	5.95939405918e-06	-2.49245869493	
23542.8641432	4.9052962832e-06	-2.54436100621	
26430.8148697	4.01551238777e-06	-2.5933897916	
29673.0240819	3.27096153947e-06	-2.63912339957	
33312.9478793	2.65295210211e-06	-2.68126886939	
37399.3730248	2.14369785284e-06	-2.71965163951	
41987.0708444	1.7267421417e-06	-2.7541977125	
47137.5313412	1.38724259585e-06	-2.78491231858	
52919.7873596	1.11210981064e-06	-2.81185831679	
59411.3398497	8.900201064e-07	-2.83513651316	
66699.1966303	7.11334554502e-07	-2.85486907456	
74881.0385759	5.67957838902e-07	-2.87118647585	
84066.5288562	4.53165772349e-07	-2.88421795243	
94378.7827778	3.61423193888e-07	-2.89408520499	
105956.017928	2.88206901915e-07	-2.90089905413	
118953.406737	2.29842374483e-07	-2.90475879635	
133545.156293	1.83358631312e-07	-2.90575413445	
149926.843279	1.46362601574e-07	-2.90396967391	
168318.035333	1.16932499536e-07	-2.8994920843	
188965.233969	9.35286737736e-08	-2.89242006091	
212145.178491	7.49199163765e-08	-2.88287712653	
238168.555198	6.01230922819e-08	-2.87102706456	
267384.161584	4.83540293041e-08	-2.85709123625	
300183.581358	3.89877952786e-08	-2.84136625294	
337006.432927	3.15267202245e-08	-2.82423943468	
378346.261713	2.55747582784e-08	-2.80619836582	
424757.155254	2.08170046152e-08	-2.78783012812	
476861.169771	1.7003378484e-08	-2.76980581759	
535356.667741	1.3935648177e-08	-2.75284747703	
601027.678207	1.14571137393e-08	-2.73767753521	
674754.405311	9.44437826318e-09	-2.72495513829	
757525.025877	7.80074216746e-09	-2.71520794404	
850448.93418	6.45084556546e-09	-2.70877085454	
954771.611421	5.33627095015e-09	-2.70574332024	
1071891.31921	4.41189844948e-09	-2.70597406128	
1203377.84078	3.64287600822e-09	-2.70907680277	
1350993.5212	3.00212323719e-09	-2.71447446713	
1516716.88847	2.46832131038e-09	-2.72146385901	
1702769.17223	2.02435412723e-09	-2.72928972259	
1911644.07539	1.65615766473e-09	-2.73721688681	
2146141.19786	1.3519180904e-09	-2.744591644	
2409403.56024	1.10154433642e-09	-2.75088756179	
2704959.73046	8.96336300705e-10	-2.75573441807	
3036771.11804	7.2877759887e-10	-2.75893196115	
3409285.06975	5.92397745838e-10	-2.76045049588	
3827494.47852	4.8166701881e-10	-2.76042001332	
4297004.70432	3.91903621445e-10	-2.75910824138	
4824108.70417	3.19184174735e-10	-2.75688720241	
5415871.37808	2.60255374277e-10	-2.75418845497	
6080224.26165	2.12447626561e-10	-2.75144944392	
6826071.83427	1.73592280525e-10	-2.74905651834	
7663410.86801	1.41943788323e-10	-2.74729371695	
8603464.41668	1.1610783913e-10	-2.74630720203	
9658832.24116	9.49762281817e-11	-2.74609386044	
10843659.6869	7.76692631659e-11	-2.74651715798	
12173827.2774	6.34864520989e-11	-2.74734702899	
13667163.5646	5.18658822288e-11	-2.74831485354	
15343684.0893	4.23522051719e-11	-2.74917158839	
17225859.654	3.45724736418e-11	-2.74973700634	
19338917.5046	2.82185278331e-11	-2.74993125181	
21711179.4569	2.3034411212e-11	-2.74978319341	
24374441.5012	1.88073120377e-11	-2.74941507493	
27364399.9707	1.53607977467e-11	-2.74900682121	
30721129.9886	1.25494393483e-11	-2.74874716159	
34489622.6041	1.02542417351e-11	-2.74878282779	
38720387.8181	8.37856228657e-12	-2.74917683916	
43470131.5813	6.84437693092e-12	-2.74988680993	
48802515.8365	5.58888806356e-12	-2.75076827503	
54789011.7959	4.56151698871e-12	-2.75160283913	
61509857.8858	3.72134372592e-12	-2.75214424447	
69055135.2016	3.0350240535e-12	-2.75217217597	
77525974.8863	2.47516620098e-12	-2.75154338727	
87035913.6149	2.01911294463e-12	-2.75023088741	
97712415.3535	1.64804325488e-12	-2.74834492552	
109698579.789	1.34630884026e-12	-2.74613207858	
123155060.329	1.1009308821e-12	-2.74395237087	
138262217.376	9.01200798645e-13	-2.74223446157	
155222535.743	7.38348407126e-13	-2.74141501449	
174263338.601	6.05253080791e-13	-2.74187095192	
195639834.352	4.9618564289e-13	-2.74385526166	
219638537.242	4.06573909309e-13	-2.74744774142	
246581107.582	3.32789738028e-13	-2.75253254696	
276828663.039	2.71958820809e-13	-2.75880336627	
310786618.778	2.21795970872e-13	-2.76579519109	
348910121.341	1.80467628694e-13	-2.77293414002	
391710149.081	1.46483447963e-13	-2.77959145774	
439760360.93	1.18614435803e-13	-2.78513497164	
493704785.284	9.58343935214e-14	-2.7889677854	
554266452.066	7.72790828584e-14	-2.79055207376	
622257083.673	6.22179097057e-14	-2.78942049365	
698587974.679	5.00336305948e-14	-2.78517647127	
784282206.134	4.02067234483e-14	-2.77748782278	
880488358.164	3.23024168989e-14	-2.76608116095	
988495904.663	2.59592265893e-14	-2.75073258205	
1109752496.41	2.08785740364e-14	-2.73126773574	
1245883364.3	1.68154027985e-14	-2.70756183989	
1398713102.65	1.35696976899e-14	-2.67954625385	
1570290124.73	1.09789923135e-14	-2.64722374766	
1762914118.1	8.91186350414e-15	-2.61068278395	
1979166867.85	7.26239031482e-15	-2.57011157734	
2221946860.94	5.94541536657e-15	-2.52582284485	
2494508135.23	4.89268952313e-15	-2.47825331722	
2800503894.18	4.04961112124e-15	-2.42797287919	
3144035471.59	3.3726230437e-15	-2.37566344308	
3529707302.73	2.82705499513e-15	-2.32209486345	
3962688638.7	2.38540248319e-15	-2.26807905722	
4448782831.13	2.02590757329e-15	-2.21442516094	
4994505115.86	1.73142630483e-15	-2.16188765919	
5607169938.21	1.48849805321e-15	-2.1111258008	
6294988990.22	1.28658240912e-15	-2.06267729931	
7067181273.93	1.11745457746e-15	-2.01694141072	
7934096665.8	9.74698524386e-16	-1.97418298643	
8907354638.61	8.53313118274e-16	-1.93454157756	
10000000000.0	7.49386037635e-16	-1.89805361425	


==> data/fig_beam_irka_hist2.dat <==
n_samples	h2_err	
2.0	0.00574311009912	
6.0	0.00527215644167	
10.0	0.00527392086258	
14.0	0.00527209202614	
18.0	0.00526993871224	
22.0	0.00527152302444	
26.0	0.00526966422098	
30.0	0.00527480659793	
34.0	0.00527704475685	
38.0	0.00527362442831	
42.0	0.00527080276788	
46.0	0.0052696404427	
50.0	0.00527610097144	
54.0	0.00526871006636	
58.0	0.00527192564846	
62.0	0.00527315940871	
66.0	0.00526832394275	
70.0	0.00527202124847	
74.0	0.00527917510542	
78.0	0.00527954646627	
82.0	0.00527079826216	
86.0	0.0052793979598	
90.0	0.00527443947441	
94.0	0.00527124833063	
98.0	0.00527116800713	
102.0	0.00527114974587	
106.0	0.00526963463103	
110.0	0.0052697361306	
114.0	0.00526878831234	
118.0	0.0052745369193	
122.0	0.00526954542801	
126.0	0.00527146751356	
130.0	0.00527518771907	
134.0	0.00527106269663	
138.0	0.00527159522649	
142.0	0.00527500650476	
146.0	0.0052688352596	
150.0	0.00526778816146	
154.0	0.00527146860611	
158.0	0.00526954208986	
162.0	0.00527052555526	
166.0	0.00526796128707	
170.0	0.0052703111082	
174.0	0.00526823283845	
178.0	0.00527424484346	
182.0	0.00526851443564	
186.0	0.00526776876973	
190.0	0.00526706663435	
194.0	0.00526739416567	
198.0	0.00527120828034	
202.0	0.00527264678332	
206.0	0.0052717297587	
210.0	0.00527305639393	
214.0	0.00527268530718	
218.0	0.00527301678319	
222.0	0.00526974083497	
226.0	0.00527352798072	
230.0	0.00527046480652	
234.0	0.00527043879873	
238.0	0.00526734660364	
242.0	0.00527046078345	
246.0	0.00527300962075	
250.0	0.00527040449142	
254.0	0.00527310092114	
258.0	0.0052753784489	
262.0	0.00527253821454	
266.0	0.00526874696707	
270.0	0.00526807207941	
274.0	0.00527705927027	
278.0	0.00527295289483	
282.0	0.00526977563696	
286.0	0.00527643007563	
290.0	0.00527163541599	
294.0	0.00527060158218	
298.0	0.00527301889716	
302.0	0.00527200716232	
306.0	0.00526831764118	
310.0	0.00526984340902	
314.0	0.00527100959622	
318.0	0.00527699865655	
322.0	0.00527060300589	
326.0	0.00527288829844	
330.0	0.00527233523751	
334.0	0.00526948828618	
338.0	0.00526820122461	
342.0	0.00527290167501	
346.0	0.00528796070853	
350.0	0.00527070044152	
354.0	0.00526864548391	
358.0	0.005268806236	
362.0	0.00527574038477	
366.0	0.0052755510476	
370.0	0.00526951377338	
374.0	0.00527862690989	
378.0	0.00526773518176	
382.0	0.00527699297019	
386.0	0.00527731176906	
390.0	0.00527526440678	
394.0	0.00527171068038	
398.0	0.0052861081782	


==> data/fig_beam_irka_hist4.dat <==
n_samples	h2_err	
4.0	0.00554433469036	
12.0	0.00526144338805	
20.0	0.00526068460187	
28.0	0.0052734911758	
36.0	0.00526560529006	
44.0	0.00526425159959	
52.0	0.00525848941359	
60.0	0.00526359120956	
68.0	0.00526111727348	
76.0	0.00526098822801	
84.0	0.00526748612252	
92.0	0.00526539006653	
100.0	0.00526250990907	
108.0	0.00526295786252	
116.0	0.00526335092216	
124.0	0.00526176852003	
132.0	0.00526659890159	
140.0	0.00526556670319	
148.0	0.00526666288726	
156.0	0.00526703420012	
164.0	0.00526256714526	
172.0	0.00526230601988	
180.0	0.00526303576329	
188.0	0.00526329988478	
196.0	0.00525866226888	
204.0	0.00527038680484	
212.0	0.00525962289059	
220.0	0.00526678726246	
228.0	0.00526873639829	
236.0	0.00526320910311	
244.0	0.00526309505304	
252.0	0.00526106816952	
260.0	0.00527053474859	
268.0	0.00526148782454	
276.0	0.00526471355863	
284.0	0.00526499022153	
292.0	0.00526300092176	
300.0	0.00526074638876	
308.0	0.00526058001577	
316.0	0.0052609438254	
324.0	0.00526106457051	
332.0	0.00526083701676	
340.0	0.00525847758832	
348.0	0.00526454294911	
356.0	0.00526720928593	
364.0	0.00526245433677	
372.0	0.00525831928774	
380.0	0.00526093581475	
388.0	0.00526212083266	
396.0	0.00526862907244	
404.0	0.00526745664151	
412.0	0.00526609212878	
420.0	0.00525794393887	
428.0	0.00525933335779	
436.0	0.00526908414369	
444.0	0.0052662885492	
452.0	0.00526040013524	
460.0	0.00526252439657	
468.0	0.00526176299762	
476.0	0.00525902101966	
484.0	0.00526560303196	
492.0	0.00526135824549	
500.0	0.00526340774934	
508.0	0.00526429621897	
516.0	0.0052745991153	
524.0	0.00526648584058	
532.0	0.00526118860468	
540.0	0.00525999388902	
548.0	0.00526280850977	
556.0	0.00526043905953	
564.0	0.00526049959045	
572.0	0.00525960449778	
580.0	0.00526684962265	
588.0	0.00526594602343	
596.0	0.00526423321172	
604.0	0.00525969404882	
612.0	0.00526663476885	
620.0	0.0052605178848	
628.0	0.00526075529128	
636.0	0.0052639353974	
644.0	0.00526128457265	
652.0	0.00526469345101	
660.0	0.00526410100427	
668.0	0.00526088231548	
676.0	0.00526170674483	
684.0	0.00525925821782	
692.0	0.00525931511083	
700.0	0.00527019670074	
708.0	0.00526317398875	
716.0	0.00526223156169	
724.0	0.0052647017349	
732.0	0.00526422493534	
740.0	0.00526247583358	
748.0	0.00526446788348	
756.0	0.00526088664666	
764.0	0.00526241903614	
772.0	0.00526103154634	
780.0	0.00526861015434	
788.0	0.0052647932989	
796.0	0.00526201603576	


==> data/fig_beam_lsra.dat <==
r	rnorm	
2.0	0.00535586577869	
4.0	1377.4304249	
6.0	3808.85051366	


==> data/fig_beam_lsra_bode2.dat <==
omega	modulus	angle	
1.0	0.00211920168626	-0.0099832909615	
1.12266777351	0.0021191745428	-0.011207823954	
1.26038292968	0.00211914033314	-0.0125825282288	
1.41499129743	0.00211909721822	-0.0141258085935	
1.58856512943	0.00211904288067	-0.0158583207422	
1.78343087693	0.0021189744005	-0.0178032445513	
2.00220037182	0.00211888809871	-0.0199865897328	
2.24780583355	0.00211877934043	-0.0224375373321	
2.52353917043	0.00211864228721	-0.025188820785	
2.83309610184	0.00211846958554	-0.0282771504235	
3.18062569279	0.00211825197545	-0.0317436853997	
3.5707859649	0.0021179777989	-0.035634556929	
4.0088063289	0.00211763238306	-0.0400014464421	
4.5005576757	0.00211719726745	-0.0449022215795	
5.05263106534	0.00211664923702	-0.0504016317714	
5.67242606849	0.00211595911461	-0.0565720632055	
6.36824994472	0.00211509025685	-0.0634943499466	
7.1494289866	0.00211399668639	-0.0712586334066	
8.02643352226	0.00211262078192	-0.0799652556402	
9.01101825167	0.00211089043604	-0.0897256622684	
10.1163797977	0.0021087155817	-0.10066327714	
11.3573335834	0.00210598398362	-0.112914291807	
12.7505124071	0.00210255619699	-0.126628286887	
14.3145893752	0.00209825962009	-0.141968567672	
16.0705281826	0.00209288162098	-0.159112051042	
18.0418640939	0.00208616181994	-0.178248483817	
20.2550193923	0.00207778378005	-0.199578704221	
22.7396575236	0.00206736662657	-0.223311581732	
25.5290806824	0.00205445751113	-0.249659195202	
28.6606761695	0.00203852637843	-0.278829753058	
32.1764175025	0.00201896517276	-0.311017754095	
36.1234269971	0.00199509436805	-0.346390980676	
40.5546073584	0.00196618033995	-0.385074171206	
45.5293507487	0.00193146729123	-0.427129703017	
51.1143348344	0.00189022670537	-0.472536374023	
57.384416483	0.00184182508421	-0.52116837309	
64.4236350872	0.00178580666626	-0.57277761245	
72.3263389648	0.00172198219105	-0.626983422974	
81.1984499318	0.00165050889621	-0.683273707998	
91.1588829975	0.0015719432322	-0.741020565817	
102.341140211	0.00148724899623	-0.799510990907	
114.895100019	0.00139775118565	-0.857989988034	
128.989026125	0.00130503848045	-0.915710294072	
144.811822767	0.00121083055417	-0.971981096272	
162.575566644	0.00111683505611	-1.02620842089	
182.518349432	0.00102461977001	-1.07792211996	
204.907468982	0.000935518613414	-1.12678767718	
230.043011977	0.000850579435515	-1.17260418036	
258.261876068	0.000770551406351	-1.21529188381	
289.942285388	0.000695903121658	-1.25487353193	
325.508859984	0.000626860092605	-1.29145328252	
365.438307096	0.000563451105434	-1.32519613233	
410.265810583	0.00050555547828	-1.3563096609	
460.592204115	0.000452946175745	-1.38502896084	
517.09202429	0.000405326263455	-1.41160493839	
580.522551609	0.000362357989522	-1.43629574838	
651.733960488	0.000323684880116	-1.45936092115	
731.680714343	0.000288947787212	-1.48105767585	
821.434358492	0.0002577960103	-1.5016389352	
922.197882333	0.000229894583799	-1.52135261783	
1035.3218433	0.00020492868767	-1.54044185746	
1162.32246868	0.000182605968443	-1.55914586708	
1304.90197801	0.00016265738979	-1.57770122387	
1464.97139831	0.000144837083615	-1.59634339199	
1644.67617799	0.000128921550719	-1.61530832648	
1846.4249429	0.000114708464003	-1.63483401026	
2072.9217796	0.000102015254006	-1.65516176941	
2327.20247896	9.06776021504e-05	-1.67653718828	
2612.67522556	8.05479275538e-05	-1.6992104061	
2933.16627839	7.14939250667e-05	-1.72343552159	
3292.9712551	6.33971923633e-05	-1.7494687638	
3696.9127072	5.6151970067e-05	-1.77756501436	
4150.40475785	4.96640088739e-05	-1.80797220209	
4659.52566866	4.38495696542e-05	-1.84092306292	
5231.09930806	3.86345547978e-05	-1.87662380642	
5872.78661319	3.39537600493e-05	-1.91523941476	
6593.18827133	2.97502245554e-05	-1.95687568639	
7401.95999692	2.59746426237e-05	-2.00155878567	
8309.94194935	2.25847854979e-05	-2.04921397547	
9329.30402628	1.95448698445e-05	-2.09964629092	
10473.7089796	1.68248091272e-05	-2.15252689119	
11758.4955405	1.43993030027e-05	-2.20738926746	
13200.8840083	1.22467628375e-05	-2.26363890188	
14820.207058	1.0348132861e-05	-2.32057806943	
16638.1688608	8.6857275362e-06	-2.37744444781	
18679.1359902	7.24223951613e-06	-2.43345886169	
20970.4640132	6.0000578627e-06	-2.48787503041	
23542.8641432	4.94097243107e-06	-2.54002361518	
26430.8148697	4.0462510142e-06	-2.58934441868	
29673.0240819	3.29699645383e-06	-2.63540361852	
33312.9478793	2.67464900527e-06	-2.67789624147	
37399.3730248	2.16150171327e-06	-2.71663664023	
41987.0708444	1.74113118205e-06	-2.75154099651	
47137.5313412	1.39869267697e-06	-2.78260591372	
52919.7873596	1.12106994508e-06	-2.80988640387	
59411.3398497	8.96897882853e-07	-2.83347550213	
66699.1966303	7.1648935644e-07	-2.85348672007	
74881.0385759	5.71699597632e-07	-2.87003975941	
84066.5288562	4.55757271299e-07	-2.88324939542	
94378.7827778	3.6308438072e-07	-2.89321716651	
105956.017928	2.89120112055e-07	-2.90002540843	
118953.406737	2.3015774842e-07	-2.90373318466	
133545.156293	1.83199296372e-07	-2.90437374023	
149926.843279	1.45829390792e-07	-2.90195321297	
168318.035333	1.16108112733e-07	-2.89645045612	
188965.233969	9.24812654367e-08	-2.88781794981	
212145.178491	7.37061379848e-08	-2.87598390405	
238168.555198	5.87906351719e-08	-2.86085577722	
267384.161584	4.69437158935e-08	-2.84232554746	
300183.581358	3.75352596845e-08	-2.82027716374	
337006.432927	3.00637074028e-08	-2.79459664392	
378346.261713	2.41300586871e-08	-2.76518523565	
424757.155254	1.94170340792e-08	-2.73197585395	
476861.169771	1.56724128455e-08	-2.69495258955	
535356.667741	1.26957344541e-08	-2.65417239299	
601027.678207	1.03277019911e-08	-2.60978708814	
674754.405311	8.44175117288e-09	-2.56206278299	
757525.025877	6.93735160092e-09	-2.51139282283	
850448.93418	5.73469044347e-09	-2.45830012569	
954771.611421	4.77045595303e-09	-2.40342552966	
1071891.31921	3.99449228478e-09	-2.34750089803	
1203377.84078	3.36714105762e-09	-2.29130887684	
1350993.5212	2.85712166412e-09	-2.23563447797	
1516716.88847	2.43983339237e-09	-2.18121586177	
1702769.17223	2.09598888722e-09	-2.12870190838	
1911644.07539	1.81051044851e-09	-2.07862230113	
2146141.19786	1.57163793447e-09	-2.03137268256	
2409403.56024	1.37020966562e-09	-1.98721418197	
2704959.73046	1.19908630964e-09	-1.94628425184	
3036771.11804	1.05269330221e-09	-1.90861470697	
3409285.06975	9.26661060105e-10	-1.8741529863	
3827494.47852	8.17544994268e-10	-1.84278349929	
4297004.70432	7.22609710041e-10	-1.81434700398	
4824108.70417	6.39664040415e-10	-1.78865695882	
5415871.37808	5.66935737145e-10	-1.76551253843	
6080224.26165	5.02976688284e-10	-1.74470847943	
6826071.83427	4.46591368291e-10	-1.726042171	
7663410.86801	3.96782811021e-10	-1.70931849403	
8603464.41668	3.52711711542e-10	-1.69435290469	
9658832.24116	3.13665322177e-10	-1.68097320158	
10843659.6869	2.79033639814e-10	-1.66902033919	
12173827.2774	2.48291021486e-10	-1.65834857471	
13667163.5646	2.20981849787e-10	-1.64882516659	
15343684.0893	1.96709232071e-10	-1.6403297867	
17225859.654	1.75125985918e-10	-1.63275376322	
19338917.5046	1.55927360826e-10	-1.62599923648	
21711179.4569	1.38845090762e-10	-1.61997828456	
24374441.5012	1.2364247767e-10	-1.61461205628	
27364399.9707	1.10110283038e-10	-1.60982993593	
30721129.9886	9.80632606029e-11	-1.60556875409	
34489622.6041	8.73372042467e-11	-1.60177205261	
38720387.8181	7.77864150757e-11	-1.59838940707	
43470131.5813	6.92815136836e-11	-1.59537580697	
48802515.8365	6.17075399048e-11	-1.59269109219	
54789011.7959	5.49622944806e-11	-1.59029944279	
61509857.8858	4.89548861798e-11	-1.58816891882	
69055135.2016	4.36044548233e-11	-1.58627104629	
77525974.8863	3.88390459717e-11	-1.5845804455	
87035913.6149	3.45946171487e-11	-1.58307449784	
97712415.3535	3.08141587151e-11	-1.58173304769	
109698579.789	2.74469150886e-11	-1.58053813571	
123155060.329	2.44476940889e-11	-1.57947376067	
138262217.376	2.17762538888e-11	-1.57852566671	
155222535.743	1.93967584652e-11	-1.57768115354	
174263338.601	1.72772936206e-11	-1.57692890703	
195639834.352	1.53894366427e-11	-1.57625884826	
219638537.242	1.37078735198e-11	-1.57566199882	
246581107.582	1.22100583594e-11	-1.5751303608	
276828663.039	1.0875910287e-11	-1.5746568098	
310786618.778	9.68754365183e-12	-1.5742349996	
348910121.341	8.6290278455e-12	-1.57385927721	
391710149.081	7.68617345776e-12	-1.5735246072	
439760360.93	6.84634186472e-12	-1.5732265042	
493704785.284	6.09827566939e-12	-1.57296097291	
554266452.066	5.43194770235e-12	-1.57272445451	
622257083.673	4.8384265448e-12	-1.57251377899	
698587974.679	4.30975676184e-12	-1.5723261227	
784282206.134	3.83885223368e-12	-1.57215897049	
880488358.164	3.41940115035e-12	-1.57201008202	
988495904.663	3.04578139295e-12	-1.57187746173	
1109752496.41	2.71298516489e-12	-1.5717593321	
1245883364.3	2.41655186114e-12	-1.57165410983	
1398713102.65	2.15250827467e-12	-1.57156038461	
1570290124.73	1.91731533756e-12	-1.57147690021	
1762914118.1	1.70782068251e-12	-1.57140253769	
1979166867.85	1.52121638842e-12	-1.57133630036	
2221946860.94	1.35500134339e-12	-1.57127730041	
2494508135.23	1.20694772046e-12	-1.57122474705	
2800503894.18	1.07507111667e-12	-1.57117793592	
3144035471.59	9.57603954974e-13	-1.57113623958	
3529707302.73	8.52971792556e-13	-1.57109909917	
3962688638.7	7.59772217901e-13	-1.57106601689	
4448782831.13	6.7675605371e-13	-1.57103654933	
4994505115.86	6.02810613726e-13	-1.57101030152	
5607169938.21	5.36944789025e-13	-1.57098692167	
6294988990.22	4.78275763873e-13	-1.57096609641	
7067181273.93	4.26017183082e-13	-1.57094754662	
7934096665.8	3.79468612264e-13	-1.57093102365	
8907354638.61	3.38006149714e-13	-1.57091630606	
10000000000.0	3.01074064092e-13	-1.57090319658	


==> data/fig_beam_lsra_bode4.dat <==
omega	modulus	angle	
1.0	0.00217972645765	-0.0105158878939	
1.12266777351	0.00217969508205	-0.0118057352136	
1.26038292968	0.0021796555387	-0.013253758247	
1.41499129743	0.002179605702	-0.0148793405632	
1.58856512943	0.00217954289355	-0.0167042353847	
1.78343087693	0.00217946373858	-0.0187528529151	
2.00220037182	0.0021793639853	-0.0210525815235	
2.24780583355	0.00217923827746	-0.0236341463643	
2.52353917043	0.00217907986844	-0.026532009214	
2.83309610184	0.00217888026161	-0.0297848134324	
3.18062569279	0.00217862875869	-0.0334358779713	
3.5707859649	0.00217831189272	-0.0375337441625	
4.0088063289	0.00217791271714	-0.0421327785536	
4.5005576757	0.0021774099155	-0.0472938341447	
5.05263106534	0.00217677668867	-0.0530849708459	
5.67242606849	0.00217597936677	-0.0595822335186	
6.36824994472	0.00217497568279	-0.0668704822139	
7.1494289866	0.00217371263278	-0.0750442636487	
8.02643352226	0.00217212383612	-0.0842087048567	
9.01101825167	0.00217012629766	-0.0944803983913	
10.1163797977	0.00216761646688	-0.105988232245	
11.3573335834	0.00216446548856	-0.118874095319	
12.7505124071	0.00216051355423	-0.133293359079	
14.3145893752	0.00215556330194	-0.149414996201	
16.0705281826	0.00214937228917	-0.167421145906	
18.0418640939	0.00214164470089	-0.187505872733	
20.2550193923	0.00213202267718	-0.209872792335	
22.7396575236	0.00212007798307	-0.234731160306	
25.5290806824	0.00210530522469	-0.262289951362	
28.6606761695	0.00208711844861	-0.292749420715	
32.1764175025	0.0020648537098	-0.326289676724	
36.1234269971	0.00203778093533	-0.363055960011	
40.5546073584	0.00200512888745	-0.403140686785	
45.5293507487	0.00196612681702	-0.446562933405	
51.1143348344	0.00192006493767	-0.49324692998	
57.384416483	0.00186637263188	-0.543002204451	
64.4236350872	0.0018047082143	-0.595509026246	
72.3263389648	0.0017350479091	-0.650313320754	
81.1984499318	0.00165775641922	-0.706834770047	
91.1588829975	0.00157361989586	-0.764390052938	
102.341140211	0.0014838266481	-0.822230240973	
114.895100019	0.00138989173792	-0.879588007902	
128.989026125	0.00129353561879	-0.935727705021	
144.811822767	0.0011965388583	-0.989990556643	
162.575566644	0.00110059993229	-1.04182858069	
182.518349432	0.00100721955439	-1.09082376557	
204.907468982	0.000917625380718	-1.13669238606	
230.043011977	0.000832739686305	-1.17927701266	
258.261876068	0.000753183735458	-1.21853017192	
289.942285388	0.000679307934802	-1.25449376601	
325.508859984	0.000611236215109	-1.28727765933	
365.438307096	0.000548915021281	-1.31703977893	
410.265810583	0.000492160246881	-1.34396903192	
460.592204115	0.000440698320023	-1.36827151913	
517.09202429	0.000394199882479	-1.39015997531	
580.522551609	0.000352305979792	-1.40984606109	
651.733960488	0.0003146475033	-1.42753500768	
731.680714343	0.000280858979684	-1.44342210697	
821.434358492	0.000250587866575	-1.45769059638	
922.197882333	0.000223500419012	-1.47051057277	
1035.3218433	0.000199285030126	-1.48203865691	
1162.32246868	0.000177653772516	-1.49241820346	
1304.90197801	0.000158342700976	-1.50177990334	
1464.97139831	0.000141111334428	-1.51024265636	
1644.67617799	0.000125741618968	-1.51791461014	
1846.4249429	0.000112036584392	-1.52489427659	
2072.9217796	9.9818840617e-05	-1.53127165589	
2327.20247896	8.89290135163e-05	-1.53712931962	
2612.67522556	7.92241870247e-05	-1.54254342752	
2933.16627839	7.05763955523e-05	-1.54758467033	
3292.9712551	6.28711945758e-05	-1.5523191434	
3696.9127072	5.6006325639e-05	-1.55680916189	
4150.40475785	4.9890483624e-05	-1.56111403019	
4659.52566866	4.44421882538e-05	-1.56529077782	
5231.09930806	3.95887577764e-05	-1.56939487239	
5872.78661319	3.52653802222e-05	-1.573480919	
6593.18827133	3.14142761224e-05	-1.57760335441	
7401.95999692	2.79839458343e-05	-1.58181714323	
8309.94194935	2.49284943832e-05	-1.58617848342	
9329.30402628	2.22070268288e-05	-1.59074552773	
10473.7089796	1.97831074673e-05	-1.59557912766	
11758.4955405	1.76242765902e-05	-1.60074360596	
13200.8840083	1.57016189951e-05	-1.60630756314	
14820.207058	1.39893789278e-05	-1.61234472223	
16638.1688608	1.24646166137e-05	-1.61893481422	
18679.1359902	1.11069019983e-05	-1.6261645041	
20970.4640132	9.89804174311e-06	-1.63412835288	
23542.8641432	8.82183592164e-06	-1.64292980546	
26430.8148697	7.86386122329e-06	-1.65268218506	
29673.0240819	7.01127780133e-06	-1.66350966322	
33312.9478793	6.25265719848e-06	-1.67554815675	
37399.3730248	5.57782904852e-06	-1.68894608006	
41987.0708444	4.9777444884e-06	-1.7038648495	
47137.5313412	4.44435442333e-06	-1.72047899517	
52919.7873596	3.97050096927e-06	-1.73897568257	
59411.3398497	3.54982055454e-06	-1.75955338224	
66699.1966303	3.17665729724e-06	-1.782419351	
74881.0385759	2.84598538994e-06	-1.80778551095	
84066.5288562	2.55333932247e-06	-1.83586224663	
94378.7827778	2.29475086405e-06	-1.86684961228	
105956.017928	2.06669181725e-06	-1.9009254922	
118953.406737	1.86602166464e-06	-1.93823044622	
133545.156293	1.68993937293e-06	-1.97884936623	
149926.843279	1.53593882078e-06	-2.02279072728	
168318.035333	1.40176759043e-06	-2.06996514031	
188965.233969	1.28538920643e-06	-2.12016599679	
212145.178491	1.18494927816e-06	-2.17305596511	
238168.555198	1.09874632148e-06	-2.22816351563	
267384.161584	1.02520817465e-06	-2.2848930296	
300183.581358	9.62874762804e-07	-2.34255010368	
337006.432927	9.1038745141e-07	-2.40038061044	
378346.261713	8.66484442872e-07	-2.45761874566	
424757.155254	8.30000833016e-07	-2.51353688281	
476861.169771	7.998713383e-07	-2.56748955015	
535356.667741	7.75133543499e-07	-2.6189454633	
601027.678207	7.54929841345e-07	-2.66750460283	
674754.405311	7.38506896231e-07	-2.71290064238	
757525.025877	7.25212224523e-07	-2.75499155182	
850448.93418	7.14488127249e-07	-2.7937424199	
954771.611421	7.05863617077e-07	-2.82920454779	
1071891.31921	6.98945137931e-07	-2.8614940882	
1203377.84078	6.93406840172e-07	-2.89077242918	
1350993.5212	6.88981028563e-07	-2.91722950156	
1516716.88847	6.85449216049e-07	-2.94107040456	
1702769.17223	6.82634041459e-07	-2.96250523313	
1911644.07539	6.80392167511e-07	-2.98174171593	
2146141.19786	6.78608173494e-07	-2.99898016587	
2409403.56024	6.77189391344e-07	-3.01441024338	
2704959.73046	6.76061597061e-07	-3.02820908499	
3036771.11804	6.75165453275e-07	-3.04054042451	
3409285.06975	6.74453596224e-07	-3.05155441063	
3827494.47852	6.73888265987e-07	-3.06138789479	
4297004.70432	6.73439388632e-07	-3.07016502079	
4824108.70417	6.7308303046e-07	-3.0779979944	
5415871.37808	6.72800156183e-07	-3.08498794695	
6080224.26165	6.72575633868e-07	-3.09122583348	
6826071.83427	6.72397439222e-07	-3.09679332597	
7663410.86801	6.72256020312e-07	-3.10176367621	
8603464.41668	6.72143791034e-07	-3.10620253292	
9658832.24116	6.7205472763e-07	-3.11016870479	
10843659.6869	6.71984047555e-07	-3.11371486586	
12173827.2774	6.71927954038e-07	-3.11688820281	
13667163.5646	6.71883432997e-07	-3.11973100581	
15343684.0893	6.71848091631e-07	-3.12228120597	
17225859.654	6.71820030157e-07	-3.12457286284	
19338917.5046	6.71797739908e-07	-3.12663660624	
21711179.4569	6.71780022358e-07	-3.12850003636	
24374441.5012	6.71765924763e-07	-3.1301880863	
27364399.9707	6.71754688985e-07	-3.13172335109	
30721129.9886	6.71745710754e-07	-3.13312638679	
34489622.6041	6.71738507188e-07	-3.13441598345	
38720387.8181	6.71732690843e-07	-3.13560941508	
43470131.5813	6.71727948874e-07	-3.13672266989	
48802515.8365	6.71724026219e-07	-3.13777066363	
54789011.7959	6.71720711882e-07	-3.13876743886	
61509857.8858	6.71717827586e-07	-3.13972635271	
69055135.2016	6.71715218183e-07	-3.14066025551	
77525974.8863	6.71712743312e-07	-3.14158166278	
87035913.6149	6.7171026985e-07	3.14068238443	
97712415.3535	6.71707664749e-07	3.1397489255	
109698579.789	6.71704787886e-07	3.13879075801	
123155060.329	6.71701484521e-07	3.13779504164	
138262217.376	6.71697576984e-07	3.13674843344	
155222535.743	6.71692855115e-07	3.13563690939	
174263338.601	6.71687064974e-07	3.1344455769	
195639834.352	6.71679895192e-07	3.13315847583	
219638537.242	6.71670960241e-07	3.13175836554	
246581107.582	6.71659779732e-07	3.1302264951	
276828663.039	6.71645752624e-07	3.12854235377	
310786618.778	6.7162812498e-07	3.1266833987	
348910121.341	6.71605949543e-07	3.12462475644	
391710149.081	6.71578034995e-07	3.12233889473	
439760360.93	6.71542882211e-07	3.11979526081	
493704785.284	6.71498604156e-07	3.11695988223	
554266452.066	6.71442825231e-07	3.11379492615	
622257083.673	6.71372554838e-07	3.11025821294	
698587974.679	6.7128402866e-07	3.10630268004	
784282206.134	6.71172509577e-07	3.10187579246	
880488358.164	6.7103203826e-07	3.0969188969	
988495904.663	6.70855121171e-07	3.09136651789	
1109752496.41	6.70632341046e-07	3.0851455962	
1245883364.3	6.70351871813e-07	3.07817467311	
1398713102.65	6.69998876409e-07	3.07036302873	
1570290124.73	6.69554762324e-07	3.06160978959	
1762914118.1	6.68996266071e-07	3.05180303064	
1979166867.85	6.68294334936e-07	3.04081891094	
2221946860.94	6.67412773193e-07	3.02852090179	
2494508135.23	6.66306622195e-07	3.01475919276	
2800503894.18	6.64920251972e-07	2.99937039666	
3144035471.59	6.63185160063e-07	2.9821777205	
3529707302.73	6.61017506809e-07	2.96299182766	
3962688638.7	6.58315472602e-07	2.94161268562	
4448782831.13	6.54956610548e-07	2.91783277045	
4994505115.86	6.50795496762e-07	2.89144207395	
5607169938.21	6.45662155977e-07	2.86223541268	
6294988990.22	6.39361958443e-07	2.83002253789	
7067181273.93	6.31677920424e-07	2.79464144116	
7934096665.8	6.22376535191e-07	2.75597498033	
8907354638.61	6.112183053e-07	2.71397044492	
10000000000.0	5.97973882434e-07	2.66866090141	


==> data/fig_beam_lsra_bode6.dat <==
omega	modulus	angle	
1.0	1.51663319826e-06	3.14133821367	
1.12266777351	1.51663368014e-06	3.14130700397	
1.26038292968	1.51663428749e-06	3.14127196661	
1.41499129743	1.51663505296e-06	3.14123263239	
1.58856512943	1.51663601772e-06	3.14118847468	
1.78343087693	1.51663723364e-06	3.14113890245	
2.00220037182	1.51663876611e-06	3.1410832524	
2.24780583355	1.51664069749e-06	3.14102078029	
2.52353917043	1.51664313161e-06	3.14095065108	
2.83309610184	1.51664619926e-06	3.14087192808	
3.18062569279	1.51665006525e-06	3.14078356076	
3.5707859649	1.5166549372e-06	3.14068437122	
4.0088063289	1.51666107665e-06	3.14057303924	
4.5005576757	1.51666881299e-06	3.14044808566	
5.05263106534	1.51667856104e-06	3.14030785414	
5.67242606849	1.51669084301e-06	3.1401504912	
6.36824994472	1.51670631617e-06	3.13997392455	
7.1494289866	1.51672580743e-06	3.1397758397	
8.02643352226	1.5167503567e-06	3.13955365526	
9.01101825167	1.51678127093e-06	3.13930449712	
10.1163797977	1.5168201915e-06	3.13902517235	
11.3573335834	1.5168691779e-06	3.13871214378	
12.7505124071	1.51693081122e-06	3.138361507	
14.3145893752	1.51700832156e-06	3.13796897212	
16.0705281826	1.51710574377e-06	3.13752985371	
18.0418640939	1.51722810642e-06	3.13703907388	
20.2550193923	1.51738165854e-06	3.13649118519	
22.7396575236	1.51757413784e-06	3.1358804224	
25.5290806824	1.5178150824e-06	3.13520079508	
28.6606761695	1.51811618369e-06	3.13444623646	
32.1764175025	1.5184916727e-06	3.13361082738	
36.1234269971	1.5189587212e-06	3.13268911785	
40.5546073584	1.51953782523e-06	3.1316765708	
45.5293507487	1.52025311863e-06	3.13057015226	
51.1143348344	1.52113253815e-06	3.12936908732	
57.384416483	1.5222077312e-06	3.12807578792	
64.4236350872	1.52351356445e-06	3.12669693419	
72.3263389648	1.52508706436e-06	3.12524465022	
81.1984499318	1.52696561164e-06	3.12373765549	
91.1588829975	1.52918424469e-06	3.12220219458	
102.341140211	1.53177203187e-06	3.12067246256	
114.895100019	1.53474767991e-06	3.11919018085	
128.989026125	1.53811485847e-06	3.11780299082	
144.811822767	1.54185807866e-06	3.11656148078	
162.575566644	1.54594021933e-06	3.11551497784	
182.518349432	1.55030274388e-06	3.11470666869	
204.907468982	1.55486914887e-06	3.11416899931	
230.043011977	1.55955129457e-06	3.11392042333	
258.261876068	1.56425732243e-06	3.11396427455	
289.942285388	1.56889933536e-06	3.11428989519	
325.508859984	1.57339921687e-06	3.11487544276	
365.438307096	1.57769180782e-06	3.11569137111	
410.265810583	1.58172569397e-06	3.11670362361	
460.592204115	1.58546255421e-06	3.11787600175	
517.09202429	1.58887610416e-06	3.11917170084	
580.522551609	1.59195125012e-06	3.12055435106	
651.733960488	1.594683502e-06	3.1219889467	
731.680714343	1.59707832421e-06	3.12344286059	
821.434358492	1.59915007052e-06	3.1248869013	
922.197882333	1.60092036051e-06	3.12629622642	
1035.3218433	1.60241601954e-06	3.12765092233	
1162.32246868	1.60366686863e-06	3.12893615615	
1304.90197801	1.60470366968e-06	3.1301419215	
1464.97139831	1.60555644594e-06	3.1312624819	
1644.67617799	1.60625327582e-06	3.1322956453	
1846.4249429	1.60681955287e-06	3.13324199171	
2072.9217796	1.60727763978e-06	3.1341041426	
2327.20247896	1.60764681716e-06	3.1348861242	
2612.67522556	1.60794342961e-06	3.13559284589	
2933.16627839	1.60818114714e-06	3.13622969418	
3292.9712551	1.60837128037e-06	3.13680223062	
3696.9127072	1.60852310781e-06	3.13731597669	
4150.40475785	1.60864418901e-06	3.13777626814	
4659.52566866	1.60874064965e-06	3.13818816224	
5231.09930806	1.60881743199e-06	3.13855638427	
5872.78661319	1.60887850979e-06	3.13888530203	
6593.18827133	1.60892706937e-06	3.13917891993	
7401.95999692	1.6089656601e-06	3.13944088605	
8309.94194935	1.60899631818e-06	3.13967450752	
9329.30402628	1.60902066772e-06	3.13988277087	
10473.7089796	1.6090400027e-06	3.14006836489	
11758.4955405	1.60905535324e-06	3.14023370444	
13200.8840083	1.60906753878e-06	3.14038095413	
14820.207058	1.60907721085e-06	3.14051205116	
16638.1688608	1.60908488723e-06	3.14062872686	
18679.1359902	1.60909097928e-06	3.14073252685	
20970.4640132	1.60909581371e-06	3.14082482947	
23542.8641432	1.60909964995e-06	3.14090686277	
26430.8148697	1.60910269398e-06	3.1409797198	
29673.0240819	1.60910510928e-06	3.14104437252	
33312.9478793	1.60910702564e-06	3.14110168428	
37399.3730248	1.60910854604e-06	3.14115242095	
41987.0708444	1.60910975219e-06	3.14119726095	
47137.5313412	1.60911070896e-06	3.14123680416	
52919.7873596	1.60911146776e-06	3.14127157978	
59411.3398497	1.60911206942e-06	3.14130205333	
66699.1966303	1.60911254629e-06	3.14132863287	
74881.0385759	1.60911292401e-06	3.14135167437	
84066.5288562	1.60911322289e-06	3.14137148644	
94378.7827778	1.60911345901e-06	3.1413883345	
105956.017928	1.60911364507e-06	3.14140244427	
118953.406737	1.60911379108e-06	3.14141400478	
133545.156293	1.6091139049e-06	3.14142317094	
149926.843279	1.60911399264e-06	3.14143006558	
168318.035333	1.60911405902e-06	3.14143478106	
188965.233969	1.60911410762e-06	3.14143738059	
212145.178491	1.60911414104e-06	3.14143789899	
238168.555198	1.60911416109e-06	3.14143634319	
267384.161584	1.60911416885e-06	3.14143269235	
300183.581358	1.60911416473e-06	3.14142689752	
337006.432927	1.60911414851e-06	3.14141888103	
378346.261713	1.60911411932e-06	3.14140853543	
424757.155254	1.60911407559e-06	3.14139572205	
476861.169771	1.60911401496e-06	3.14138026916	
535356.667741	1.60911393418e-06	3.14136196964	
601027.678207	1.6091138289e-06	3.14134057821	
674754.405311	1.60911369345e-06	3.14131580817	
757525.025877	1.60911352055e-06	3.1412873275	
850448.93418	1.6091133009e-06	3.1412547545	
954771.611421	1.60911302268e-06	3.14121765257	
1071891.31921	1.60911267093e-06	3.14117552444	
1203377.84078	1.60911222673e-06	3.14112780547	
1350993.5212	1.60911166618e-06	3.14107385608	
1516716.88847	1.60911095913e-06	3.14101295319	
1702769.17223	1.60911006754e-06	3.14094428056	
1911644.07539	1.60910894345e-06	3.14086691777	
2146141.19786	1.6091075264e-06	3.14077982799	
2409403.56024	1.60910574016e-06	3.14068184401	
2704959.73046	1.60910348866e-06	3.14057165266	
3036771.11804	1.60910065077e-06	3.14044777719	
3409285.06975	1.60909707384e-06	3.14030855752	
3827494.47852	1.60909256548e-06	3.14015212801	
4297004.70432	1.60908688319e-06	3.13997639249	
4824108.70417	1.60907972132e-06	3.13977899625	
5415871.37808	1.60907069467e-06	3.13955729454	
6080224.26165	1.60905931772e-06	3.13930831724	
6826071.83427	1.60904497859e-06	3.13902872926	
7663410.86801	1.6090269061e-06	3.13871478603	
8603464.41668	1.60900412835e-06	3.13836228372	
9658832.24116	1.60897542048e-06	3.1379665033	
10843659.6869	1.60893923888e-06	3.13752214805	
12173827.2774	1.60889363829e-06	3.13702327352	
13667163.5646	1.60883616739e-06	3.1364632092	
15343684.0893	1.60876373734e-06	3.13583447113	
17225859.654	1.60867245611e-06	3.13512866427	
19338917.5046	1.60855742012e-06	3.13433637396	
21711179.4569	1.60841245186e-06	3.13344704519	
24374441.5012	1.60822976994e-06	3.13244884896	
27364399.9707	1.60799957409e-06	3.13132853475	
30721129.9886	1.60770952388e-06	3.13007126851	
34489622.6041	1.607344084e-06	3.12866045583	
38720387.8181	1.6068837033e-06	3.12707755064	
43470131.5813	1.60630378615e-06	3.12530185047	
48802515.8365	1.60557340616e-06	3.12331028089	
54789011.7959	1.60465370069e-06	3.12107717341	
61509857.8858	1.6034958724e-06	3.11857404425	
69055135.2016	1.6020387098e-06	3.11576938513	
77525974.8863	1.60020552438e-06	3.11262848322	
87035913.6149	1.59790038771e-06	3.10911329516	
97712415.3535	1.59500354149e-06	3.10518241102	
109698579.789	1.59136585076e-06	3.10079115887	
123155060.329	1.58680218286e-06	3.0958919203	
138262217.376	1.58108363338e-06	3.09043475221	
155222535.743	1.57392860261e-06	3.0843684422	
174263338.601	1.56499287511e-06	3.07764216194	
195639834.352	1.55385910348e-06	3.07020792378	
219638537.242	1.54002648386e-06	3.06202408452	
246581107.582	1.52290197472e-06	3.05306016342	
276828663.039	1.50179517792e-06	3.0433032301	
310786618.778	1.47591995717e-06	3.03276603786	
348910121.341	1.44440690654e-06	3.02149688398	
391710149.081	1.40633164325e-06	3.00959081961	
439760360.93	1.36076411029e-06	2.99720126446	
493704785.284	1.30684293599e-06	2.98455031094	
554266452.066	1.2438756182e-06	2.97193513359	
622257083.673	1.17145934975e-06	2.95972721381	
698587974.679	1.08960901702e-06	2.94836098538	
784282206.134	9.98870097286e-07	2.9383095205	
880488358.164	9.00388262233e-07	2.93004737197	
988495904.663	7.95908510904e-07	2.92400453137	
1109752496.41	6.8768720161e-07	2.92051984183	
1245883364.3	5.78319344287e-07	2.91980593365	
1398713102.65	4.70505491079e-07	2.92194051543	
1570290124.73	3.66799588123e-07	2.92690428629	
1762914118.1	2.69384563266e-07	2.93471229903	
1979166867.85	1.79914253108e-07	2.94583158652	
2221946860.94	9.94428149114e-08	2.96317414803	
2494508135.23	2.84635355854e-08	3.02036975118	
2800503894.18	3.32759994838e-08	-0.235593194833	
3144035471.59	8.59097630711e-08	-0.19111621804	
3529707302.73	1.30333787948e-07	-0.174708388666	
3962688638.7	1.67397105694e-07	-0.163472680383	
4448782831.13	1.98024554029e-07	-0.154785045289	
4994505115.86	2.2312893701e-07	-0.148012082579	
5607169938.21	2.43563419996e-07	-0.14296458502	
6294988990.22	2.60095208574e-07	-0.139588237422	
7067181273.93	2.73394417255e-07	-0.137878420176	
7934096665.8	2.84033141495e-07	-0.137853668654	
8907354638.61	2.92490742844e-07	-0.139547736826	
10000000000.0	2.99162399486e-07	-0.1430080877	


==> data/fig_beam_lsra_bode8.dat <==
omega	modulus	angle	
1.0	0.00211920169764	-0.00998329325668	
1.12266777351	0.00211917654155	-0.0112078361871	
1.26038292968	0.00211914483685	-0.0125825556268	
1.41499129743	0.00211910487932	-0.0141258586888	
1.58856512943	0.00211905452156	-0.0158584043462	
1.78343087693	0.00211899105792	-0.0178033771347	
2.00220037182	0.0021189110796	-0.0199867933823	
2.24780583355	0.00211881029245	-0.0224378435227	
2.52353917043	0.00211868328774	-0.0251892743085	
2.83309610184	0.00211852325394	-0.0282778149553	
3.18062569279	0.00211832161486	-0.0317446513884	
3.5707859649	0.00211806757527	-0.0356359527787	
4.0088063289	0.00211774755146	-0.0400034543684	
4.5005576757	0.0021173444583	-0.0449051000992	
5.05263106534	0.00211683681838	-0.0504057476208	
5.67242606849	0.00211619765145	-0.0565779366696	
6.36824994472	0.00211539309398	-0.0635027192954	
7.1494289866	0.00211438069001	-0.0712705466003	
8.02643352226	0.00211310728538	-0.0799822010451	
9.01101825167	0.0021115064503	-0.0897497553496	
10.1163797977	0.00210949535166	-0.100697527795	
11.3573335834	0.00210697100163	-0.112962988466	
12.7505124071	0.00210380582939	-0.126697550846	
14.3145893752	0.00209984257154	-0.142067157789	
16.0705281826	0.00209488857315	-0.159252541045	
18.0418640939	0.00208870976927	-0.17844900284	
20.2550193923	0.00208102493414	-0.199865546593	
22.7396575236	0.00207150134618	-0.223723195764	
25.5290806824	0.00205975402956	-0.250252440743	
28.6606761695	0.00204535266374	-0.27969007372	
32.1764175025	0.00202784430943	-0.312276533501	
36.1234269971	0.00200680990744	-0.348257167006	
40.5546073584	0.00198200081553	-0.387897258324	
45.5293507487	0.00195370280572	-0.431541269789	
51.1143348344	0.00192395209842	-0.479825463701	
57.384416483	0.00190271236366	-0.534506793633	
64.4236350872	0.00199086859215	-0.595035734752	
72.3263389648	0.00161253531333	-0.533805906317	
81.1984499318	0.00160046740385	-0.65224906584	
91.1588829975	0.00154148230634	-0.720972991973	
102.341140211	0.00146637551544	-0.78394965081	
114.895100019	0.00138269729812	-0.844936408982	
128.989026125	0.00129393348218	-0.904336475671	
144.811822767	0.00120256789603	-0.961877888807	
162.575566644	0.00111067937483	-1.01714944576	
182.518349432	0.00102004520789	-1.06976875484	
204.907468982	0.000932133416675	-1.11944547093	
230.043011977	0.000848086281406	-1.1660014365	
258.261876068	0.000768723588847	-1.20936892337	
289.942285388	0.000694568322401	-1.24957743172	
325.508859984	0.000625888238795	-1.28673547332	
365.438307096	0.000562744825912	-1.32101145927	
410.265810583	0.000505042486449	-1.35261614355	
460.592204115	0.000452573214998	-1.38178784383	
517.09202429	0.000405054355026	-1.40878082361	
580.522551609	0.000362158758808	-1.4338567128	
651.733960488	0.000323537758532	-1.45727858488	
731.680714343	0.000288837909059	-1.4793072157	
821.434358492	0.000257712649833	-1.50019905251	
922.197882333	0.000229830004678	-1.52020547334	
1035.3218433	0.000204877302475	-1.53957298565	
1162.32246868	0.000182563728532	-1.5585440798	
1304.90197801	0.000162621344574	-1.57735850933	
1464.97139831	0.000144805063551	-1.59625481171	
1644.67617799	0.000128891940143	-1.61547190846	
1846.4249429	0.000114680039016	-1.63525063248	
2072.9217796	0.000101987067456	-1.65583502294	
2327.20247896	9.06489028543e-05	-1.6774732036	
2612.67522556	8.05181046875e-05	-1.70041762004	
2933.16627839	7.1462471414e-05	-1.72492435469	
3292.9712551	6.33636821746e-05	-1.75125117036	
3696.9127072	5.61160487243e-05	-1.77965385983	
4150.40475785	4.9625392547e-05	-1.81038041781	
4659.52566866	4.38080536694e-05	-1.84366252885	
5231.09930806	3.8590029511e-05	-1.87970392464	
5872.78661319	3.39062325666e-05	-1.9186653649	
6593.18827133	2.96998436336e-05	-1.96064640726	
7401.95999692	2.59217225956e-05	-2.00566480633	
8309.94194935	2.25298233957e-05	-2.05363532085	
9329.30402628	1.94885486829e-05	-2.10435079187	
10473.7089796	1.67679804756e-05	-2.15746929998	
11758.4955405	1.43429444461e-05	-2.21251157066	
13200.8840083	1.21919109988e-05	-2.2688720909	
14820.207058	1.0295799397e-05	-2.32584537261	
16638.1688608	8.63681162835e-06	-2.38266570015	
18679.1359902	7.19745306615e-06	-2.43855539756	
20970.4640132	5.95987719732e-06	-2.49277434465	
23542.8641432	4.90562346595e-06	-2.54466311043	
26430.8148697	4.01572632805e-06	-2.59367381149	
29673.0240819	3.27109589394e-06	-2.63938591229	
33312.9478793	2.65303234225e-06	-2.68150747474	
37399.3730248	2.14374254194e-06	-2.71986480758	
41987.0708444	1.72676434068e-06	-2.7543846032	
47137.5313412	1.38725119343e-06	-2.7850725968	
52919.7873596	1.11211066232e-06	-2.81199198232	
59411.3398497	8.90016942161e-07	-2.83524375201	
66699.1966303	7.11329662885e-07	-2.85495013578	
74881.0385759	5.6795256027e-07	-2.87124157291	
84066.5288562	4.53160841972e-07	-2.88424718557	
94378.7827778	3.61418973271e-07	-2.89408850091	
105956.017928	2.88203530554e-07	-2.90087611803	
118953.406737	2.29839866776e-07	-2.9047090753	
133545.156293	1.83356936889e-07	-2.90567678738	
149926.843279	1.46361641615e-07	-2.90386354889	
168318.035333	1.16932187902e-07	-2.89935570424	
188965.233969	9.35289285183e-08	-2.89225161847	
212145.178491	7.49206653099e-08	-2.88267450021	
238168.555198	6.01242750974e-08	-2.87078786104	
267384.161584	4.83555973637e-08	-2.85681288142	
300183.581358	3.8989710006e-08	-2.84104615564	
337006.432927	3.15289505403e-08	-2.82387524662	
378346.261713	2.55772770799e-08	-2.80578838297	
424757.155254	2.08197846711e-08	-2.78737384793	
476861.169771	1.70063876719e-08	-2.76930467725	
535356.667741	1.39388447363e-08	-2.75230572257	
601027.678207	1.14604416622e-08	-2.73710315682	
674754.405311	9.44776418253e-09	-2.7243606891	
757525.025877	7.80409431425e-09	-2.71461101764	
850448.93418	6.45405594114e-09	-2.70819391191	
954771.611421	5.33922121479e-09	-2.70521256235	
1071891.31921	4.41446914617e-09	-2.70551707124	
1203377.84078	3.64495819798e-09	-2.70871880117	
1350993.5212	3.00363031056e-09	-2.71423315703	
1516716.88847	2.46919902981e-09	-2.72134297119	
1702769.17223	2.02458683172e-09	-2.72927147643	
1911644.07539	1.65576988387e-09	-2.73725363541	
2146141.19786	1.35097178427e-09	-2.74459708498	
2409403.56024	1.10013280898e-09	-2.75072798725	
2704959.73046	8.94576234873e-10	-2.75522112859	
3036771.11804	7.26800421024e-10	-2.75781642347	
3409285.06975	5.90341019579e-10	-2.75842499105	
3827494.47852	4.7966616243e-10	-2.75712731447	
4297004.70432	3.9008386484e-10	-2.75416427913	
4824108.70417	3.1765272025e-10	-2.74991995585	
5415871.37808	2.59093963814e-10	-2.74489372644	
6080224.26165	2.11706163775e-10	-2.73965950395	
6826071.83427	1.7328454296e-10	-2.73481179493	
7663410.86801	1.42046459455e-10	-2.73090196475	
8603464.41668	1.1656375247e-10	-2.72837226174	
9658832.24116	9.57019920751e-11	-2.72749827333	
10843659.6869	7.85663662375e-11	-2.72835090235	
12173827.2774	6.44539735249e-11	-2.73078593011	
13667163.5646	5.28124953761e-11	-2.73446346396	
15343684.0893	4.32053788109e-11	-2.73889298682	
17225859.654	3.52836075705e-11	-2.74349464787	
19338917.5046	2.87638502593e-11	-2.74766547313	
21711179.4569	2.3412359356e-11	-2.75084056266	
24374441.5012	1.90336296172e-11	-2.75254298262	
27364399.9707	1.54626444941e-11	-2.75242023066	
30721129.9886	1.25595804596e-11	-2.75026833417	
34489622.6041	1.02060445889e-11	-2.74604605048	
38720387.8181	8.30219335372e-12	-2.73988128378	
43470131.5813	6.7643361767e-12	-2.73207027	
48802515.8365	5.52282000329e-12	-2.72306812946	
54789011.7959	4.52011172108e-12	-2.71346793197	
61509857.8858	3.70905636554e-12	-2.70396525312	
69055135.2016	3.05131069397e-12	-2.69530681529	
77525974.8863	2.51595223551e-12	-2.68822512694	
87035913.6149	2.0782565896e-12	-2.6833652464	
97712415.3535	1.71862851006e-12	-2.68121349325	
109698579.789	1.42166890727e-12	-2.68203962018	
123155060.329	1.17536108021e-12	-2.68586272308	
138262217.376	9.70364099876e-13	-2.69244708372	
155222535.743	7.99407084105e-13	-2.70132826464	
174263338.601	6.56782603735e-13	-2.71186375728	
195639834.352	5.37938661475e-13	-2.7232980226	
219638537.242	4.39166016333e-13	-2.73483004746	
246581107.582	3.57372293684e-13	-2.74567283729	
276828663.039	2.89928748313e-13	-2.75509782921	
310786618.778	2.3457209291e-13	-2.76246164661	
348910121.341	1.89343598875e-13	-2.76721652424	
391710149.081	1.52550328076e-13	-2.76890824561	
439760360.93	1.22737523471e-13	-2.76716639225	
493704785.284	9.86654449059e-14	-2.761691467	
554266452.066	7.92873476575e-14	-2.75224256852	
622257083.673	6.37275444889e-14	-2.73862823047	
698587974.679	5.12596852772e-14	-2.72070206996	
784282206.134	4.12858395061e-14	-2.69836409322	
880488358.164	3.3316990926e-14	-2.67156782585	
988495904.663	2.69553875082e-14	-2.640332748	
1109752496.41	2.1878978187e-14	-2.60476070541	
1245883364.3	1.78279822386e-14	-2.56505398999	
1398713102.65	1.45935022454e-14	-2.52153173356	
1570290124.73	1.20080074957e-14	-2.47464041889	
1762914118.1	9.93747142165e-15	-2.42495412916	
1979166867.85	8.27493243928e-15	-2.37316109251	
2221946860.94	6.93525239696e-15	-2.32003533121	
2494508135.23	5.85086376138e-15	-2.26639545532	
2800503894.18	4.96832104451e-15	-2.21305590968	
3144035471.59	4.24550042631e-15	-2.16077808465	
3529707302.73	3.64932095554e-15	-2.11022877228	
3962688638.7	3.15388811173e-15	-2.06195146749	
4448782831.13	2.73898345269e-15	-2.01635281017	
4994505115.86	2.38884135536e-15	-1.97370324589	
5607169938.21	2.09116572303e-15	-1.93414871438	
6294988990.22	1.83634725978e-15	-1.89772922941	
7067181273.93	1.61684712804e-15	-1.86440040975	
7934096665.8	1.4267168562e-15	-1.83405489769	
8907354638.61	1.26122807534e-15	-1.80654168875	
10000000000.0	1.11658934353e-15	-1.78168237846	


==> data/fig_beam_lsra_hist2.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.00533508970614	
4.0	7.0	0.00535586577869	


==> data/fig_beam_lsra_hist4.dat <==
n_samples	mu_size	h2_err	
5.0	10.0	0.0129101334795	
6.0	11.0	0.0126101167979	
7.0	12.0	0.00741088489113	
8.0	13.0	0.00661861983184	
9.0	14.0	1.24914200367	
10.0	15.0	0.0542369704709	
11.0	16.0	0.500791255985	
12.0	17.0	0.136949055924	
13.0	18.0	2.50018886392	
14.0	19.0	0.263338064959	
15.0	20.0	0.825043881006	
16.0	21.0	1.06092746567	
17.0	22.0	535.064046653	
18.0	23.0	337.665151576	
19.0	24.0	511.05490742	
20.0	25.0	1377.4304249	


==> data/fig_beam_lsra_hist6.dat <==
n_samples	mu_size	h2_err	
7.0	14.0	0.00545461991556	


==> data/fig_cdplayer_bode.dat <==
omega	modulus	angle	
0.1	0.00675532191162	3.08111374747	
0.104122325605	0.00675642225533	3.07862764068	
0.108414586894	0.00675761498692	3.07603995107	
0.112883789168	0.00675890784524	3.07334660661	
0.117537226513	0.00676030921419	3.07054338218	
0.122382493697	0.00676182817592	3.06762589505	
0.12742749857	0.00676347456837	3.06458960051	
0.132680474971	0.00676525904736	3.06142978755	
0.138149996164	0.00676719315369	3.05814157463	
0.143844988829	0.00676928938561	3.05471990567	
0.149774747635	0.00677156127702	3.05115954611	
0.155948950406	0.00677402348182	3.04745507939	
0.162377673919	0.00677669186493	3.04360090359	
0.169071410347	0.00677958360035	3.03959122854	
0.176041084387	0.00678271727692	3.03542007332	
0.183298071083	0.0067861130121	3.03108126433	
0.190854214401	0.00678979257452	3.02656843397	
0.198721846549	0.0067937795158	3.02187502005	
0.206913808111	0.00679809931222	3.01699426606	
0.215443469003	0.0068027795169	3.01191922239	
0.22432475029	0.00680784992325	3.00664274872	
0.233572146909	0.00681334274009	3.00115751763	
0.243200751327	0.00681929277945	2.99545601971	
0.25322627817	0.00682573765751	2.98953057029	
0.263665089873	0.00683271800947	2.98337331803	
0.274534223384	0.00684027771907	2.97697625559	
0.285851417968	0.00684846416334	2.97033123262	
0.297635144163	0.00685732847336	2.96342997131	
0.30990463392	0.00686692581159	2.95626408486	
0.322679911995	0.00687731566626	2.94882509904	
0.335981828628	0.00688856216355	2.94110447724	
0.349832093578	0.00690073439767	2.93309364933	
0.364253311545	0.00691390677943	2.92478404463	
0.379269019073	0.00692815940332	2.91616712929	
0.394903722958	0.0069435784331	2.90723444853	
0.411182940244	0.0069602565059	2.89797767393	
0.428133239872	0.00697829315418	2.88838865615	
0.445782286042	0.00699779524522	2.8784594834	
0.464158883361	0.007018877437	2.86818254577	
0.483293023857	0.00704166264928	2.85755060569	
0.503215935926	0.00706628254844	2.84655687465	
0.5239601353	0.00709287804397	2.83519509613	
0.545559478117	0.00712159979435	2.82345963466	
0.568049216173	0.00715260871948	2.81134557082	
0.591466054459	0.00718607651665	2.79884880173	
0.615848211066	0.00722218617606	2.78596614656	
0.641235479558	0.00726113249229	2.77269545615	
0.667669293919	0.00730312256684	2.75903572585	
0.695192796178	0.00734837629736	2.74498721033	
0.723850906817	0.0073971268482	2.73055153877	
0.75369039809	0.00744962109726	2.71573182883	
0.784759970351	0.00750612005377	2.70053279729	
0.817110331546	0.00756689924184	2.684960865	
0.850794279963	0.00763224904485	2.66902425396	
0.88586679041	0.00770247500618	2.65273307355	
0.922385103936	0.00777789808244	2.63609939336	
0.960408821251	0.0078588548464	2.61913729972	
1.0	0.00794569763751	2.60186293317	
1.04122325605	0.00803879465986	2.58429450418	
1.08414586894	0.00813853002829	2.56645228492	
1.12883789168	0.00824530376561	2.54835857478	
1.17537226513	0.00835953175522	2.53003763846	
1.22382493697	0.00848164565585	2.51151561533	
1.2742749857	0.00861209278639	2.49282040022	
1.32680474971	0.00875133599118	2.47398149581	
1.38149996164	0.00889985349737	2.45502983826	
1.43844988829	0.00905813877745	2.43599759803	
1.49774747635	0.00922670043131	2.416917959	
1.55948950406	0.00940606210249	2.3978248795	
1.62377673919	0.00959676244372	2.37875283961	
1.69071410347	0.00979935514603	2.35973657936	
1.76041084387	0.0100144090442	2.34081083291	
1.83298071083	0.0102425083077	2.32201006364	
1.90854214401	0.0104842527174	2.30336820438	
1.98721846549	0.0107402580087	2.28491840583	
2.06913808111	0.0110111561878	2.26669279153	
2.15443469003	0.0112975954535	2.24872220317	
2.2432475029	0.0116002377499	2.2310358554	
2.33572146909	0.0119197355207	2.21366048567	
2.43200751327	0.0122564436729	2.19666548966	
2.5322627817	0.0126126131268	2.17998067871	
2.63665089873	0.0129871989408	2.16369215923	
2.74534223384	0.0133816664666	2.14781581226	
2.85851417968	0.0137968154349	2.13236711314	
2.97635144163	0.0142334764575	2.11736244851	
3.0990463392	0.0146925123647	2.10281679275	
3.22679911995	0.0151748194661	2.08874343009	
3.35981828628	0.0156813296211	2.07515394393	
3.49832093578	0.016213012683	2.06205827502	
3.64253311545	0.0167708791908	2.04946480733	
3.79269019073	0.0173559832716	2.0373804689	
3.94903722958	0.0179694257506	2.02581084174	
4.11182940244	0.0186123574739	2.01476027711	
4.28133239872	0.0192859828605	2.00423201356	
4.45782286042	0.0199915637024	1.99422829554	
4.64158883361	0.0207304232357	1.98475049097	
4.83293023857	0.0215039505131	1.97579920613	
5.03215935926	0.0223136051084	1.96737439688	
5.239601353	0.0231609221938	1.95947547528	
5.45559478117	0.0240475180308	1.95210141086	
5.68049216173	0.0249750959279	1.94525082602	
5.91466054459	0.0259454527187	1.93892208534	
6.15848211066	0.0269604858279	1.93311337859	
6.41235479558	0.0280222009975	1.92782279724	
6.67669293919	0.0291327207574	1.92304840475	
6.95192796178	0.0302942937359	1.91878830059	
7.23850906817	0.0315093049203	1.91504067821	
7.5369039809	0.0327802869919	1.91180387743	
7.84759970351	0.034109932879	1.90907643125	
8.17110331546	0.035501109694	1.90685710779	
8.50794279963	0.0369568742465	1.90514494762	
8.8586679041	0.0384804903544	1.90393929708	
9.22385103936	0.040075448215	1.90323983827	
9.60408821251	0.0417454861436	1.90304661652	
10.0	0.0434946150467	1.90336006639	
10.4122325605	0.0453271460706	1.9041810377	
10.8414586894	0.0472477219649	1.90551082349	
11.2883789168	0.0492613528306	1.9073511929	
11.7537226513	0.0513734570997	1.90970443301	
12.2382493697	0.0535899088546	1.91257340619	
12.742749857	0.0559170929684	1.91596163273	
13.2680474971	0.0583619701431	1.91987341472	
13.8149996164	0.0609321548766	1.92431402723	
14.3844988829	0.0636360110383	1.92929002149	
14.9774747635	0.0664827727347	1.93480971928	
15.5948950406	0.06948270398	1.94088404568	
16.2377673919	0.0726473228929	1.94752798829	
16.9071410347	0.0759897438744	1.95476328427	
17.6041084387	0.0795252607486	1.96262369161	
18.3298071083	0.0832724903206	1.97116621407	
19.0854214401	0.0872560434545	1.98049775918	
19.8721846549	0.0915143246979	1.99084871485	
20.6913808111	0.0961307306428	2.00282529974	
21.5443469003	0.101448784389	2.01858988358	
22.432475029	0.112904062258	2.02103696722	
23.3572146909	0.110202114194	2.00328562531	
24.3200751327	0.115934890685	2.02777034527	
25.322627817	0.122141057871	2.04383291721	
26.3665089873	0.128768435834	2.05838511404	
27.4534223384	0.135887657162	2.0726690675	
28.5851417968	0.143575377922	2.08705313256	
29.7635144163	0.15191991519	2.10165915015	
30.990463392	0.161029039873	2.11650181075	
32.2679911995	0.171039476446	2.13151982295	
33.5981828628	0.182130331354	2.14656479845	
34.9832093578	0.19454334503	2.16135422376	
36.4253311545	0.20861393655	2.17536873431	
37.9269019073	0.224817281892	2.18764085086	
39.4903722958	0.243826614706	2.19631768624	
41.1182940244	0.266536113919	2.19775552551	
42.8133239872	0.293784294852	2.18477270504	
44.5782286042	0.324631347082	2.14450197504	
46.4158883361	0.350372097583	2.06452381561	
48.3293023857	0.352816020872	1.97364499692	
50.3215935926	0.337614327725	1.94735537873	
52.39601353	0.332009327604	1.98731449031	
54.5559478117	0.343517219839	2.04106801547	
56.8049216173	0.368555627917	2.07626952911	
59.1466054459	0.402831709292	2.07576487778	
61.5848211066	0.437490209203	2.02363829819	
64.1235479558	0.451077356198	1.91997870246	
66.7669293919	0.427996984905	1.80361647262	
69.5192796178	0.374880717194	1.66324366358	
72.3850906817	0.246572563826	1.34930982541	
75.369039809	0.083768436987	-1.37194302044	
78.4759970351	0.515738411157	-2.41094996098	
81.7110331546	0.883357658613	-2.88782145101	
85.0794279963	1.09760121931	3.0837784857	
88.586679041	1.22705449064	2.89379671817	
92.2385103936	1.33221400705	2.77857937925	
96.0408821251	1.44095774528	2.70672191719	
100.0	1.56548756818	2.66009700465	
104.122325605	1.71264632726	2.62837992978	
108.414586894	1.88812190483	2.60548610618	
112.883789168	2.09823689535	2.58762893749	
117.537226513	2.35098773977	2.572278882	
122.382493697	2.65700000972	2.55758356403	
127.42749857	3.0307444571	2.54201760411	
132.680474971	3.49231824909	2.52413906942	
138.149996164	4.07020837293	2.50237839012	
143.844988829	4.80571751118	2.47480069322	
149.774747635	5.76020884906	2.43877230851	
155.948950406	7.02706979518	2.39042211353	
162.377673919	8.75096389667	2.32370222843	
169.071410347	11.1546469285	2.22871192582	
176.041084387	14.5523265167	2.08892750532	
183.298071083	19.2195155318	1.87850446832	
190.854214401	24.6828299762	1.57012893963	
198.721846549	28.5440860671	1.18003765182	
206.913808111	28.6545764863	0.804239059089	
215.443469003	26.6019810686	0.519639552828	
224.32475029	24.5626794646	0.322492683426	
233.572146909	23.3263134362	0.182368885922	
243.200751327	23.0537159915	0.0742106031417	
253.22627817	23.8660485232	-0.0199023468532	
263.665089873	26.1128097616	-0.11591969475	
274.534223384	30.7065343791	-0.236115824308	
285.851417968	39.9871825384	-0.430754724538	
297.635144163	58.5081418723	-0.858525584252	
309.90463392	64.7943600331	-1.77009814338	
322.679911995	38.0398751682	-2.43652747523	
335.981828628	22.7479869408	-2.70283901199	
349.832093578	15.2447141831	-2.83107499617	
364.253311545	11.0392175134	-2.9061220155	
379.269019073	8.41836785097	-2.95594230929	
394.903722958	6.65914316325	-2.99195359162	
411.182940244	5.41409184963	-3.0196598712	
428.133239872	4.49838524497	-3.04207550145	
445.782286042	3.80606649969	-3.06106070721	
464.158883361	3.27332134066	-3.07796849827	
483.293023857	2.86128685899	-3.09412185007	
503.215935926	2.54866388211	-3.1115582554	
523.9601353	2.33257467159	-3.13533148364	
545.559478117	2.24872582984	3.09796302441	
568.049216173	2.4489530127	2.87649129779	
591.466054459	1.10091650499	2.21119823574	
615.848211066	0.85485357791	2.94199582396	
641.235479558	1.02379471187	2.98221081994	
667.669293919	0.681828046313	2.55355109346	
695.192796178	0.55672603357	3.01429278315	
723.850906817	0.557259492396	3.09122503267	
753.69039809	0.529500958398	3.11095914162	
784.759970351	0.49309010652	3.1187440968	
817.110331546	0.455103987866	3.12258018734	
850.794279963	0.418209904411	3.12476390179	
885.86679041	0.383450638629	3.1261549643	
922.385103936	0.351190590519	3.12713106077	
960.408821251	0.321488552312	3.12787618091	
1000.0	0.294261906557	3.12848640277	
1041.22325605	0.269364646608	3.12901402863	
1084.14586894	0.246625963389	3.12948420951	
1128.83789168	0.225866357851	3.12992823526	
1175.37226513	0.206922385296	3.13035025733	
1223.82493697	0.189629114614	3.13075066069	
1274.2749857	0.17383774078	3.13113618756	
1326.80474971	0.159411793588	3.13150942073	
1381.49996164	0.146226920199	3.13187178318	
1438.44988829	0.134170267072	3.13222412443	
1497.74747635	0.123139646075	3.13256698081	
1559.48950406	0.113042632061	3.13290072115	
1623.77673919	0.103795666106	3.1332256325	
1690.71410347	0.0953232024831	3.13354197001	
1760.41084387	0.0875569177297	3.13384998226	
1832.98071083	0.0804349893639	3.13414991339	
1908.54214401	0.0739014468917	3.13444194298	
1987.21846549	0.067905588234	3.1347255001	
2069.13808111	0.0624011562981	3.13500234215	
2154.43469003	0.0573469914528	3.13527421179	
2243.2475029	0.0527050120229	3.13553752141	
2335.72146909	0.0484409566165	3.13579302203	
2432.00751327	0.04452381863	3.13603969456	
2532.2627817	0.0409256166545	3.13627509165	
2636.65089873	0.0376212646626	3.13649422371	
2745.34223384	0.0345885696578	3.13668714667	
2858.51417968	0.0318084558067	3.13683375566	
2976.35144163	0.029265641124	3.13689168436	
3099.0463392	0.0269503182273	3.13676610556	
3226.79911995	0.0248626019103	3.13622177194	
3359.81828628	0.0230249943016	3.13457363107	
3498.32093578	0.0215268972736	3.1292694978	
3642.53311545	0.0207413634832	3.10509981809	
3792.69019073	0.0211265553297	2.8198685398	
3949.03722958	0.0121188022883	3.05145874396	
4111.82940244	0.0121875466947	-3.10831357651	
4281.33239872	0.0118043105882	-3.12633001661	
4457.82286042	0.0106431307646	-3.12115049431	
4641.58883361	0.00945194500833	-3.09841355409	
4832.93023857	0.00821266575855	-3.03597336283	
5032.15935926	0.00740622796019	-2.83859164503	
5239.601353	0.00950887768497	-2.73840494504	
5455.59478117	0.00948069441511	-2.97449382532	
5680.49216173	0.00822381742332	-3.0669629416	
5914.66054459	0.00720440859483	-3.10006388686	
6158.48211066	0.00637773590012	-3.11443399504	
6412.35479558	0.00565920760021	-3.11822900744	
6676.69293919	0.0051269308364	-3.12392034707	
6951.92796178	0.00456651110618	-3.12874122032	
7238.50906817	0.00407485733569	-3.13044674751	
7536.9039809	0.00363190265751	-3.13133008236	
7847.59970351	0.00323011625067	-3.13179344665	
8171.10331546	0.00286541765587	-3.13213548012	
8507.94279963	0.00253633058989	-3.13284630798	
8858.6679041	0.0022453409252	-3.13516773362	
9223.85103936	0.0020045770888	3.14007509653	
9604.08821251	0.00185979150791	3.11000624524	
10000.0	0.00204257681597	2.9604150068	
10412.2325605	0.00420308737449	1.6302774281	
10841.4586894	0.0038001550237	-1.26849291316	
11288.3789168	0.00125902849366	-2.66426618607	
11753.7226513	0.000354498249772	-2.250752954	
12238.2493697	0.0014611627401	-2.50269961816	
12742.749857	0.000459102823502	-2.88107101713	
13268.0474971	0.000134070915075	-2.5224000545	
13814.9996164	0.000149957902462	-0.496511134684	
14384.4988829	0.000345750861883	-0.209059181731	
14977.4747635	0.000520814254847	-0.131803139689	
15594.8950406	0.000608514574206	0.139417692347	
16237.7673919	0.00114993897077	-0.0568333754839	
16907.1410347	0.00132070865231	-0.0892275875934	
17604.1084387	0.0015640008803	-0.0937557640484	
18329.8071083	0.00185889162877	-0.0975068285961	
19085.4214401	0.00221959860908	-0.103221409438	
19872.1846549	0.00267774827459	-0.112201576303	
20691.3808111	0.00328757458391	-0.126418038203	
21544.3469003	0.00415892563459	-0.145514897113	
22432.475029	0.00557949016666	-0.180603265875	
23357.2146909	0.00815307669379	-0.249190381829	
24320.0751327	0.0144080465115	-0.420629110024	
25322.627817	0.0354604072731	-1.2295918322	
26366.5089873	0.0201027229645	-2.61606963341	
27453.4223384	0.0102722235818	-2.8968860838	
28585.1417968	0.00679467384361	-2.9522586979	
29763.5144163	0.00550491702569	-3.0303481296	
30990.463392	0.00448878380058	-3.09728007081	
32267.9911995	0.00365170773353	-3.12140857613	
33598.1828628	0.00328119451612	-3.11339265822	
34983.2093578	0.0030801741636	-3.12229292301	
36425.3311545	0.00303936160012	-3.13803949855	
37926.9019073	0.00315980585925	3.12087068658	
39490.3722958	0.00362013842333	3.08468742688	
41118.2940244	0.00507467097192	3.00068434906	
42813.3239872	0.0139300675403	2.47998867348	
44578.2286042	0.00555472032763	0.382568876949	
46415.8883361	0.001890809061	0.192257656818	
48329.3023857	0.000922986389784	0.141774087499	
50321.5935926	0.000506896133398	0.121245768044	
52396.01353	0.000289174476219	0.113963031849	
54555.9478117	0.000162918722067	0.117088493724	
56804.9216173	8.5203901943e-05	0.135885290852	
59146.6054459	3.57256642592e-05	0.203000590607	
61584.8211066	5.36436762802e-06	1.01763624313	
64123.5479558	1.84745291679e-05	2.98371158031	
66766.9293919	3.19806889327e-05	3.08418770939	
69519.2796178	4.06148054003e-05	3.11367853726	
72385.0906817	4.58172340798e-05	3.12698806652	
75369.039809	4.86183888029e-05	3.13418549406	
78475.9970351	4.97365596838e-05	3.13847828733	
81711.0331546	4.96774474908e-05	3.14119392869	
85079.4279963	4.88012021221e-05	-3.14021002023	
88586.679041	4.73667982921e-05	-3.13901697018	
92238.5103936	4.55618037786e-05	-3.13821134612	
96040.8821251	4.35226992364e-05	-3.1376696385	
100000.0	4.13489847085e-05	-3.13731244162	
104122.325605	3.91131246129e-05	-3.1370868481	
108414.586894	3.6867655982e-05	-3.1369565639	
112883.789168	3.46503314249e-05	-3.13689608385	
117537.226513	3.24878803697e-05	-3.13688711906	
122382.493697	3.03987858416e-05	-3.13691633017	
127427.49857	2.83953513385e-05	-3.13697384668	
132680.474971	2.64852502029e-05	-3.13705227522	
138149.996164	2.46726940422e-05	-3.13714602064	
143844.988829	2.29593182352e-05	-3.13725081208	
149774.747635	2.13448556645e-05	-3.13736336645	
155948.950406	1.98276508048e-05	-3.13748114587	
162377.673919	1.84050527016e-05	-3.13760218032	
169071.410347	1.70737155665e-05	-3.13772493642	
176041.084387	1.58298285604e-05	-3.13784821918	
183298.071083	1.46692910742e-05	-3.13797109779	
190854.214401	1.3587845919e-05	-3.13809284891	
198721.846549	1.25811799215e-05	-3.1382129131	
206913.808111	1.16449992302e-05	-3.13833086097	
215443.469003	1.07750849762e-05	-3.13844636675	
224324.75029	9.96733366946e-06	-3.13855918754	
233572.146909	9.21778573945e-06	-3.13866914682	
243200.751327	8.52264488664e-06	-3.13877612144	
253226.27817	7.87829032967e-06	-3.13888003112	
263665.089873	7.28128358655e-06	-3.13898083006	
274534.223384	6.72837107697e-06	-3.13907850017	
285851.417968	6.21648355813e-06	-3.13917304561	
297635.144163	5.74273319111e-06	-3.1392644883	
309904.63392	5.30440886452e-06	-3.1393528643	
322679.911995	4.8989702679e-06	-3.13943822086	
335981.828628	4.52404110099e-06	-3.13952061397	
349832.093578	4.17740172047e-06	-3.1396001064	
364253.311545	3.85698145897e-06	-3.13967676602	
379269.019073	3.56085079748e-06	-3.13975066449	
394903.722958	3.28721353044e-06	-3.13982187614	
411182.940244	3.03439902864e-06	-3.13989047707	
428133.239872	2.80085467855e-06	-3.13995654439	
445782.286042	2.58513855541e-06	-3.14002015563	
464158.883361	2.38591237066e-06	-3.14008138822	
483293.023857	2.20193472091e-06	-3.14014031907	
503215.935926	2.03205465535e-06	-3.14019702428	
523960.1353	1.87520557045e-06	-3.14025157885	
545559.478117	1.7303994342e-06	-3.14030405646	
568049.216173	1.59672133771e-06	-3.1403545293	
591466.054459	1.47332436802e-06	-3.14040306799	
615848.211066	1.35942479345e-06	-3.1404497414	
641235.479558	1.25429755069e-06	-3.14049461663	
667669.293919	1.15727202162e-06	-3.14053775897	
695192.796178	1.06772808695e-06	-3.14057923183	
723850.906817	9.8509244304e-07	-3.14061909673	
753690.39809	9.08835168291e-07	-3.14065741333	
784759.970351	8.38466525412e-07	-3.14069423939	
817110.331546	7.7353398591e-07	-3.14072963082	
850794.279963	7.13619463652e-07	-3.14076364168	
885866.79041	6.58336744599e-07	-3.14079632421	
922385.103936	6.07329100369e-07	-3.14082772888	
960408.821251	5.60267073745e-07	-3.14085790441	
1000000.0	5.16846424824e-07	-3.1408868978	


==> data/fig_cdplayer_irka.dat <==
r	rnorm	
2.0	0.444926780232	
4.0	0.0229747874307	
6.0	0.0103569373122	
8.0	0.00739090028164	
10.0	0.00715290535736	
12.0	0.00714227580573	
14.0	0.0038225074058	
16.0	0.00365453146446	
18.0	0.00365240602862	
20.0	0.00365238846841	
22.0	0.00163689178087	
24.0	0.00162748573618	
26.0	0.000406478089214	
28.0	0.000324179942058	
30.0	0.000260570056954	


==> data/fig_cdplayer_irka_hist10.dat <==
n_samples	h2_err	
10.0	inf	
22.0	inf	
32.0	inf	
42.0	inf	
54.0	inf	
64.0	0.0151863995144	
74.0	0.0123648463491	
84.0	0.00795780353239	
94.0	0.00719741858906	
104.0	0.00715539939702	
114.0	0.00715302275403	
124.0	0.00715291971027	
134.0	0.00715290786154	
144.0	0.00715290585659	
154.0	0.00715290546063	
164.0	0.00715290537912	
174.0	0.00715290536196	
184.0	0.0071529053584	
194.0	0.0071529053576	
204.0	0.00715290535748	
214.0	0.00715290535735	
224.0	0.00715290535731	
234.0	0.00715290535741	
244.0	0.00715290535733	
254.0	0.00715290535736	


==> data/fig_cdplayer_irka_hist12.dat <==
n_samples	h2_err	
12.0	inf	
26.0	0.29825812492	
38.0	0.021500411312	
50.0	inf	
62.0	inf	
76.0	0.0148751013011	
88.0	0.0114757126631	
100.0	0.00812434527629	
112.0	0.0072078977549	
124.0	0.00714472918397	
136.0	0.00714236182578	
148.0	0.00714227918316	
160.0	0.00714227602269	
172.0	0.00714227583582	
184.0	0.00714227581207	
196.0	0.00714227580724	
208.0	0.00714227580608	
220.0	0.00714227580587	
232.0	0.00714227580581	
244.0	0.00714227580576	
256.0	0.00714227580577	
268.0	0.00714227580574	
280.0	0.00714227580574	
292.0	0.00714227580577	
304.0	0.00714227580573	


==> data/fig_cdplayer_irka_hist14.dat <==
n_samples	h2_err	
14.0	inf	
30.0	0.155821361753	
44.0	0.0214366921196	
60.0	inf	
74.0	inf	
90.0	inf	
106.0	0.0140725135233	
120.0	0.0066965256496	
134.0	0.00549429073856	
148.0	0.00440495018452	
162.0	0.00385425212893	
176.0	0.00382306102335	
190.0	0.00382251557089	
204.0	0.00382250761024	
218.0	0.00382250741993	
232.0	0.0038225074073	
246.0	0.00382250740567	
260.0	0.00382250740559	
274.0	0.00382250740557	
288.0	0.00382250740564	
302.0	0.00382250740567	
316.0	0.0038225074058	


==> data/fig_cdplayer_irka_hist16.dat <==
n_samples	h2_err	
16.0	inf	
34.0	inf	
52.0	0.0322197782158	
68.0	inf	
84.0	inf	
102.0	inf	
120.0	0.0060558292772	
136.0	inf	
154.0	0.00411529664424	
170.0	inf	
188.0	0.0036560549949	
204.0	0.00365480786306	
220.0	0.003654604783	
236.0	0.00365455297372	
252.0	0.00365453790043	
268.0	0.00365453348218	
284.0	0.00365453210968	
300.0	0.00365453167703	
316.0	0.0036545315354	
332.0	0.0036545314885	
348.0	0.00365453147266	
364.0	0.0036545314671	
380.0	0.00365453146543	
396.0	0.00365453146479	
412.0	0.00365453146431	
428.0	0.00365453146443	
444.0	0.00365453146421	
460.0	0.00365453146434	
476.0	0.00365453146421	
492.0	0.00365453146437	
508.0	0.00365453146432	
524.0	0.00365453146434	
540.0	0.00365453146425	
556.0	0.00365453146413	
572.0	0.0036545314643	
588.0	0.00365453146428	
604.0	0.00365453146446	


==> data/fig_cdplayer_irka_hist18.dat <==
n_samples	h2_err	
18.0	inf	
38.0	0.0180074111318	
56.0	inf	
76.0	0.00613763415028	
94.0	inf	
112.0	0.00425401578401	
130.0	0.0038415337033	
148.0	0.0038203771875	
166.0	0.0036695937755	
184.0	0.00365480593048	
202.0	0.00365263741123	
220.0	0.00365244221382	
238.0	0.00365241098432	
256.0	0.00365240679012	
274.0	0.00365240615163	
292.0	0.00365240605043	
310.0	0.00365240603249	
328.0	0.00365240602939	
346.0	0.00365240602877	
364.0	0.00365240602859	
382.0	0.00365240602849	
400.0	0.00365240602855	
418.0	0.00365240602858	
436.0	0.0036524060286	
454.0	0.00365240602865	
472.0	0.00365240602863	
490.0	0.00365240602864	
508.0	0.00365240602862	


==> data/fig_cdplayer_irka_hist2.dat <==
n_samples	h2_err	
2.0	inf	
4.0	inf	
6.0	inf	
8.0	0.940221655664	
10.0	0.855631643527	
12.0	0.933284460034	
14.0	0.872902927	
16.0	1.41848431207	
18.0	0.980151006733	
20.0	inf	
22.0	0.833158882052	
24.0	0.980550810415	
26.0	0.921553988492	
28.0	inf	
30.0	0.685405062805	
32.0	0.597926590067	
34.0	0.450169279102	
36.0	0.445223594428	
38.0	0.44494024196	
40.0	0.444927417048	
42.0	0.444926809995	
44.0	0.444926781626	
46.0	0.444926780297	
48.0	0.444926780235	
50.0	0.444926780232	


==> data/fig_cdplayer_irka_hist20.dat <==
n_samples	h2_err	
20.0	inf	
40.0	0.00626187655931	
60.0	0.00552791814807	
80.0	0.00371230391221	
100.0	0.00365299008946	
120.0	0.00365246341712	
140.0	0.00365240265384	
160.0	0.0036523912526	
180.0	0.00365238906703	
200.0	0.00365238859787	
220.0	0.00365238849753	
240.0	0.00365238847497	
260.0	0.00365238846957	
280.0	0.00365238846848	
300.0	0.00365238846833	
320.0	0.00365238846813	
340.0	0.00365238846816	
360.0	0.00365238846817	
380.0	0.00365238846803	
400.0	0.00365238846819	
420.0	0.00365238846824	
440.0	0.00365238846813	
460.0	0.00365238846824	
480.0	0.00365238846841	


==> data/fig_cdplayer_irka_hist22.dat <==
n_samples	h2_err	
22.0	inf	
44.0	0.00365713676359	
66.0	inf	
90.0	inf	
114.0	0.00361886378266	
138.0	0.00361850265577	
162.0	inf	
186.0	0.00338208680867	
208.0	0.0027397442204	
230.0	0.00174336044906	
252.0	0.0016376286402	
274.0	0.0016368949714	
296.0	0.00163689179474	
318.0	0.00163689178094	
340.0	0.00163689178092	
362.0	0.00163689178085	
384.0	0.00163689178087	


==> data/fig_cdplayer_irka_hist24.dat <==
n_samples	h2_err	
24.0	inf	
48.0	0.00366672667846	
72.0	inf	
98.0	inf	
124.0	0.00366644884776	
148.0	0.00361284582981	
172.0	inf	
198.0	inf	
222.0	inf	
246.0	0.00165366072017	
270.0	0.00162761241563	
294.0	0.001627486288	
318.0	0.00162748573888	
342.0	0.00162748573658	
366.0	0.00162748573658	
390.0	0.00162748573617	
414.0	0.00162748573618	


==> data/fig_cdplayer_irka_hist26.dat <==
n_samples	h2_err	
26.0	0.00364897523174	
52.0	inf	
80.0	inf	
106.0	inf	
132.0	0.00288524674125	
160.0	0.00170711059216	
188.0	inf	
216.0	inf	
242.0	0.0016114286185	
268.0	0.00161109623039	
294.0	0.00160337530453	
320.0	0.00166455235207	
346.0	0.00118007810302	
372.0	0.000406479556067	
398.0	0.000406478089847	
424.0	0.000406478088924	
450.0	0.000406478089214	


==> data/fig_cdplayer_irka_hist28.dat <==
n_samples	h2_err	
28.0	inf	
56.0	inf	
86.0	inf	
114.0	inf	
142.0	inf	
170.0	0.00161159205795	
200.0	0.00161087898017	
230.0	inf	
260.0	inf	
290.0	inf	
318.0	0.00158583889527	
346.0	0.00235760446102	
374.0	0.000533436512613	
402.0	0.000324183575174	
430.0	0.000324179942435	
458.0	0.00032417994018	
486.0	0.000324179940362	
514.0	0.00032417994111	
542.0	0.000324179940126	
570.0	0.000324179941236	
598.0	0.000324179942058	


==> data/fig_cdplayer_irka_hist30.dat <==
n_samples	h2_err	
30.0	inf	
60.0	0.00361325267371	
92.0	inf	
124.0	inf	
156.0	inf	
186.0	0.00160527393403	
216.0	0.00172123515194	
248.0	inf	
280.0	inf	
310.0	inf	
342.0	inf	
372.0	0.000260573528658	
402.0	0.000260570056228	
432.0	0.000260570054346	
462.0	0.000260570057031	
492.0	0.000260570056954	


==> data/fig_cdplayer_irka_hist4.dat <==
n_samples	h2_err	
4.0	inf	
8.0	inf	
12.0	inf	
18.0	1.07410839365	
22.0	0.0230834060621	
26.0	0.02297479486	
30.0	0.0229747874317	
34.0	0.0229747874307	


==> data/fig_cdplayer_irka_hist6.dat <==
n_samples	h2_err	
6.0	inf	
12.0	inf	
18.0	inf	
24.0	inf	
30.0	inf	
36.0	0.0247092890851	
44.0	inf	
52.0	inf	
58.0	0.0226464133176	
64.0	inf	
70.0	0.0228158460935	
78.0	inf	
84.0	0.0224034005303	
90.0	0.0223892181928	
96.0	0.0223774635228	
102.0	0.0223715604223	
108.0	0.0223711036313	
114.0	0.0223767712664	
120.0	0.0224049075294	
126.0	0.0224743785211	
132.0	0.0235428141386	
138.0	0.0274262477883	
146.0	inf	
154.0	inf	
160.0	0.0250755362266	
166.0	0.0135942637885	
172.0	0.0108297238593	
178.0	0.0103717076108	
184.0	0.0103573939583	
190.0	0.0103569505472	
196.0	0.0103569376959	
202.0	0.0103569373233	
208.0	0.0103569373125	
214.0	0.0103569373122	
220.0	0.0103569373122	


==> data/fig_cdplayer_irka_hist8.dat <==
n_samples	h2_err	
8.0	inf	
16.0	inf	
24.0	inf	
34.0	0.0215667770751	
44.0	0.0216008348348	
52.0	inf	
62.0	0.018745483884	
70.0	0.0125660990661	
78.0	0.00924706454708	
86.0	0.00760425335182	
94.0	0.00740289076199	
102.0	0.00739144957897	
110.0	0.00739092530703	
118.0	0.00739090150378	
126.0	0.00739090035007	
134.0	0.00739090028622	
142.0	0.007390900282	
150.0	0.00739090028166	
158.0	0.00739090028164	


==> data/fig_cdplayer_lsra.dat <==
r	rnorm	
2.0	0.444926780232	
4.0	0.0229747878431	
6.0	0.0220037720157	
8.0	0.00739090149189	
10.0	0.00415324422176	
12.0	0.00384495808164	
14.0	0.00382250740643	
16.0	0.00365453148421	
18.0	0.00164015793554	
20.0	0.00163698641177	
22.0	0.000459906065894	
24.0	0.00044716190851	
26.0	0.000406487513888	
28.0	0.000346734141151	
30.0	0.000260572915962	


==> data/fig_cdplayer_lsra_bode10.dat <==
omega	modulus	angle	
0.1	0.014808427708	0.0298345359597	
0.108436596869	0.0148094793053	0.0323501053076	
0.117584955405	0.0148107157317	0.035077504568	
0.127505124071	0.0148121694533	0.0380344955301	
0.138262217376	0.0148138786319	0.0412403084551	
0.149926843279	0.014815888121	0.0447157577505	
0.162575566644	0.0148182506352	0.048483365166	
0.17629141181	0.014821028123	0.0525674905381	
0.191164407539	0.0148242933767	0.0569944699558	
0.20729217796	0.0148281319198	0.0617927610024	
0.224780583355	0.0148326442203	0.0669930944467	
0.243744415012	0.0148379482818	0.0726286313809	
0.264308148697	0.0148441826777	0.0787351243236	
0.286606761695	0.0148515100995	0.0853510801783	
0.310786618778	0.0148601215033	0.092517922149	
0.337006432927	0.01487024095	0.100280146712	
0.365438307096	0.0148821312475	0.108685470484	
0.39626886387	0.0148961005188	0.117784960275	
0.429700470432	0.0149125098325	0.127633137692	
0.465952566866	0.0149317820514	0.138288047355	
0.505263106534	0.014954412066	0.149811274985	
0.547890117959	0.0149809785969	0.162267898394	
0.594113398497	0.0150121577585	0.175726350606	
0.644236350872	0.015048738586	0.190258170204	
0.698587974679	0.0150916407234	0.205937609426	
0.757525025877	0.0151419344622	0.222841066019	
0.821434358492	0.0152008632915	0.241046300634	
0.890735463861	0.0152698690789	0.260631398359	
0.965883224116	0.015350619928	0.281673431797	
1.04737089796	0.0154450406614	0.304246785099	
1.13573335834	0.0155553457454	0.328421105339	
1.23155060329	0.0156840743028	0.354258861406	
1.33545156293	0.0158341266604	0.381812513282	
1.44811822767	0.0160088016519	0.411121328046	
1.57029012473	0.016211833666	0.442207924127	
1.70276917223	0.016447428226	0.475074681595	
1.8464249429	0.0167202947437	0.509700220405	
2.00220037182	0.0170356750771	0.546036213672	
2.17111794569	0.017399366671	0.584004858606	
2.35428641432	0.0178177394469	0.623497359587	
2.55290806824	0.0182977462445	0.664373770614	
2.76828663039	0.0188469274958	0.706464484955	
3.00183581358	0.0194734118766	0.749573542309	
3.25508859984	0.0201859158117	0.793483753995	
3.52970730273	0.0209937457557	0.8379634445	
3.82749447852	0.0219068079772	0.882774405507	
4.15040475785	0.0229356310161	0.927680494472	
4.5005576757	0.0240914060151	0.972456218135	
4.88025158365	0.025386049804	1.01689464203	
5.29197873596	0.0268322950786	1.06081405977	
5.7384416483	0.0284438114834	1.10406301971	
6.22257083673	0.0302353610961	1.14652350722	
6.74754405311	0.0322229919238	1.18811227964	
7.31680714343	0.0344242736932	1.22878051627	
7.9340966658	0.0368585815322	1.26851205734	
8.60346441668	0.0395474351098	1.30732055937	
9.32930402628	0.0425149034476	1.34524589439	
10.1163797977	0.0457880889199	1.38235008143	
10.9698579789	0.049397707951	1.41871297516	
11.8953406737	0.0533787906261	1.45442786273	
12.8989026125	0.0577715269141	1.48959704564	
13.9871310265	0.0626222934785	1.52432741615	
15.1671688847	0.0679849020971	1.55872597941	
16.4467617799	0.0739221183236	1.59289522372	
17.8343087693	0.0805075066726	1.62692819919	
19.3389175046	0.0878276651675	1.6609031261	
20.9704640132	0.0959849151795	1.69487730965	
22.7396575236	0.105100507458	1.72888007533	
24.6581107582	0.115318382782	1.76290433644	
26.7384161584	0.126809467096	1.79689621784	
28.9942285388	0.139776347858	1.83074180934	
31.4403547159	0.15445788936	1.86424944641	
34.0928506975	0.171132721023	1.89712459294	
36.969127072	0.190119163215	1.92893173424	
40.088063289	0.211766041039	1.95903209091	
43.4701315813	0.236421382091	1.98647352296	
47.1375313412	0.264346856888	2.00977914644	
51.1143348344	0.295491896862	2.02650212345	
55.4266452066	0.328869296692	2.03217594506	
60.1027678207	0.360622441674	2.01743806801	
65.1733960488	0.376734407039	1.95822155463	
70.6718127393	0.315001057261	1.76736059241	
76.6341086801	0.19841741948	-1.84027396099	
83.0994194935	1.01965836634	-3.09070603926	
90.1101825167	1.22162525677	2.80860878666	
97.7124153535	1.43602387191	2.68468282446	
105.956017928	1.73908393859	2.6283241212	
114.895100019	2.16852835652	2.59344679194	
124.58833643	2.78894987331	2.56248779468	
135.09935212	3.7207422331	2.5243275912	
146.497139831	5.20356236071	2.46646717918	
158.856512943	7.75953880672	2.36666104638	
172.25859654	12.6087412898	2.17216962221	
186.791359902	21.7873158819	1.74632720604	
202.550193923	29.0106595539	0.994110996118	
219.638537242	25.5654024308	0.417500946777	
238.168555198	23.0984167232	0.127568272324	
258.261876068	24.7681797604	-0.0660287945539	
280.050389418	34.4474423889	-0.317922666007	
303.677111804	67.8152547094	-1.26513177471	
329.29712551	28.8903807044	-2.59857616035	
357.07859649	12.814177942	-2.87293272731	
387.203878181	7.41610193547	-2.97315321021	
419.870708444	4.89614131464	-3.02670569036	
455.293507487	3.51042178471	-3.06253384837	
493.704785284	2.6962282452	-3.09450152709	
535.356667741	2.28940831101	3.13065287864	
580.522551609	2.21987198596	2.39485544726	
629.498899022	0.954536878884	3.02318516992	
682.607183427	0.538096753891	2.86710870708	
740.195999692	0.537964943347	3.12590210967	
802.643352226	0.473155576345	-3.13762445852	
870.359136149	0.402708099059	-3.13439629639	
943.787827778	0.339626561476	-3.13464778778	
1023.41140211	0.285702368884	-3.13594572354	
1109.75249641	0.240294049225	-3.13759429017	
1203.37784078	0.20224442511	-3.13935456698	
1304.90197801	0.17039330852	-3.14114025059	
1414.99129743	0.14371483859	3.1402617299	
1534.36840893	0.121340850823	3.13848419517	
1663.81688608	0.102549142839	3.13670537021	
1804.18640939	0.0867426915417	3.13491360466	
1956.39834352	0.0734286092389	3.13309532256	
2121.45178491	0.0621995674832	3.13123618603	
2300.43011977	0.0527182406507	3.12932156953	
2494.50813523	0.0447045695965	3.12733670502	
2704.95973046	0.0379254303883	3.12526666905	
2933.16627839	0.0321862761733	3.12309629509	
3180.62569279	0.0273243698791	3.12081005189	
3448.96226041	0.0232032905297	3.11839190795	
3739.93730248	0.0197084576536	3.11582519118	
4055.46073584	0.0167434707723	3.11309244786	
4397.6036093	0.0142271035478	3.11017530176	
4768.61169771	0.0120908259264	3.10705431369	
5170.9202429	0.0102767540647	3.10370884032	
5607.16993821	0.00873594846803	3.10011689178	
6080.22426165	0.00742699686968	3.09625498694	
6593.18827133	0.00631483096735	3.0920980058	
7149.4289866	0.00536973600867	3.08761903861	
7752.59748863	0.00456652000513	3.08278923151	
8406.65288562	0.00388381552533	3.07757762928	
9115.88829975	0.00330349193866	3.07195101562	
9884.95904663	0.00281015992449	3.06587375286	
10718.9131921	0.00239075324152	3.05930762283	
11623.2246868	0.00203417532931	3.05221167226	
12603.8292968	0.00173100041429	3.04454206684	
13667.1635646	0.00147322051139	3.03625195951	
14820.207058	0.00125403112676	3.02729138032	
16070.5281826	0.00106764963418	3.01760715737	
17426.3338601	0.000909161265732	3.00714288052	
18896.5233969	0.00077438846142	2.99583892299	
20490.7468982	0.000659779993927	2.98363253895	
22219.4686094	0.000562316845382	2.97045805959	
24094.0356024	0.00047943228347	2.95624721403	
26126.7522556	0.00040894397902	2.94092960658	
28330.9610184	0.000348996339483	2.92443338567	
30721.1299886	0.000298011512618	2.90668614449	
33312.9478793	0.000254647750898	2.88761609532	
36123.4269971	0.000217764026686	2.86715356022	
39171.0149081	0.000186389956894	2.84523281711	
42475.7155254	0.00015970023867	2.82179433097	
46059.2204115	0.000136992918577	2.79678738349	
49945.0511586	0.000117670920203	2.77017308804	
54158.7137808	0.000101226342057	2.74192773929	
58727.8661319	8.72271112915e-05	2.71204639761	
63682.4994472	7.53056412156e-05	2.68054654881	
69055.1352016	6.51491935419e-05	2.64747161423	
74881.0385759	5.64916910526e-05	2.61289402293	
81198.4499318	4.91067642467e-05	2.57691750884	
88048.8358164	4.28018474579e-05	2.53967827567	
95477.1611421	3.74131668619e-05	2.50134469649	
103532.18433	3.28014855181e-05	2.46211529467	
112266.777351	2.88484898505e-05	2.42221488956	
121738.272774	2.54537184412e-05	2.38188897442	
132008.840083	2.2531948267e-05	2.34139659983	
143145.893752	2.00109660338e-05	2.30100222883	
155222.535743	1.78296633982e-05	2.26096717127	
168318.035333	1.59364048027e-05	2.22154126452	
182518.349432	1.42876254642e-05	2.18295543288	
197916.686785	1.28466247244e-05	2.14541563544	
214614.119786	1.15825264526e-05	2.10909852979	
232720.247896	1.04693834803e-05	2.07414897243	
252353.917043	9.48540718477e-06	2.04067928441	
273643.999707	8.61230647121e-06	2.00877005933	
296730.240819	7.83472269843e-06	1.97847219627	
321764.175025	7.13974877328e-06	1.94980980185	
348910.121341	6.5165218979e-06	1.92278361563	
378346.261713	5.95588045886e-06	1.89737465546	
410265.810583	5.45007641866e-06	1.87354784083	
444878.283113	4.9925353825e-06	1.85125541738	
482410.870417	4.57765730107e-06	1.83044006807	
523109.930806	4.20065154524e-06	1.81103764837	
567242.606849	3.85740084237e-06	1.79297952365	
615098.578858	3.54434928542e-06	1.776194516	
666991.966303	3.25841030047e-06	1.7606104868	
723263.389648	2.9968910756e-06	1.74615559228	
784282.206134	2.75743050711e-06	1.73275925408	
850448.93418	2.53794820645e-06	1.72035288746	
922197.882333	2.33660253229e-06	1.70887042773	
1000000.0	2.15175597276e-06	1.69824869175	


==> data/fig_cdplayer_lsra_bode12.dat <==
omega	modulus	angle	
0.1	0.0105110424836	3.10131948627	
0.108436596869	0.0105126726896	3.0979264914	
0.117584955405	0.010514589247	3.09424853079	
0.127505124071	0.0105168423886	3.09026191596	
0.138262217376	0.0105194911339	3.08594105641	
0.149926843279	0.0105226048168	3.08125832541	
0.162575566644	0.0105262648749	3.07618392148	
0.17629141181	0.0105305669443	3.0706857272	
0.191164407539	0.0105356233095	3.06472916735	
0.20729217796	0.0105415657678	3.05827706937	
0.224780583355	0.0105485489721	3.05128952989	
0.243744415012	0.0105567543295	3.04372379258	
0.264308148697	0.0105663945394	3.03553414379	
0.286606761695	0.0105777188683	3.02667183454	
0.310786618778	0.0105910192673	3.01708503956	
0.337006432927	0.0106066374508	3.00671886682	
0.365438307096	0.0106249730621	2.99551543436	
0.39626886387	0.0106464930642	2.98341403446	
0.429700470432	0.0106717424939	2.97035141001	
0.465952566866	0.010701356722	2.95626217177	
0.505263106534	0.0107360753528	2.94107939033	
0.547890117959	0.0107767578805	2.92473540049	
0.594113398497	0.0108244011891	2.90716285952	
0.644236350872	0.0108801589361	2.88829610222	
0.698587974679	0.0109453627935	2.86807283435	
0.757525025877	0.0110215454251	2.8464362	
0.821434358492	0.0111104649667	2.82333724597	
0.890735463861	0.0112141306304	2.79873778512	
0.965883224116	0.0113348288979	2.7726136289	
1.04737089796	0.0114751495964	2.74495811635	
1.13573335834	0.0116380109998	2.71578581178	
1.23155060329	0.0118266829822	2.68513618057	
1.33545156293	0.0120448072139	2.65307698644	
1.44811822767	0.0122964134702	2.61970709585	
1.57029012473	0.0125859313583	2.58515833803	
1.70276917223	0.0129181971738	2.54959606905	
1.8464249429	0.0132984561847	2.51321813838	
2.00220037182	0.0137323613549	2.47625206405	
2.17111794569	0.0142259702975	2.43895038481	
2.35428641432	0.0147857429767	2.40158435547	
2.55290806824	0.0154185432391	2.36443635634	
2.76828663039	0.0161316475696	2.32779155927	
3.00183581358	0.0169327644646	2.29192949716	
3.25508859984	0.0178300675456	2.2571161974	
3.52970730273	0.0188322450657	2.22359745919	
3.82749447852	0.0199485679444	2.19159369817	
4.15040475785	0.0211889780538	2.16129658171	
4.5005576757	0.022564198303	2.13286747304	
4.88025158365	0.0240858662394	2.10643752577	
5.29197873596	0.0257666934489	2.08210914353	
5.7384416483	0.0276206540133	2.05995845026	
6.22257083673	0.0296632066682	2.04003840051	
6.74754405311	0.0319115570955	2.02238218264	
7.31680714343	0.0343849690004	2.00700661674	
7.9340966658	0.0371051352983	1.99391530768	
8.60346441668	0.0400966239629	1.98310137166	
9.32930402628	0.0433874169647	1.97454960365	
10.1163797977	0.0470095654045	1.96823799007	
10.9698579789	0.0509999895896	1.96413849441	
11.8953406737	0.0554014595762	1.96221705424	
12.8989026125	0.0602637997837	1.96243272716	
13.9871310265	0.0656453707684	1.9647359136	
15.1671688847	0.0716148920982	1.96906556559	
16.4467617799	0.0782536821347	1.97534526439	
17.8343087693	0.0856584024414	1.98347801415	
19.3389175046	0.0939444042339	1.99333954821	
20.9704640132	0.103249777001	2.00476987108	
22.7396575236	0.113740185277	2.0175626436	
24.6581107582	0.125614528434	2.03145182934	
26.7384161584	0.139111329213	2.04609470338	
28.9942285388	0.154515465439	2.06104978247	
31.4403547159	0.172164231322	2.07574729726	
34.0928506975	0.192450382377	2.08944815883	
36.969127072	0.215816988869	2.10118426635	
40.088063289	0.242732828611	2.10966677861	
43.4701315813	0.273623520669	2.11313515842	
47.1375313412	0.308701880331	2.10908525868	
51.1143348344	0.347559277601	2.09371708934	
55.4266452066	0.388135491549	2.06063093723	
60.1027678207	0.423785804552	1.99715399948	
65.1733960488	0.432922310978	1.87152882599	
70.6718127393	0.3302659017	1.56958633768	
76.6341086801	0.24107432639	-1.98356965393	
83.0994194935	0.991270925891	-3.04606471486	
90.1101825167	1.26429994258	2.84060984144	
97.7124153535	1.49297834026	2.6890928892	
105.956017928	1.79049704163	2.61886489853	
114.895100019	2.20801815986	2.57943437243	
124.58833643	2.8145817753	2.54895152576	
135.09935212	3.73204959713	2.51355829708	
146.497139831	5.20026166538	2.45921142237	
158.856512943	7.74126851909	2.36289944783	
172.25859654	12.5785949052	2.17151482928	
186.791359902	21.7760181441	1.74752699132	
202.550193923	29.03452643	0.993742622	
219.638537242	25.5498873575	0.416786998496	
238.168555198	23.0766897873	0.12768268011	
258.261876068	24.7544347016	-0.065439179122	
280.050389418	34.4495144764	-0.317388830724	
303.677111804	67.8171364517	-1.26538872165	
329.29712551	28.9017357908	-2.59822235045	
357.07859649	12.8278167469	-2.87315923432	
387.203878181	7.42644234348	-2.97416699462	
419.870708444	4.90323346516	-3.02861202823	
455.293507487	3.51439174382	-3.06537662543	
493.704785284	2.69665685775	-3.09813910637	
535.356667741	2.28436827513	3.12744838813	
580.522551609	2.22816587541	2.393397036	
629.498899022	0.955594453824	3.01530819051	
682.607183427	0.534938661706	2.87957379917	
740.195999692	0.544814468375	3.12617562067	
802.643352226	0.47885546339	3.14009431669	
870.359136149	0.407283810711	3.1401932088	
943.787827778	0.34334173417	3.1375312756	
1023.41140211	0.288755121756	3.13406381406	
1109.75249641	0.242826353582	3.13031102954	
1203.37784078	0.204360600237	3.12642886249	
1304.90197801	0.172172277614	3.12245583917	
1414.99129743	0.145217783634	3.11838722025	
1534.36840893	0.122616114278	3.11420106897	
1663.81688608	0.103635489902	3.10986830281	
1804.18640939	0.0876715650846	3.1053567259	
1956.39834352	0.0742257417043	3.10063260601	
2121.45178491	0.0628861666707	3.09566119604	
2300.43011977	0.053311883333	3.09040678966	
2494.50813523	0.0452198886296	3.08483257243	
2704.95973046	0.0383746519265	3.07890038819	
2933.16627839	0.0325796455378	3.07257047667	
3180.62569279	0.0276704930479	3.06580120912	
3448.96226041	0.0235094105795	3.0585488352	
3739.93730248	0.0199806803149	3.05076724874	
4055.46073584	0.0169869496713	3.04240777789	
4397.6036093	0.0144461931693	3.03341900566	
4768.61169771	0.0122892084917	3.02374662803	
5170.9202429	0.0104575451657	3.01333335919	
5607.16993821	0.00890178528391	3.0021188963	
6080.22426165	0.00758011202152	2.99003995966	
6593.18827133	0.00645711447237	2.9770304281	
7149.4289866	0.00550278733149	2.96302159387	
7752.59748863	0.00469169183853	2.94794256584	
8406.65288562	0.00400225064246	2.93172085468	
9115.88829975	0.0034161542254	2.91428317799	
9884.95904663	0.00291786051295	2.89555652648	
10718.9131921	0.0024941725134	2.87546953382	
11623.2246868	0.00213388143452	2.85395419049	
12603.8292968	0.00182746484984	2.83094793519	
13667.1635646	0.00156683122453	2.80639614353	
14820.207058	0.00134510354101	2.78025501068	
16070.5281826	0.00115643594446	2.75249479154	
17426.3338601	0.000995858307063	2.72310331615	
18896.5233969	0.000859144422253	2.69208964215	
20490.7468982	0.000742700217503	2.65948764149	
22219.4686094	0.000643468938727	2.62535925381	
24094.0356024	0.000558850730635	2.58979708324	
26126.7522556	0.000486634430903	2.55292598399	
28330.9610184	0.000424939724627	2.51490328773	
30721.1299886	0.000372168080456	2.47591738575	
33312.9478793	0.000326961120671	2.43618449689	
36123.4269971	0.000288165272913	2.39594362244	
39171.0149081	0.000254801718695	2.35544989102	
42475.7155254	0.000226040799402	2.31496669823	
46059.2204115	0.000201180168863	2.27475720861	
49945.0511586	0.000179626095648	2.2350758772	
54158.7137808	0.000160877419464	2.1961606454	
58727.8661319	0.000144511754524	2.15822637091	
63682.4994472	0.000130173608307	2.1214598854	
69055.1352016	0.000117564146391	2.0860168709	
74881.0385759	0.000106432383501	2.05202054524	
81198.4499318	9.65676186552e-05	2.01956197893	
88048.8358164	8.77929602621e-05	1.98870175152	
95477.1611421	7.99598074142e-05	1.95947259878	
103532.18433	7.29431687042e-05	1.9318826968	
112266.777351	6.66377116533e-05	1.90591926283	
121738.272774	6.09544457273e-05	1.88155220855	
132008.840083	5.58179509286e-05	1.85873764737	
143145.893752	5.11640726031e-05	1.83742112071	
155222.535743	4.69380115824e-05	1.81754046439	
168318.035333	4.30927470716e-05	1.79902828089	
182518.349432	3.95877376713e-05	1.78181401599	
197916.686785	3.63878534385e-05	1.76582566065	
214614.119786	3.34624988182e-05	1.75099111251	
232720.247896	3.07848925262e-05	1.73723923798	
252353.917043	2.8331475998e-05	1.72450067756	
273643.999707	2.60814268321e-05	1.71270843617	
296730.240819	2.40162577882e-05	1.7017982964	
321764.175025	2.21194853981e-05	1.69170908884	
348910.121341	2.03763551777e-05	1.68238284887	
378346.261713	1.87736128626e-05	1.67376488473	
410265.810583	1.7299313094e-05	1.66580377757	
444878.283113	1.59426586214e-05	1.65845133059	
482410.870417	1.46938644261e-05	1.6516624807	
523109.930806	1.35440422491e-05	1.64539518397	
567242.606849	1.24851018842e-05	1.63961028324	
615098.578858	1.15096662989e-05	1.63427136476	
666991.966303	1.06109982119e-05	1.62934460901	
723263.389648	9.78293620995e-06	1.62479863965	
784282.206134	9.01983884985e-06	1.62060437347	
850448.93418	8.31653548427e-06	1.61673487358	
922197.882333	7.66828278125e-06	1.61316520734	
1000000.0	7.07072609628e-06	1.60987230998	


==> data/fig_cdplayer_lsra_bode14.dat <==
omega	modulus	angle	
0.1	0.00243672016637	2.98724299686	
0.108436596869	0.00244192873169	2.97446350024	
0.117584955405	0.00244803906295	2.96067079473	
0.127505124071	0.00245520446556	2.94579643418	
0.138262217376	0.00246360327625	2.92977048953	
0.149926843279	0.00247344258024	2.91252242207	
0.162575566644	0.00248496235067	2.89398222461	
0.17629141181	0.00249844001325	2.8740818731	
0.191164407539	0.00251419542118	2.85275712888	
0.20729217796	0.00253259620185	2.82994972309	
0.224780583355	0.00255406340745	2.8056099401	
0.243744415012	0.00257907736643	2.77969959144	
0.264308148697	0.00260818359407	2.75219533653	
0.286606761695	0.00264199858114	2.72309225879	
0.310786618778	0.00268121524474	2.69240754758	
0.337006432927	0.00272660780248	2.66018407161	
0.365438307096	0.00277903582823	2.62649356476	
0.39626886387	0.00283944727429	2.59143909362	
0.429700470432	0.00290888030773	2.55515645016	
0.465952566866	0.00298846391131	2.5178141295	
0.505263106534	0.00307941733847	2.47961162337	
0.547890117959	0.00318304867396	2.4407758879	
0.594113398497	0.00330075291726	2.40155602262	
0.644236350872	0.00343401014711	2.362216402	
0.698587974679	0.00358438441731	2.32302869819	
0.757525025877	0.00375352405534	2.28426338561	
0.821434358492	0.00394316398094	2.24618139158	
0.890735463861	0.00415513054015	2.2090265371	
0.965883224116	0.00439134918471	2.17301930199	
1.04737089796	0.00465385514823	2.13835227262	
1.13573335834	0.00494480711135	2.10518742593	
1.23155060329	0.00526650373133	2.07365520596	
1.33545156293	0.00562140285241	2.04385519065	
1.44811822767	0.00601214321234	2.01585804229	
1.57029012473	0.00644156851159	1.98970838862	
1.70276917223	0.00691275380309	1.9654282846	
1.8464249429	0.00742903427903	1.94302094338	
2.00220037182	0.00799403666849	1.92247448384	
2.17111794569	0.00861171360777	1.90376550767	
2.35428641432	0.00928638150553	1.88686238137	
2.55290806824	0.0100227625977	1.87172815219	
2.76828663039	0.0108260320817	1.85832306919	
3.00183581358	0.011701871446	1.84660671049	
3.25508859984	0.0126565293799	1.83653973797	
3.52970730273	0.0136968919812	1.82808531131	
3.82749447852	0.0148305643931	1.82121019801	
4.15040475785	0.0160659665206	1.8158856153	
4.5005576757	0.0174124461346	1.8120878363	
4.88025158365	0.0188804135087	1.80979858684	
5.29197873596	0.0204815027907	1.80900525165	
5.7384416483	0.022228766665	1.80970090078	
6.22257083673	0.0241369125782	1.81188413755	
6.74754405311	0.0262225909937	1.81555876004	
7.31680714343	0.0285047489445	1.82073321765	
7.9340966658	0.0310050657364	1.82741983339	
8.60346441668	0.0337484922647	1.83563375046	
9.32930402628	0.0367639213482	1.84539154884	
10.1163797977	0.0400850241993	1.85670946342	
10.9698579789	0.0437512982356	1.86960111898	
11.8953406737	0.0478093847657	1.88407467925	
12.8989026125	0.0523147329218	1.90012928486	
13.9871310265	0.0573337104832	1.91775062621	
15.1671688847	0.0629462959228	1.9369054553	
16.4467617799	0.0692495338773	1.95753477498	
17.8343087693	0.0763620061721	1.97954533098	
19.3389175046	0.0844296759631	2.00279883055	
20.9704640132	0.0936336273936	2.02709793548	
22.7396575236	0.104200492026	2.05216735968	
24.6581107582	0.116416814491	2.07762698053	
26.7384161584	0.130649450748	2.10295091517	
28.9942285388	0.147375742441	2.12739989047	
31.4403547159	0.167230728305	2.14989782409	
34.0928506975	0.191086750756	2.1687771283	
36.969127072	0.22019965187	2.18116273124	
40.088063289	0.256481683475	2.18114038609	
43.4701315813	0.302610657293	2.1527970037	
47.1375313412	0.352285596077	2.04396101643	
51.1143348344	0.329712759375	1.94591305031	
55.4266452066	0.35784322801	2.0700845001	
60.1027678207	0.416301175479	2.03768774557	
65.1733960488	0.441112157438	1.89368384526	
70.6718127393	0.337682387592	1.55328235858	
76.6341086801	0.246580155768	-1.9989477273	
83.0994194935	0.987732179689	-3.04240240782	
90.1101825167	1.26798258704	2.84212268681	
97.7124153535	1.49572432164	2.68773409344	
105.956017928	1.79081682663	2.61729837357	
114.895100019	2.20678865996	2.57852941196	
124.58833643	2.81281730854	2.54865189159	
135.09935212	3.73042368811	2.51359311824	
146.497139831	5.1991481716	2.45935931042	
158.856512943	7.74087450459	2.36303230423	
172.25859654	12.5789979301	2.17157402201	
186.791359902	21.7764909009	1.74751061995	
202.550193923	29.0338824274	0.993751103747	
219.638537242	25.5503162725	0.41681263329	
238.168555198	23.0774149788	0.1276849797	
258.261876068	24.7549836386	-0.0654536304496	
280.050389418	34.4496363786	-0.317405653979	
303.677111804	67.8168666205	-1.26538418049	
329.29712551	28.9014843856	-2.59822991533	
357.07859649	12.8274777627	-2.87315377706	
387.203878181	7.42617673738	-2.97414215837	
419.870708444	4.903048336	-3.02856511376	
455.293507487	3.51428570251	-3.06530698341	
493.704785284	2.69663937453	-3.09805124233	
535.356667741	2.28448036047	3.12752210139	
580.522551609	2.22798730745	2.39347037118	
629.498899022	0.955556886116	3.0155311202	
682.607183427	0.535019249837	2.87925933754	
740.195999692	0.544640592294	3.12617083176	
802.643352226	0.478711896167	3.14023125686	
870.359136149	0.407169044573	3.14040613832	
943.787827778	0.343248790086	3.13780216755	
1023.41140211	0.288678855778	3.13438658695	
1109.75249641	0.242763114979	3.13068396896	
1203.37784078	0.204307726041	3.12685230847	
1304.90197801	0.172127765962	3.12293130846	
1414.99129743	0.145180091636	3.11891702456	
1534.36840893	0.122584029278	3.11478813539	
1663.81688608	0.103608044167	3.11051608719	
1804.18640939	0.087647977083	3.10606917343	
1956.39834352	0.0742053743288	3.10141413775	
2121.45178491	0.0628684966559	3.09651671077	
2300.43011977	0.0532964783324	3.09134167536	
2494.50813523	0.0452063896851	3.08585272406	
2704.95973046	0.0383627598378	3.08001222968	
2933.16627839	0.032569110114	3.07378098565	
3180.62569279	0.0276611045329	3.06711794313	
3448.96226041	0.023500992744	3.0599799583	
3739.93730248	0.0199730848449	3.05232155722	
4055.46073584	0.0169800515794	3.04409472374	
4397.6036093	0.0144398870197	3.03524871604	
4768.61169771	0.0122834052808	3.02572991866	
5170.9202429	0.0104521697335	3.01548173907	
5607.16993821	0.00889677415981	3.00444456059	
6080.22426165	0.00757541162712	2.99255576677	
6593.18827133	0.00645267961853	2.97974985641	
7149.4289866	0.00549857996061	2.96595867232	
7752.59748863	0.00468767997084	2.95111177192	
8406.65288562	0.00399840749291	2.93513697237	
9115.88829975	0.00341245746356	2.9179611073	
9884.95904663	0.00291429164283	2.89951103579	
10718.9131921	0.00249071635383	2.87971494618	
11623.2246868	0.0021305256835	2.85850399577	
12603.8292968	0.00182419971863	2.83581432208	
13667.1635646	0.00156364912887	2.81158944861	
14820.207058	0.00134199883823	2.78578308783	
16070.5281826	0.00115340470636	2.75836231236	
17426.3338601	0.000992898119066	2.72931102284	
18896.5233969	0.000856254200263	2.69863358653	
20490.7468982	0.000739880034751	2.66635845769	
22219.4686094	0.000640719855811	2.63254152518	
24094.0356024	0.000556174623466	2.5972688741	
26126.7522556	0.000484033813042	2.56065861068	
28330.9610184	0.00042241756274	2.52286139779	
30721.1299886	0.000369727604135	2.48405939707	
33312.9478793	0.00032460563048	2.44446341934	
36123.4269971	0.0002858979528	2.40430824582	
39171.0149081	0.000252625460521	2.36384628	
42475.7155254	0.000223958047954	2.32333989519	
46059.2204115	0.000199192795056	2.28305301638	
49945.0511586	0.000177735303894	2.24324258247	
54158.7137808	0.000159083692472	2.2041505519	
58727.8661319	0.000142814835742	2.16599703802	
63682.4994472	0.000128572519223	2.1289750066	
69055.1352016	0.000116057233459	2.09324676953	
74881.0385759	0.000105017387899	2.05894230482	
81198.4499318	9.5241761426e-05	2.02615925623	
88048.8358164	8.6553035608e-05	1.99496433949	
95477.1611421	7.88022777882e-05	1.96539581353	
103532.18433	7.18642565869e-05	1.93746666046	
112266.777351	6.56334843038e-05	1.9111681444	
121738.272774	6.00208905397e-05	1.88647347257	
132008.840083	5.49510401879e-05	1.86334134583	
143145.893752	5.03598173603e-05	1.84171925152	
155222.535743	4.61925050389e-05	1.82154640862	
168318.035333	4.24021983046e-05	1.80275632279	
182518.349432	3.89484967821e-05	1.7852789439	
197916.686785	3.57964293078e-05	1.7690424432	
214614.119786	3.29155706545e-05	1.75397464223	
232720.247896	3.0279316322e-05	1.74000413337	
252353.917043	2.78642869042e-05	1.72706113507	
273643.999707	2.56498383334e-05	1.71507812343	
296730.240819	2.3617658434e-05	1.70399027924	
321764.175025	2.17514337197e-05	1.69373578542	
348910.121341	2.00365733092e-05	1.68425600517	
378346.261713	1.84599792835e-05	1.67549556655	
410265.810583	1.70098548253e-05	1.66740237521	
444878.283113	1.56755431354e-05	1.65992757283	
482410.870417	1.44473914688e-05	1.65302545556	
523109.930806	1.3316635728e-05	1.64665336415	
567242.606849	1.22753019309e-05	1.64077155465	
615098.578858	1.13161215873e-05	1.63534305683	
666991.966303	1.04324585873e-05	1.63033352591	
723263.389648	9.618245664e-06	1.62571109154	
784282.206134	8.86792886265e-06	1.62144620741	
850448.93418	8.17641874245e-06	1.61751150365	
922197.882333	7.53904727291e-06	1.61388164357	
1000000.0	6.95152957712e-06	1.61053318615	


==> data/fig_cdplayer_lsra_bode16.dat <==
omega	modulus	angle	
0.1	0.00714426484661	3.08423329315	
0.108436596869	0.00714645841683	3.07940721842	
0.117584955405	0.00714903686874	3.07417757794	
0.127505124071	0.00715206755713	3.06851130546	
0.138262217376	0.00715562955698	3.06237281162	
0.149926843279	0.00715981567746	3.05572384273	
0.162575566644	0.00716473481244	3.0485233466	
0.17629141181	0.00717051468006	3.04072735078	
0.191164407539	0.00717730501085	3.03228886021	
0.20729217796	0.00718528125109	3.02315778322	
0.224780583355	0.00719464885537	3.01328089725	
0.243744415012	0.00720564824952	3.0026018684	
0.264308148697	0.00721856055154	2.99106134223	
0.286606761695	0.00723371414313	2.97859712721	
0.310786618778	0.00725149218706	2.96514449618	
0.337006432927	0.00727234118457	2.95063663596	
0.365438307096	0.00729678066066	2.93500527977	
0.39626886387	0.00732541405145	2.91818156108	
0.429700470432	0.00735894084418	2.90009713102	
0.465952566866	0.00739816998538	2.88068558204	
0.505263106534	0.00744403452183	2.8598842187	
0.547890117959	0.0074976073722	2.83763620846	
0.594113398497	0.00756011804266	2.81389313174	
0.644236350872	0.00763296999852	2.78861792639	
0.698587974679	0.00771775829121	2.76178818779	
0.757525025877	0.00781628692456	2.73339973975	
0.821434358492	0.00793058534039	2.70347033413	
0.890735463861	0.00806292333201	2.67204327285	
0.965883224116	0.0082158236807	2.63919068099	
1.04737089796	0.0083920718801	2.60501610528	
1.13573335834	0.00859472249166	2.56965608284	
1.23155060329	0.00882710197035	2.53328033563	
1.33545156293	0.00909280820762	2.49609030951	
1.44811822767	0.00939570752391	2.45831589861	
1.57029012473	0.00973993034829	2.42021036833	
1.70276917223	0.0101298672708	2.38204369335	
1.8464249429	0.0105701674663	2.34409472758	
2.00220037182	0.0110657416057	2.30664278155	
2.17111794569	0.0116217712705	2.26995926795	
2.35428641432	0.0122437265881	2.23430006646	
2.55290806824	0.012937393384	2.19989915945	
2.76828663039	0.0137089106857	2.16696392017	
3.00183581358	0.0145648190232	2.13567223146	
3.25508859984	0.0155121197209	2.10617141322	
3.52970730273	0.0165583453291	2.07857877165	
3.82749447852	0.0177116415107	2.0529834723	
4.15040475785	0.0189808610785	2.02944938502	
4.5005576757	0.0203756714509	2.00801854636	
4.88025158365	0.0219066775455	1.98871491925	
5.29197873596	0.0235855630567	1.97154818644	
5.7384416483	0.0254252541769	1.95651737819	
6.22257083673	0.0274401111824	1.94361419726	
6.74754405311	0.0296461549642	1.93282595718	
7.31680714343	0.0320613376775	1.92413809186	
7.9340966658	0.0347058693511	1.9175362241	
8.60346441668	0.0376026157666	1.91300779893	
9.32930402628	0.0407775875001	1.91054329704	
10.1163797977	0.0442605461618	1.91013704533	
10.9698579789	0.0480857622409	1.91178763813	
11.8953406737	0.052292970581	1.91549797476	
12.8989026125	0.0569285859969	1.92127490832	
13.9871310265	0.0620472655163	1.9291284861	
15.1671688847	0.0677139396824	1.93907074279	
16.4467617799	0.0740064911176	1.95111397777	
17.8343087693	0.0810193485181	1.96526839652	
19.3389175046	0.0888684157704	1.98153889347	
20.9704640132	0.0976980234963	1.99992053512	
22.7396575236	0.107691088092	2.02039180349	
24.6581107582	0.1190846434	2.04290347053	
26.7384161584	0.132194965649	2.06735796298	
28.9942285388	0.147461139745	2.09356589207	
31.4403547159	0.165527189788	2.12114198911	
34.0928506975	0.187412761844	2.14922038677	
36.969127072	0.214906590033	2.1755462179	
40.088063289	0.251526238036	2.19298408865	
43.4701315813	0.303768732297	2.1735404805	
47.1375313412	0.35626157784	2.02892382944	
51.1143348344	0.331161988369	1.95981429708	
55.4266452066	0.355624823399	2.05973689796	
60.1027678207	0.414036204604	2.04876721417	
65.1733960488	0.447047510839	1.89571625649	
70.6718127393	0.335147994216	1.53558173886	
76.6341086801	0.242036426147	-2.01901228103	
83.0994194935	0.993467310828	-3.03940279066	
90.1101825167	1.26788438116	2.83713148348	
97.7124153535	1.48961871056	2.68641380506	
105.956017928	1.78531417948	2.61932666603	
114.895100019	2.20497472034	2.58150399806	
124.58833643	2.81526194641	2.55100395932	
135.09935212	3.73632972352	2.51475766584	
146.497139831	5.20678551472	2.4594203052	
158.856512943	7.7472877911	2.36241693508	
172.25859654	12.5789796776	2.17090815739	
186.791359902	21.7676889712	1.74752540954	
202.550193923	29.0418887727	0.993913334139	
219.638537242	25.5510630105	0.41642997413	
238.168555198	23.0683084865	0.127470397578	
258.261876068	24.7446893508	-0.0653005942505	
280.050389418	34.4473476716	-0.317075263182	
303.677111804	67.8197307034	-1.26556003052	
329.29712551	28.9114655711	-2.59794484887	
357.07859649	12.8400230799	-2.87356397608	
387.203878181	7.43419169494	-2.97572239309	
419.870708444	4.90520882296	-3.03153833168	
455.293507487	3.51003058052	-3.06944345242	
493.704785284	2.68583421469	-3.10211925418	
535.356667741	2.26897907586	3.12752637277	
580.522551609	2.23047925934	2.3864661297	
629.498899022	0.942166563996	3.00963737652	
682.607183427	0.548007877869	2.89247261933	
740.195999692	0.544174371272	3.10106160186	
802.643352226	0.471373795361	3.11799158551	
870.359136149	0.397393813137	3.12288615197	
943.787827778	0.332791803972	3.12560858686	
1023.41140211	0.278392655602	3.12797422226	
1109.75249641	0.233081951783	3.13043231569	
1203.37784078	0.195439092073	3.13308365836	
1304.90197801	0.164148389997	3.13592915799	
1414.99129743	0.13809067895	3.13894508762	
1534.36840893	0.116342397828	-3.14107782601	
1663.81688608	0.0981496053536	-3.13778588686	
1804.18640939	0.0828983765264	-3.13437300605	
1956.39834352	0.0700881590163	-3.13084020967	
2121.45178491	0.0593096059734	-3.12718218023	
2300.43011977	0.0502267134402	-3.12338844315	
2494.50813523	0.0425626095682	-3.1194443375	
2704.95973046	0.0360882899433	-3.1153317482	
2933.16627839	0.030613678257	-3.11102962686	
3180.62569279	0.0259805066283	-3.1065143414	
3448.96226041	0.0220566174602	-3.10175989218	
3739.93730248	0.0187313782119	-3.09673802659	
4055.46073584	0.0159119712301	-3.09141827725	
4397.6036093	0.0135203753927	-3.08576794306	
4768.61169771	0.0114908980006	-3.07975202834	
5170.9202429	0.0097681470458	-3.07333315171	
5607.16993821	0.00830535808253	-3.06647143451	
6080.22426165	0.0070630083161	-3.05912437727	
6593.18827133	0.00600766461664	-3.05124673223	
7149.4289866	0.00511102302722	-3.04279038031	
7752.59748863	0.00434910576577	-3.03370422135	
8406.65288562	0.00370158830442	-3.02393408835	
9115.88829975	0.00315123428937	-3.01342269786	
9884.95904663	0.00268342016718	-3.00210965152	
10718.9131921	0.00228573465487	-2.98993150671	
11623.2246868	0.00194764081713	-2.97682193791	
12603.8292968	0.00166019063468	-2.96271201445	
13667.1635646	0.00141578366991	-2.94753062493	
14820.207058	0.00120796284289	-2.93120508277	
16070.5281826	0.00103124148454	-2.91366195186	
17426.3338601	0.000880956785098	-2.894828134	
18896.5233969	0.000753145543381	-2.87463226107	
20490.7468982	0.000644438775756	-2.85300643237	
22219.4686094	0.000551972288647	-2.82988833029	
24094.0356024	0.000473310773352	-2.8052237332	
26126.7522556	0.000406383363144	-2.77896942083	
28330.9610184	0.000349428912449	-2.75109643331	
30721.1299886	0.000300949526838	-2.72159359912	
33312.9478793	0.000259671098809	-2.69047118985	
36123.4269971	0.000224509794943	-2.65776449575	
39171.0149081	0.000194543600412	-2.62353705057	
42475.7155254	0.000168988161893	-2.58788318008	
46059.2204115	0.000147176283452	-2.55092951883	
49945.0511586	0.000128540525373	-2.51283515022	
54158.7137808	0.000112598436164	-2.47379008785	
58727.8661319	9.89400157071e-05	-2.43401193776	
63682.4994472	8.72170651197e-05	-2.39374075356	
69055.1352016	7.71341284863e-05	-2.35323229956	
74881.0385759	6.84407749268e-05	-2.31275013711	
81198.4499318	6.09250077836e-05	-2.27255710928	
88048.8358164	5.44076218743e-05	-2.23290688357	
95477.1611421	4.87373601013e-05	-2.19403620419	
103532.18433	4.37867472734e-05	-2.15615840594	
112266.777351	3.94485016324e-05	-2.11945857234	
121738.272774	3.5632443236e-05	-2.08409051729	
132008.840083	3.22628331224e-05	-2.05017556947	
143145.893752	2.92760884517e-05	-2.01780297427	
155222.535743	2.6618827149e-05	-1.98703161625	
168318.035333	2.4246201652e-05	-1.9578927118	
182518.349432	2.2120485871e-05	-1.93039311942	
197916.686785	2.02098829944e-05	-1.9045189499	
214614.119786	1.84875247533e-05	-1.88023921583	
232720.247896	1.69306354911e-05	-1.8575093258	
252353.917043	1.55198370087e-05	-1.83627429164	
273643.999707	1.42385727359e-05	-1.8164715728	
296730.240819	1.30726322992e-05	-1.79803352566	
321764.175025	1.20097599799e-05	-1.78088945794	
348910.121341	1.10393328348e-05	-1.76496731011	
378346.261713	1.0152096353e-05	-1.75019499851	
410265.810583	9.3399474138e-06	-1.73650146156	
444878.283113	8.59575598318e-06	-1.72381745171	
482410.870417	7.91321844262e-06	-1.71207611452	
523109.930806	7.28673669103e-06	-1.70121339286	
567242.606849	6.7113182161e-06	-1.69116828998	
615098.578858	6.18249321541e-06	-1.68188302052	
666991.966303	5.69624558157e-06	-1.67330307412	
723263.389648	5.24895516935e-06	-1.66537721218	
784282.206134	4.8373492574e-06	-1.65805741438	
850448.93418	4.45846151906e-06	-1.65129878862	
922197.882333	4.10959714318e-06	-1.64505945514	
1000000.0	3.78830300857e-06	-1.63930041338	


==> data/fig_cdplayer_lsra_bode18.dat <==
omega	modulus	angle	
0.1	0.00572320107872	3.07157383561	
0.108436596869	0.00572579819511	3.06569019359	
0.117584955405	0.00572885051307	3.05931661803	
0.127505124071	0.00573243750894	3.05241353046	
0.138262217376	0.00573665241867	3.04493848743	
0.149926843279	0.00574160457596	3.03684606491	
0.162575566644	0.00574742213122	3.02808776557	
0.17629141181	0.00575425520709	3.01861195879	
0.191164407539	0.00576227955226	3.00836386589	
0.20729217796	0.00577170076077	2.99728560609	
0.224780583355	0.00578275912862	2.98531632208	
0.243744415012	0.00579573522312	2.97239240838	
0.264308148697	0.00581095624097	2.95844786978	
0.286606761695	0.00582880322891	2.94341484185	
0.310786618778	0.00584971923328	2.92722431012	
0.337006432927	0.00587421843053	2.90980706795	
0.365438307096	0.00590289626849	2.89109495599	
0.39626886387	0.00593644061464	2.8710224255	
0.429700470432	0.00597564386153	2.84952846373	
0.465952566866	0.00602141588021	2.82655890954	
0.505263106534	0.0060747976383	2.80206916931	
0.547890117959	0.00613697521387	2.7760273154	
0.594113398497	0.00620929384356	2.74841751033	
0.644236350872	0.00629327155284	2.71924364856	
0.698587974679	0.00639061184154	2.68853304731	
0.757525025877	0.00650321485678	2.65633995187	
0.821434358492	0.00663318649987	2.6227485591	
0.890735463861	0.00678284500332	2.58787521676	
0.965883224116	0.00695472469529	2.55186944246	
1.04737089796	0.00715157694393	2.5149134375	
1.13573335834	0.0073763686293	2.47721985905	
1.23155060329	0.0076322788899	2.43902775926	
1.33545156293	0.00792269528057	2.40059678873	
1.44811822767	0.00825121079432	2.36219996817	
1.57029012473	0.00862162338415	2.32411551975	
1.70276917223	0.0090379396337	2.28661838042	
1.8464249429	0.00950438406539	2.2499720654	
2.00220037182	0.0100254152744	2.21442150147	
2.17111794569	0.0106057497014	2.18018731593	
2.35428641432	0.0112503934848	2.14746187867	
2.55290806824	0.0119646825362	2.11640718835	
2.76828663039	0.01275433082	2.08715450513	
3.00183581358	0.0136254868109	2.05980548945	
3.25508859984	0.0145847982598	2.03443451911	
3.52970730273	0.0156394857043	2.01109182695	
3.82749447852	0.0167974255923	1.98980711586	
4.15040475785	0.0180672444372	1.97059335419	
4.5005576757	0.0194584260753	1.95345051557	
4.88025158365	0.0209814348731	1.9383690923	
5.29197873596	0.022647858656	1.92533327016	
5.7384416483	0.0244705762453	1.91432370205	
6.22257083673	0.0264639558781	1.90531985399	
6.74754405311	0.0286440925226	1.89830192253	
7.31680714343	0.0310290943343	1.89325233668	
7.9340966658	0.0336394313813	1.89015686372	
8.60346441668	0.0364983635466	1.88900533719	
9.32930402628	0.0396324695112	1.88979201998	
10.1163797977	0.043072305407	1.89251560547	
10.9698579789	0.046853230797	1.89717884713	
11.8953406737	0.0510164521265	1.9037877916	
12.8989026125	0.0556103513365	1.91235057085	
13.9871310265	0.0606921925559	1.9228756851	
15.1671688847	0.0663303370641	1.93536967441	
16.4467617799	0.0726071535916	1.94983402566	
17.8343087693	0.0796229009904	1.9662610744	
19.3389175046	0.0875010085101	1.98462850109	
20.9704640132	0.0963954342206	2.00489170549	
22.7396575236	0.106501244169	2.02697268565	
24.6581107582	0.118070437956	2.05074260476	
26.7384161584	0.131436840382	2.0759918562	
28.9942285388	0.147057781864	2.10237292807	
31.4403547159	0.165589454239	2.12927768744	
34.0928506975	0.188036099963	2.1555359955	
36.969127072	0.216075351484	2.17854678882	
40.088063289	0.252800553743	2.19122791309	
43.4701315813	0.303551574446	2.16894790542	
47.1375313412	0.35584162564	2.03297189031	
51.1143348344	0.330538245818	1.95666174073	
55.4266452066	0.356010605325	2.06235176659	
60.1027678207	0.414472622944	2.04639297403	
65.1733960488	0.445713439863	1.89642216502	
70.6718127393	0.336608490522	1.53820797215	
76.6341086801	0.243838412731	-2.01807702653	
83.0994194935	0.991740665512	-3.03874027138	
90.1101825167	1.26936066161	2.83811951525	
97.7124153535	1.4913587852	2.68579917722	
105.956017928	1.78580096111	2.61825680164	
114.895100019	2.20416962904	2.58068880794	
124.58833643	2.81359476605	2.55063305584	
135.09935212	3.73436233684	2.51476024705	
146.497139831	5.20515292015	2.45963262708	
158.856512943	7.74673574074	2.3626624074	
172.25859654	12.5802324084	2.17103145233	
186.791359902	21.7691511424	1.74746184853	
202.550193923	29.0399136337	0.99393086552	
219.638537242	25.552536517	0.416487016206	
238.168555198	23.0701918219	0.127428818384	
258.261876068	24.7449620523	-0.0653873391633	
280.050389418	34.4454373247	-0.317108116419	
303.677111804	67.8217485567	-1.26554723735	
329.29712551	28.910169085	-2.59787878605	
357.07859649	12.8416497671	-2.87342389821	
387.203878181	7.43671104628	-2.97572961179	
419.870708444	4.90703162735	-3.0319154368	
455.293507487	3.51001644456	-3.07019669262	
493.704785284	2.68380956385	-3.10275399534	
535.356667741	2.2666593903	3.1280452211	
580.522551609	2.2286930271	2.38569960502	
629.498899022	0.940428679793	3.01146916235	
682.607183427	0.548756009112	2.88868359624	
740.195999692	0.542236818358	3.10255364685	
802.643352226	0.470687249778	3.12199386368	
870.359136149	0.39782456932	3.12759864941	
943.787827778	0.333969476486	3.1298936655	
1023.41140211	0.279975505741	3.13098408209	
1109.75249641	0.23480651197	3.13151675784	
1203.37784078	0.197121506016	3.13174108905	
1304.90197801	0.165670908663	3.13176825254	
1414.99129743	0.139385325713	3.1316529404	
1534.36840893	0.11737635399	3.1314237801	
1663.81688608	0.0989136335898	3.1310961123	
1804.18640939	0.0833982482456	3.13067788678	
1956.39834352	0.070338582182	3.13017259226	
2121.45178491	0.0593300686394	3.12958079686	
2300.43011977	0.0500387254965	3.12890098837	
2494.50813523	0.0421879325675	3.12813003638	
2704.95973046	0.0355478483292	3.12726343527	
2933.16627839	0.0299269305188	3.12629540877	
3180.62569279	0.0251651200085	3.1252189167	
3448.96226041	0.0211283375395	3.12402558138	
3739.93730248	0.0177040187124	3.12270553578	
4055.46073584	0.0147974731877	3.1212471816	
4397.6036093	0.0123289012403	3.11963682977	
4768.61169771	0.0102309371783	3.11785817156	
5170.9202429	0.00844661701099	3.11589148814	
5607.16993821	0.00692768907051	3.11371242912	
6080.22426165	0.00563320254956	3.11129003385	
6593.18827133	0.00452832123266	3.10858332258	
7149.4289866	0.00358331883095	3.10553494298	
7752.59748863	0.00277271874402	3.10205806822	
8406.65288562	0.00207454487977	3.09800552457	
9115.88829975	0.00146965104616	3.09308229587	
9884.95904663	0.000941093541466	3.0865175424	
10718.9131921	0.00047350562612	3.07501444437	
11623.2246868	5.27097797698e-05	2.95735512087	
12603.8292968	0.000337058573348	-0.0437931382296	
13667.1635646	0.000710324523573	-0.0610420211839	
14820.207058	0.00108714387529	-0.0725018763147	
16070.5281826	0.00149493766301	-0.084313621367	
17426.3338601	0.00197861002384	-0.0985483642742	
18896.5233969	0.00262502494608	-0.117734771307	
20490.7468982	0.00364024057726	-0.147405425926	
22219.4686094	0.00568592464391	-0.205258877934	
24094.0356024	0.0126540806915	-0.39894545846	
26126.7522556	0.0252138946861	-2.48000604492	
28330.9610184	0.00689008131576	-3.02926141176	
30721.1299886	0.00370708783862	-3.12039202014	
33312.9478793	0.00243015729871	3.12184882969	
36123.4269971	0.00174248845997	3.09574651845	
39171.0149081	0.00131369806417	3.07569811134	
42475.7155254	0.0010221553254	3.05845798424	
46059.2204115	0.000812475469361	3.04252788643	
49945.0511586	0.000655718080205	3.02710236531	
54158.7137808	0.000535217678984	3.01169446918	
58727.8661319	0.000440656188761	2.99597965062	
63682.4994472	0.000365277149317	2.97972278286	
69055.1352016	0.000304455190955	2.96274107595	
74881.0385759	0.000254908134003	2.94488410454	
81198.4499318	0.000214237559588	2.92602269603	
88048.8358164	0.000180647880728	2.9060427667	
95477.1611421	0.000152767500249	2.88484213577	
103532.18433	0.000129530942697	2.86232927597	
112266.777351	0.000110098792865	2.8384234249	
121738.272774	9.38018547596e-05	2.81305571965	
132008.840083	8.01012815353e-05	2.78617113426	
143145.893752	6.85595112916e-05	2.75773104647	
155222.535743	5.88186852614e-05	2.7277162629	
168318.035333	5.05843568296e-05	2.69613030454	
182518.349432	4.36130137415e-05	2.66300270853	
197916.686785	3.77023967704e-05	2.62839204973	
214614.119786	3.26839019893e-05	2.59238833841	
232720.247896	2.84165579989e-05	2.55511442605	
252353.917043	2.47822090954e-05	2.51672606472	
273643.999707	2.16816323976e-05	2.47741033052	
296730.240819	1.90313854331e-05	2.43738224423	
321764.175025	1.67612297858e-05	2.39687959576	
348910.121341	1.48120121968e-05	2.35615618257	
378346.261713	1.31339110947e-05	2.3154738737	
410265.810583	1.16849766586e-05	2.27509407139	
444878.283113	1.04299080433e-05	2.23526922856	
482410.870417	9.33902355144e-06	2.19623507348	
523109.930806	8.3873891135e-06	2.15820409397	
567242.606849	7.55407796763e-06	2.12136066544	
615098.578858	6.82154027843e-06	2.0858580035	
666991.966303	6.17506589343e-06	2.05181692201	
723263.389648	5.60232675983e-06	2.01932621226	
784282.206134	5.09298795813e-06	1.98844434701	
850448.93418	4.63837807506e-06	1.95920215925	
922197.882333	4.23121093461e-06	1.93160614254	
1000000.0	3.86535169228e-06	1.90564205474	


==> data/fig_cdplayer_lsra_bode2.dat <==
omega	modulus	angle	
0.1	5.06198309105	4.25009687514e-05	
0.108436596869	5.06198318877	4.60866036383e-05	
0.117584955405	5.06198330367	4.9974743945e-05	
0.127505124071	5.06198343877	5.41909107956e-05	
0.138262217376	5.06198359764	5.87627784176e-05	
0.149926843279	5.06198378444	6.37203557884e-05	
0.162575566644	5.06198400408	6.90961836042e-05	
0.17629141181	5.06198426236	7.49255478665e-05	
0.191164407539	5.06198456605	8.12467114866e-05	
0.20729217796	5.06198492314	8.81011654271e-05	
0.224780583355	5.06198534303	9.55339010303e-05	
0.243744415012	5.06198583675	0.000103593705318	
0.264308148697	5.0619864173	0.000112333481203	
0.286606761695	5.06198709993	0.000121810594707	
0.310786618778	5.06198790261	0.000132087251471	
0.337006432927	5.06198884644	0.000143230905023	
0.365438307096	5.06198995624	0.000155314699474	
0.39626886387	5.0619912612	0.000168417949559	
0.429700470432	5.06199279563	0.000182626661158	
0.465952566866	5.0619945999	0.00019803409571	
0.505263106534	5.06199672145	0.00021474138223	
0.547890117959	5.06199921607	0.000232858180915	
0.594113398497	5.06200214938	0.000252503402703	
0.644236350872	5.06200559851	0.000273805989496	
0.698587974679	5.06200965417	0.000296905760126	
0.757525025877	5.06201442303	0.000321954327624	
0.821434358492	5.0620200305	0.000349116093769	
0.890735463861	5.06202662405	0.000378569327405	
0.965883224116	5.06203437711	0.000410507333567	
1.04737089796	5.06204349356	0.000445139721026	
1.13573335834	5.06205421318	0.000482693776492	
1.23155060329	5.06206681789	0.00052341595441	
1.33545156293	5.06208163922	0.000567573491989	
1.44811822767	5.06209906698	0.000615456159923	
1.57029012473	5.06211955955	0.00066737816008	
1.70276917223	5.06214365594	0.000723680182365	
1.8464249429	5.06217198996	0.000784731633939	
2.00220037182	5.0622053069	0.000850933054989	
2.17111794569	5.06224448315	0.000922718736396	
2.35428641432	5.06229054929	0.00100055955579	
2.55290806824	5.06234471719	0.00108496604975	
2.76828663039	5.06240841193	0.00117649174121	
3.00183581358	5.06248330937	0.00127573674248	
3.25508859984	5.06257138027	0.0013833516558	
3.52970730273	5.06267494222	0.00150004179469	
3.82749447852	5.06279672079	0.00162657175084	
4.15040475785	5.06293992139	0.00176377033293	
4.5005576757	5.06310831388	0.0019125359049	
4.88025158365	5.06330633211	0.0020738421527	
5.29197873596	5.06353919112	0.00224874430965	
5.7384416483	5.06381302506	0.00243838587137	
6.22257083673	5.06413504959	0.00264400583169	
6.74754405311	5.06451375318	0.002866946471	
7.31680714343	5.06495912244	0.00310866172751	
7.9340966658	5.0654829076	0.0033707261801	
8.60346441668	5.06609893556	0.00365484466802	
9.32930402628	5.06682347907	0.00396286256769	
10.1163797977	5.06767569231	0.00429677673889	
10.9698579789	5.06867812526	0.00465874714182	
11.8953406737	5.06985733139	0.0050511091109	
12.8989026125	5.07124458637	0.00547638625023	
13.9871310265	5.07287673873	0.00593730388655	
15.1671688847	5.07479721801	0.00643680297717	
16.4467617799	5.07705723101	0.00697805431824	
17.8343087693	5.07971718363	0.00756447282994	
19.3389175046	5.08284837363	0.00819973160313	
20.9704640132	5.08653501046	0.00888777527044	
22.7396575236	5.09087663095	0.00963283210282	
24.6581107582	5.09599099684	0.0104394240174	
26.7384161584	5.10201758129	0.0113123733961	
28.9942285388	5.10912178	0.012256805232	
31.4403547159	5.1175000192	0.0132781426042	
34.0928506975	5.12738598201	0.0143820927923	
36.969127072	5.13905824023	0.0155746203948	
40.088063289	5.15284966828	0.0168619025314	
43.4701315813	5.16915913837	0.0182502594264	
47.1375313412	5.18846616689	0.0197460511947	
51.1143348344	5.21134942204	0.021355528155	
55.4266452066	5.23851034666	0.0230846170052	
60.1027678207	5.27080364753	0.0249386179773	
65.1733960488	5.30927713682	0.026921777466	
70.6718127393	5.35522451075	0.0290366847414	
76.6341086801	5.41025633215	0.0312834171266	
83.0994194935	5.47639710649	0.0336583202761	
90.1101825167	5.55622053057	0.0361522499856	
97.7124153535	5.6530418604	0.0387480033591	
105.956017928	5.77119793157	0.0414165008446	
114.895100019	5.91646557023	0.0441109906025	
124.58833643	6.09670570711	0.0467580213305	
135.09935212	6.32288962382	0.0492429358337	
146.497139831	6.61080107206	0.0513856600603	
158.856512943	6.9839973334	0.0528983860043	
172.25859654	7.47926638821	0.053307275805	
186.791359902	8.157428699	0.0517968814949	
202.550193923	9.12675136958	0.0468713032647	
219.638537242	10.6001654865	0.0355203829041	
238.168555198	13.0603731061	0.0107846965384	
258.261876068	17.8697471062	-0.0474695078735	
280.050389418	30.6142005956	-0.227425837996	
303.677111804	70.5769664977	-1.29757291604	
329.29712551	27.7025182443	-2.48914886006	
357.07859649	13.5194446215	-2.68349974522	
387.203878181	8.37763607294	-2.73978727519	
419.870708444	5.79499530504	-2.75771821953	
455.293507487	4.26369301958	-2.75915940691	
493.704785284	3.26249531797	-2.75152275561	
535.356667741	2.56486384641	-2.73798340596	
580.522551609	2.05675312163	-2.72011929625	
629.498899022	1.67455149808	-2.69880479863	
682.607183427	1.37998721919	-2.67457266815	
740.195999692	1.14865306215	-2.64778115948	
802.643352226	0.964248066867	-2.61869945078	
870.359136149	0.815470010595	-2.58755491926	
943.787827778	0.694237096323	-2.55456077788	
1023.41140211	0.594619874679	-2.51993252714	
1109.75249641	0.51217314394	-2.48389729519	
1203.37784078	0.443503294411	-2.44669813822	
1304.90197801	0.385979577018	-2.4085944663	
1414.99129743	0.337536260676	-2.36985939231	
1534.36840893	0.296533832781	-2.33077470592	
1663.81688608	0.261659517856	-2.29162419872	
1804.18640939	0.231854560549	-2.25268611399	
1956.39834352	0.206260092259	-2.21422550249	
2121.45178491	0.184176140645	-2.1764872028	
2300.43011977	0.165030099696	-2.13969002644	
2494.50813523	0.148352129814	-2.10402253414	
2704.95973046	0.133755724455	-2.06964057324	
2933.16627839	0.120922197169	-2.03666654322	
3180.62569279	0.109588194966	-2.00519019428	
3448.96226041	0.0995355854071	-1.97527065888	
3739.93730248	0.0905832315736	-1.94693936945	
4055.46073584	0.0825802855053	-1.92020351867	
4397.6036093	0.0754007132262	-1.89504975702	
4768.61169771	0.0689388241946	-1.87144788118	
5170.9202429	0.06310562242	-1.84935433164	
5607.16993821	0.0578258304627	-1.82871537996	
6080.22426165	0.0530354642618	-1.80946993928	
6593.18827133	0.0486798582672	-1.79155197321	
7149.4289866	0.044712057998	-1.7748925085	
7752.59748863	0.0410915117622	-1.7594212767	
8406.65288562	0.0377830054418	-1.74506802173	
9115.88829975	0.0347557943844	-1.73176351545	
9884.95904663	0.0319828948776	-1.71944032443	
10718.9131921	0.0294405046698	-1.70803336886	
11623.2246868	0.0271075277676	-1.69748031141	
12603.8292968	0.0249651834752	-1.68772180895	
13667.1635646	0.0229966835093	-1.67870165576	
14820.207058	0.0211869641723	-1.67036684222	
16070.5281826	0.0195224631177	-1.66266754898	
17426.3338601	0.0179909323025	-1.65555709269	
18896.5233969	0.016581280378	-1.64899183667	
20490.7468982	0.0152834391055	-1.64293107674	
22219.4686094	0.0140882494479	-1.63733691058	
24094.0356024	0.0129873638434	-1.63217409693	
26126.7522556	0.0119731618505	-1.62740990963	
28330.9610184	0.0110386768969	-1.62301399018	
30721.1299886	0.0101775323016	-1.61895820156	
33312.9478793	0.00938388508496	-1.61521648539	
36123.4269971	0.00865237636054	-1.61176472383	
39171.0149081	0.00797808732331	-1.60858060724	
42475.7155254	0.00735650002666	-1.60564350807	
46059.2204115	0.00678346228284	-1.60293436152	
49945.0511586	0.00625515613587	-1.60043555302	
54158.7137808	0.00576806944825	-1.59813081248	
58727.8661319	0.00531897021695	-1.59600511526	
63682.4994472	0.00490488329499	-1.5940445897	
69055.1352016	0.00452306924358	-1.5922364308	
74881.0385759	0.00417100508049	-1.59056881999	
81198.4499318	0.0038463667229	-1.58903085046	
88048.8358164	0.00354701295073	-1.58761245792	
95477.1611421	0.00327097073874	-1.58630435635	
103532.18433	0.00301642182481	-1.58509797844	
112266.777351	0.0027816903979	-1.58398542055	
121738.272774	0.00256523180227	-1.58295939163	
132008.840083	0.00236562216645	-1.5820131661	
143145.893752	0.00218154887517	-1.58114054022	
155222.535743	0.00201180181063	-1.58033579183	
168318.035333	0.00185526529757	-1.57959364306	
182518.349432	0.00171091069221	-1.57890922602	
197916.686785	0.00157778956155	-1.578278051	
214614.119786	0.00145502740392	-1.57769597718	
232720.247896	0.00134181786651	-1.57715918559	
252353.917043	0.00123741741934	-1.57666415411	
273643.999707	0.0011411404488	-1.57620763445	
296730.240819	0.0010523547369	-1.57578663089	
321764.175025	0.000970477295453	-1.57539838065	
348910.121341	0.000894970526875	-1.57504033581	
378346.261713	0.00082533868559	-1.5747101466	
410265.810583	0.000761124616298	-1.57440564602	
444878.283113	0.000701906747205	-1.5741248356	
482410.870417	0.000647296318138	-1.57386587235	
523109.930806	0.00059693482504	-1.57362705659	
567242.606849	0.000550491663879	-1.57340682091	
615098.578858	0.00050766195832	-1.5732037198	
666991.966303	0.000468164556754	-1.5730164202	
723263.389648	0.000431740185457	-1.57284369276	
784282.206134	0.000398149745643	-1.57268440376	
850448.93418	0.000367172743186	-1.5725375077	
922197.882333	0.000338605840654	-1.57240204039	
1000000.0	0.000312261522092	-1.57227711267	


==> data/fig_cdplayer_lsra_bode20.dat <==
omega	modulus	angle	
0.1	0.0063163771569	3.0772408055	
0.108436596869	0.00631880401855	3.07183005211	
0.117584955405	0.00632165645591	3.06596783975	
0.127505124071	0.0063250088544	3.05961745101	
0.138262217376	0.00632894850861	3.05273944193	
0.149926843279	0.00633357782755	3.04529151125	
0.162575566644	0.00633901690358	3.03722838452	
0.17629141181	0.00634540649975	3.02850172078	
0.191164407539	0.00635291151724	3.01906005173	
0.20729217796	0.00636172501051	3.00884876558	
0.224780583355	0.00637207282444	2.99781015117	
0.243744415012	0.00638421893249	2.98588352106	
0.264308148697	0.00639847155906	2.97300543657	
0.286606761695	0.00641519017019	2.95911006204	
0.310786618778	0.00643479341406	2.94412968002	
0.337006432927	0.00645776808509	2.92799540395	
0.365438307096	0.00648467916984	2.9106381282	
0.39626886387	0.00651618100861	2.89198975837	
0.429700470432	0.00655302957004	2.87198476411	
0.465952566866	0.00659609578583	2.85056209299	
0.505263106534	0.00664637982748	2.82766747397	
0.547890117959	0.00670502612584	2.80325612129	
0.594113398497	0.00677333883998	2.77729582217	
0.644236350872	0.00685279738007	2.74977035288	
0.698587974679	0.00694507148847	2.72068311699	
0.757525025877	0.00705203530004	2.6900608394	
0.821434358492	0.00717577975623	2.65795708362	
0.890735463861	0.00731862276068	2.62445529799	
0.965883224116	0.00748311656067	2.58967104956	
1.04737089796	0.00767205203545	2.55375308918	
1.13573335834	0.00788845987313	2.51688292118	
1.23155060329	0.00813560900841	2.47927263746	
1.33545156293	0.00841700313386	2.4411609187	
1.44811822767	0.00873637653016	2.40280729382	
1.57029012473	0.00909769081411	2.3644849546	
1.70276917223	0.00950513441238	2.32647261174	
1.8464249429	0.00996312659166	2.28904601127	
2.00220037182	0.0104763277063	2.25246978007	
2.17111794569	0.0110496570003	2.21699022253	
2.35428641432	0.0116883188902	2.18282956036	
2.55290806824	0.0123978382468	2.1501819192	
2.76828663039	0.0131841048703	2.11921115998	
3.00183581358	0.0140534271697	2.09005046305	
3.25508859984	0.0150125950587	2.06280342839	
3.52970730273	0.0160689522565	2.03754636623	
3.82749447852	0.0172304785279	2.01433142047	
4.15040475785	0.0185058828962	1.99319018093	
4.5005576757	0.0199047094842	1.97413748553	
4.88025158365	0.0214374583953	1.95717517463	
5.29197873596	0.0231157249444	1.94229562474	
5.7384416483	0.024952361622	1.92948494821	
6.22257083673	0.0269616684842	1.91872579514	
6.74754405311	0.0291596192956	1.90999973104	
7.31680714343	0.0315641328187	1.90328918963	
7.9340966658	0.0341954013099	1.89857901539	
8.60346441668	0.037076291774	1.89585761749	
9.32930402628	0.0402328401455	1.89511775744	
10.1163797977	0.0436948647754	1.8963569889	
10.9698579789	0.0474967340711	1.89957776126	
11.8953406737	0.0516783349083	1.9047871896	
12.8989026125	0.0562863051652	1.91199648351	
13.9871310265	0.0613756181479	1.92122001536	
15.1671688847	0.0670116434605	1.93247399397	
16.4467617799	0.0732728663174	1.94577468665	
17.8343087693	0.0802545407341	1.96113609028	
19.3389175046	0.0880737110006	1.97856686047	
20.9704640132	0.0968763197835	1.99806609558	
22.7396575236	0.106847655778	2.0196170594	
24.6581107582	0.118228459114	2.04317663856	
26.7384161584	0.131341261117	2.06865494109	
28.9942285388	0.146636656787	2.09586992762	
31.4403547159	0.164781689695	2.12443290119	
34.0928506975	0.186845081399	2.15342171445	
36.969127072	0.214720843174	2.18031381754	
40.088063289	0.252097980765	2.19693142933	
43.4701315813	0.305025622825	2.1725104346	
47.1375313412	0.354758305473	2.02833511266	
51.1143348344	0.333018941748	1.95665294182	
55.4266452066	0.352295345698	2.0594517558	
60.1027678207	0.417142057946	2.06083736059	
65.1733960488	0.446335114613	1.87198126975	
70.6718127393	0.337980736956	1.56951914576	
76.6341086801	0.250485496488	-2.01216317554	
83.0994194935	0.988269269123	-3.03638511452	
90.1101825167	1.2721917353	2.83865205801	
97.7124153535	1.49228615738	2.68448569048	
105.956017928	1.78496519947	2.61742353044	
114.895100019	2.2028368693	2.5804963633	
124.58833643	2.81248126223	2.55077242379	
135.09935212	3.73376366253	2.5149810821	
146.497139831	5.2051435753	2.45980477682	
158.856512943	7.74725044585	2.36274175241	
172.25859654	12.580959146	2.17102674988	
186.791359902	21.7690838532	1.74743174065	
202.550193923	29.0396786891	0.99394724001	
219.638537242	25.5529691567	0.416483847106	
238.168555198	23.0702070946	0.127411293744	
258.261876068	24.7446359158	-0.0653954531375	
280.050389418	34.4451474807	-0.317100807871	
303.677111804	67.8220965406	-1.26555200396	
329.29712551	28.9102710874	-2.59786877322	
357.07859649	12.8418965508	-2.87343024856	
387.203878181	7.43676009463	-2.97576106439	
419.870708444	4.90687797809	-3.03194851892	
455.293507487	3.50980902561	-3.07018624785	
493.704785284	2.68374597926	-3.10268369892	
535.356667741	2.26682094653	3.12808771929	
580.522551609	2.22868359968	2.38577938062	
629.498899022	0.940589885727	3.01146387735	
682.607183427	0.548620431743	2.88883971253	
740.195999692	0.542374356982	3.10262847574	
802.643352226	0.470800680591	3.12185248089	
870.359136149	0.39788146032	3.12733057196	
943.787827778	0.333976556503	3.12956153729	
1023.41140211	0.279946748557	3.13063371534	
1109.75249641	0.234755048872	3.13118159384	
1203.37784078	0.197057581434	3.13144535253	
1304.90197801	0.165601814511	3.13152947658	
1414.99129743	0.139315927682	3.13148394161	
1534.36840893	0.11730970293	3.13133415397	
1663.81688608	0.0988514942182	3.13109334403	
1804.18640939	0.0833415084088	3.13076817296	
1956.39834352	0.0702875522322	3.13036145503	
2121.45178491	0.0592846929907	3.12987355495	
2300.43011977	0.0499987284698	3.12930313477	
2494.50813523	0.0421529168275	3.12864756135	
2704.95973046	0.0355173598922	3.12790312641	
2933.16627839	0.0299005005691	3.12706515671	
3180.62569279	0.0251422908423	3.12612805512	
3448.96226041	0.021108677787	3.12508529496	
3739.93730248	0.017687131426	3.12392937959	
4055.46073584	0.0147829992715	3.12265177406	
4397.6036093	0.012316519917	3.1212428131	
4768.61169771	0.010220364645	3.11969159054	
5170.9202429	0.00843760405664	3.11798583946	
5607.16993821	0.00692001816542	3.11611182552	
6080.22426165	0.00562668474014	3.11405430824	
6593.18827133	0.0045227930479	3.11179670611	
7149.4289866	0.00357863932185	3.10932181587	
7752.59748863	0.00276876671168	3.10661405541	
8406.65288562	0.00207121627951	3.10366622833	
9115.88829975	0.00146685641796	3.10050181492	
9884.95904663	0.000938754749015	3.0972660641	
10718.9131921	0.000471546682006	3.09482046155	
11623.2246868	5.07581676718e-05	3.12375617467	
12603.8292968	0.000338257701864	-0.067602054547	
13667.1635646	0.000711280017538	-0.0714981313124	
14820.207058	0.00108785619916	-0.0788198478245	
16070.5281826	0.00149541222835	-0.0885599443019	
17426.3338601	0.00197883837607	-0.101511007382	
18896.5233969	0.00262497022148	-0.119793138719	
20490.7468982	0.00363980123091	-0.148765991	
22219.4686094	0.00568480302296	-0.206036664662	
24094.0356024	0.0126510867538	-0.39916963167	
26126.7522556	0.0252109299228	-2.48011302654	
28330.9610184	0.00688762712831	-3.02886420033	
30721.1299886	0.00370551482975	-3.11958725071	
33312.9478793	0.00242898188404	3.12303062001	
36123.4269971	0.00174154080743	3.0972940061	
39171.0149081	0.00131289924444	3.07760851054	
42475.7155254	0.00102146172344	3.06073396456	
46059.2204115	0.000811860114029	3.04517618687	
49945.0511586	0.000655162955999	3.03013299437	
54158.7137808	0.000534710076563	3.01512016213	
58727.8661319	0.000440186780767	2.99981544988	
63682.4994472	0.000364838890186	2.98398567205	
69055.1352016	0.000304042645956	2.96744962342	
74881.0385759	0.000254517048051	2.95005808423	
81198.4499318	0.000213864567972	2.93168265892	
88048.8358164	0.000180290308031	2.91220953959	
95477.1611421	0.000152423216357	2.89153622658	
103532.18433	0.000129198257108	2.86957016777	
112266.777351	0.000109776375394	2.84622874528	
121738.272774	9.34886748822e-05	2.82144027868	
132008.840083	7.97965610446e-05	2.79514583411	
143145.893752	6.82626865307e-05	2.76730167955	
155222.535743	5.85293761794e-05	2.73788223289	
168318.035333	5.03023407807e-05	2.70688332579	
182518.349432	4.33382024178e-05	2.67432556278	
197916.686785	3.743481502e-05	2.6402575009	
214614.119786	3.24236675842e-05	2.60475832379	
232720.247896	2.8163861709e-05	2.56793964875	
252353.917043	2.45372947272e-05	2.52994610345	
273643.999707	2.14447767561e-05	2.49095435442	
296730.240819	1.88028784598e-05	2.45117037202	
321764.175025	1.65413553768e-05	2.41082487328	
348910.121341	1.46010303836e-05	2.37016708072	
378346.261713	1.2932042347e-05	2.32945714121	
410265.810583	1.14923890212e-05	2.28895772805	
444878.283113	1.02467076594e-05	2.24892546458	
482410.870417	9.16524887548e-06	2.20960283409	
523109.930806	8.22300882337e-06	2.17121117247	
567242.606849	7.39899230181e-06	2.13394519248	
615098.578858	6.6755852892e-06	2.09796929293	
666991.966303	6.03801995456e-06	2.06341570098	
723263.389648	5.47391860508e-06	2.03038431542	
784282.206134	4.97290554716e-06	1.99894398711	
850448.93418	4.52627766642e-06	1.96913489907	
922197.882333	4.12672586667e-06	1.94097168884	
1000000.0	3.76810050797e-06	1.91444697967	


==> data/fig_cdplayer_lsra_bode22.dat <==
omega	modulus	angle	
0.1	0.00619667765165	3.07662822467	
0.108436596869	0.00619910789773	3.07116636228	
0.117584955405	0.00620196428879	3.06524888516	
0.127505124071	0.00620532130055	3.05883876759	
0.138262217376	0.00620926633005	3.05189624269	
0.149926843279	0.00621390190177	3.04437867332	
0.162575566644	0.00621934823682	3.03624043884	
0.17629141181	0.00622574624018	3.02743284558	
0.191164407539	0.00623326096689	3.01790407118	
0.20729217796	0.00624208563461	3.00759915548	
0.224780583355	0.00625244625598	2.99646005383	
0.243744415012	0.00626460696902	2.98442577211	
0.264308148697	0.00627887614743	2.97143260691	
0.286606761695	0.0062956133732	2.95741451874	
0.310786618778	0.00631523735106	2.94230367063	
0.337006432927	0.00633823483549	2.92603116903	
0.365438307096	0.0063651706252	2.90852804758	
0.39626886387	0.00639669865437	2.8897265365	
0.429700470432	0.00643357417276	2.86956165983	
0.465952566866	0.00647666695584	2.84797319805	
0.505263106534	0.0065269754197	2.82490804291	
0.547890117959	0.00658564143485	2.8003229523	
0.594113398497	0.00665396553867	2.77418768451	
0.644236350872	0.00673342214647	2.74648845036	
0.698587974679	0.00682567426363	2.71723157006	
0.757525025877	0.00693258712336	2.6864471601	
0.821434358492	0.00705624013534	2.65419260944	
0.890735463861	0.00719893655278	2.62055554347	
0.965883224116	0.00736321037251	2.58565593061	
1.04737089796	0.00755183018876	2.54964697607	
1.13573335834	0.00776780002947	2.51271448384	
1.23155060329	0.0080143575965	2.47507446174	
1.33545156293	0.00829497076658	2.43696889431	
1.44811822767	0.00861333362951	2.3986598001	
1.57029012473	0.00897336367346	2.36042189643	
1.70276917223	0.00937920191261	2.32253437814	
1.8464249429	0.00983521775254	2.28527244103	
2.00220037182	0.0103460202033	2.24889921768	
2.17111794569	0.0109164767209	2.21365873586	
2.35428641432	0.0115517405558	2.17977036958	
2.55290806824	0.0122572870988	2.14742506106	
2.76828663039	0.0130389594212	2.11678338541	
3.00183581358	0.0139030230574	2.0879753451	
3.25508859984	0.0148562301173	2.06110164272	
3.52970730273	0.0159058930282	2.03623609956	
3.82749447852	0.0170599685913	2.01342886156	
4.15040475785	0.0183271535763	1.99271005313	
4.5005576757	0.0197169937492	1.97409358692	
4.88025158365	0.0212400090487	1.95758090036	
5.29197873596	0.0229078386107	1.94316445412	
5.7384416483	0.0247334105381	1.93083088669	
6.22257083673	0.0267311428068	1.9205637677	
6.74754405311	0.0289171835969	1.91234592948	
7.31680714343	0.031309701818	1.90616138217	
7.9340966658	0.0339292419078	1.90199683528	
8.60346441668	0.0367991615228	1.89984286006	
9.32930402628	0.0399461771675	1.89969473816	
10.1163797977	0.0434010522918	1.90155305923	
10.9698579789	0.0471994772023	1.90542416646	
11.8953406737	0.0513832151518	1.91132063463	
12.8989026125	0.0560016358433	1.91926217009	
13.9871310265	0.0611138579649	1.92927784543	
15.1671688847	0.0667919760391	1.94141203375	
16.4467617799	0.0731266314466	1.95574098001	
17.8343087693	0.0802393225556	1.97242411471	
19.3389175046	0.0883238719942	1.99189680171	
20.9704640132	0.0979384117289	2.01582826375	
22.7396575236	0.111454280753	1.96489289424	
24.6581107582	0.117420804305	2.03899949492	
26.7384161584	0.131035227513	2.07041074778	
28.9942285388	0.146712832184	2.09882767277	
31.4403547159	0.165221079643	2.12691866558	
34.0928506975	0.187607500558	2.15421569024	
36.969127072	0.21560019717	2.17838401351	
40.088063289	0.252420092849	2.19234309913	
43.4701315813	0.3037001366	2.17047902955	
47.1375313412	0.355988256483	2.03161660565	
51.1143348344	0.330733491251	1.95775000703	
55.4266452066	0.355929670361	2.06139587812	
60.1027678207	0.414229943471	2.04694388337	
65.1733960488	0.446036728209	1.89664187433	
70.6718127393	0.336422007647	1.53726947065	
76.6341086801	0.24350966169	-2.01893287945	
83.0994194935	0.992120156025	-3.03870917908	
90.1101825167	1.26917902598	2.8378450926	
97.7124153535	1.4909597672	2.68583690031	
105.956017928	1.78557919357	2.61844907116	
114.895100019	2.20421193872	2.58087465109	
124.58833643	2.81385717106	2.55074647939	
135.09935212	3.73475286052	2.51479627581	
146.497139831	5.20555241396	2.45961405272	
158.856512943	7.74698697364	2.36262134476	
172.25859654	12.580131304	2.17100144854	
186.791359902	21.7688151087	1.7474674959	
202.550193923	29.0402757249	0.993930954195	
219.638537242	25.5523294024	0.416473026435	
238.168555198	23.0697600282	0.127431556889	
258.261876068	24.7447429343	-0.065371462576	
280.050389418	34.4456856318	-0.317096832985	
303.677111804	67.8216052864	-1.26555200305	
329.29712551	28.9104152943	-2.59788720188	
357.07859649	12.8414376392	-2.8734503563	
387.203878181	7.43629481549	-2.97573551448	
419.870708444	4.90672051373	-3.03185596826	
455.293507487	3.51005107057	-3.07007501421	
493.704785284	2.6841824476	-3.10267906122	
535.356667741	2.26694200456	3.12791798781	
580.522551609	2.22901470851	2.38568527088	
629.498899022	0.940492421132	3.0109873199	
682.607183427	0.548922535594	2.88936158154	
740.195999692	0.542404257799	3.10185849982	
802.643352226	0.470525486638	3.12119587751	
870.359136149	0.39749056168	3.12702117644	
943.787827778	0.333572396975	3.12969744151	
1023.41140211	0.279583089991	3.13126480273	
1109.75249641	0.234457317599	3.13233482049	
1203.37784078	0.196834965608	3.13313713631	
1304.90197801	0.165454574078	3.13377258902	
1414.99129743	0.139239729476	3.13429140787	
1534.36840893	0.117298126591	3.13472145345	
1663.81688608	0.0988974379954	3.13507966011	
1804.18640939	0.0834379463227	3.13537713178	
1956.39834352	0.0704279154343	3.13562161145	
2121.45178491	0.0594630374681	3.13581877768	
2300.43011977	0.0502097842891	3.1359729826	
2494.50813523	0.0423920742671	3.13608771034	
2704.95973046	0.0357806243032	3.13616589281	
2933.16627839	0.0301844340172	3.13621015685	
3180.62569279	0.0254439505374	3.13622304872	
3448.96226041	0.0214255566369	3.13620727225	
3739.93730248	0.0180171033681	3.13616597672	
4055.46073584	0.015124270519	3.13610314146	
4397.6036093	0.0126675864207	3.13602412594	
4768.61169771	0.0105799756407	3.13593649714	
5170.9202429	0.0088047313681	3.13585132567	
5607.16993821	0.0072938308773	3.13578529502	
6080.22426165	0.00600652887647	3.13576427398	
6593.18827133	0.00490817597839	3.13582964843	
7149.4289866	0.00396921875377	3.13605016699	
7752.59748863	0.00316434433985	3.13654563661	
8406.65288562	0.00247173654986	3.13753856768	
9115.88829975	0.00187241172075	3.13948040669	
9884.95904663	0.00134960094809	-3.13977097511	
10718.9131921	0.000888143873867	-3.13087150599	
11623.2246868	0.000473907733247	-3.10432093748	
12603.8292968	9.57802142508e-05	-2.85022901781	
13667.1635646	0.000275966176223	-0.145926342539	
14820.207058	0.000642456397028	-0.0893465063442	
16070.5281826	0.00103907288833	-0.0795552015401	
17426.3338601	0.00150993819426	-0.0817198319724	
18896.5233969	0.00214195971525	-0.09234306642	
20490.7468982	0.00314312414319	-0.11515816822	
22219.4686094	0.00518825655887	-0.167450790673	
24094.0356024	0.0123276000147	-0.360420877268	
26126.7522556	0.0248640674368	-2.46057827264	
28330.9610184	0.00746629956576	-2.9787782158	
30721.1299886	0.00446281051544	-3.0648609971	
33312.9478793	0.00337948458993	-3.10478414568	
36123.4269971	0.00303259225026	-3.13712587686	
39171.0149081	0.00347779743787	3.093928328	
42475.7155254	0.0101842092494	2.71725708894	
46059.2204115	0.00222952406522	0.210973417838	
49945.0511586	0.000566522093196	0.127941835538	
54158.7137808	0.000183609243979	0.12738838055	
58727.8661319	4.51192561517e-05	0.224957524296	
63682.4994472	1.46787691167e-05	2.77575279225	
69055.1352016	3.82397902341e-05	3.05752772337	
74881.0385759	4.72089379091e-05	3.0938425821	
81198.4499318	4.88046454726e-05	3.10542085421	
88048.8358164	4.68016098354e-05	3.10967439915	
95477.1611421	4.31401180797e-05	3.11082844326	
103532.18433	3.88426130055e-05	3.11037353156	
112266.777351	3.4450912736e-05	3.10894876971	
121738.272774	3.02460665004e-05	3.10686126058	
132008.840083	2.63643957021e-05	3.10426805748	
143145.893752	2.28611251543e-05	3.10125070795	
155222.535743	1.97462903112e-05	3.09784938828	
168318.035333	1.70054088232e-05	3.09407988451	
182518.349432	1.46115183968e-05	3.08994259043	
197916.686785	1.25322024958e-05	3.08542751052	
214614.119786	1.07336529199e-05	3.080517142	
232720.247896	9.18295883043e-06	3.0751881743	
252353.917043	7.84932757257e-06	3.0694125021	
273643.999707	6.70466262515e-06	3.06315782661	
296730.240819	5.72375842626e-06	3.05638800396	
321764.175025	4.88427203695e-06	3.04906323708	
348910.121341	4.16657051813e-06	3.04114017237	
378346.261713	3.55351502418e-06	3.03257194287	
410265.810583	3.03021891343e-06	3.0233081888	
444878.283113	2.58380224859e-06	3.01329508078	
482410.870417	2.20315563725e-06	3.00247536869	
523109.930806	1.87872042577e-06	2.99078847934	
567242.606849	1.60228854886e-06	2.97817068736	
615098.578858	1.36682305291e-06	2.96455538674	
666991.966303	1.16629894462e-06	2.94987349396	
723263.389648	9.95563237494e-07	2.93405401734	
784282.206134	8.5021266527e-07	2.91702483144	
850448.93418	7.26487363305e-07	2.89871369833	
922197.882333	6.21178796621e-07	2.87904957913	
1000000.0	5.31550276834e-07	2.8579642779	


==> data/fig_cdplayer_lsra_bode24.dat <==
omega	modulus	angle	
0.1	0.00678361254891	3.08135276025	
0.108436596869	0.00678590383238	3.07628568603	
0.117584955405	0.00678859705228	3.07079526572	
0.127505124071	0.00679176251381	3.06484691433	
0.138262217376	0.00679548274277	3.05840343592	
0.149926843279	0.00679985458065	3.05142488578	
0.162575566644	0.00680499162795	3.04386844245	
0.17629141181	0.00681102708929	3.03568829616	
0.191164407539	0.00681811708101	3.02683556162	
0.20729217796	0.00682644446848	3.01725822561	
0.224780583355	0.00683622330743	3.00690114214	
0.243744415012	0.00684770397024	2.99570609133	
0.264308148697	0.00686117904309	2.9836119217	
0.286606761695	0.00687699008388	2.97055479949	
0.310786618778	0.00689553533118	2.95646859321	
0.337006432927	0.00691727845061	2.94128542632	
0.365438307096	0.00694275839534	2.92493643499	
0.39626886387	0.00697260043913	2.90735277196	
0.429700470432	0.0070075284114	2.88846689916	
0.465952566866	0.00704837812236	2.86821421132	
0.505263106534	0.00709611190868	2.84653502729	
0.547890117959	0.00715183415716	2.82337697508	
0.594113398497	0.00721680757325	2.79869777654	
0.644236350872	0.00729246985842	2.77246840849	
0.698587974679	0.00738045034985	2.74467657534	
0.757525025877	0.00748258607083	2.71533037587	
0.821434358492	0.007600936557	2.68446198458	
0.890735463861	0.00773779678462	2.65213110218	
0.965883224116	0.00789570755799	2.61842786968	
1.04737089796	0.00807746283756	2.58347489887	
1.13573335834	0.00828611372469	2.5474280647	
1.23155060329	0.0085249691646	2.51047574537	
1.33545156293	0.0087975938641	2.47283629453	
1.44811822767	0.00910780439909	2.43475368298	
1.57029012473	0.00945966494267	2.39649144187	
1.70276917223	0.00985748439989	2.35832524506	
1.8464249429	0.0103058169253	2.320534649	
2.00220037182	0.0108094677844	2.28339462659	
2.17111794569	0.0113735063047	2.24716756184	
2.35428641432	0.0120032872938	2.21209630767	
2.55290806824	0.0127044818607	2.17839876429	
2.76828663039	0.0134831181597	2.14626424114	
3.00183581358	0.0143456322644	2.11585165969	
3.25508859984	0.015298929239	2.08728947215	
3.52970730273	0.0163504545299	2.06067703687	
3.82749447852	0.0175082760571	2.03608711435	
4.15040475785	0.0187811778264	2.01356912574	
4.5005576757	0.0201787664895	1.99315283743	
4.88025158365	0.0217115930425	1.97485218455	
5.29197873596	0.0233912927734	1.95866900961	
5.7384416483	0.0252307476836	1.94459655711	
6.22257083673	0.0272442769631	1.93262262363	
6.74754405311	0.0294478627956	1.92273231113	
7.31680714343	0.0318594209295	1.9149103685	
7.9340966658	0.0344991282785	1.90914313301	
8.60346441668	0.0373898236076	1.9054201035	
9.32930402628	0.0405575025678	1.90373519363	
10.1163797977	0.0440319357722	1.90408773518	
10.9698579789	0.0478474496598	1.90648333945	
11.8953406737	0.0520439274712	1.91093480853	
12.8989026125	0.0566681182718	1.91746348597	
13.9871310265	0.0617754025611	1.92610194007	
15.1671688847	0.0674323055954	1.93690029769	
16.4467617799	0.0737204686772	1.94994318469	
17.8343087693	0.0807444292102	1.96540274888	
19.3389175046	0.0886551487668	1.98375413308	
20.9704640132	0.0978172501992	2.00723922451	
22.7396575236	0.110463616083	1.96005585104	
24.6581107582	0.11805988551	2.03367229177	
26.7384161584	0.131227270356	2.06322099057	
28.9942285388	0.146473803468	2.09191014393	
31.4403547159	0.164513702107	2.12149517777	
34.0928506975	0.186441883738	2.15159239326	
36.969127072	0.214212626067	2.17992292966	
40.088063289	0.251701755214	2.19819232038	
43.4701315813	0.305298616084	2.17389436452	
47.1375313412	0.354622412313	2.02700521237	
51.1143348344	0.333398042634	1.95755923495	
55.4266452066	0.351994154961	2.05834498587	
60.1027678207	0.417362580474	2.06190306767	
65.1733960488	0.44589917665	1.87230618533	
70.6718127393	0.337530952478	1.56947018513	
76.6341086801	0.250964142595	-2.01224232071	
83.0994194935	0.98832959194	-3.03592097194	
90.1101825167	1.27231431339	2.83829591252	
97.7124153535	1.49183247845	2.68439814095	
105.956017928	1.78461967619	2.61760548496	
114.895100019	2.20282077739	2.58071273379	
124.58833643	2.81276127663	2.55091129764	
135.09935212	3.73422057835	2.5150251771	
146.497139831	5.2056190099	2.45977989298	
158.856512943	7.74753551403	2.36268829868	
172.25859654	12.5807791143	2.17098827701	
186.791359902	21.7685904313	1.74744196204	
202.550193923	29.0402422511	0.993951514294	
219.638537242	25.5528502908	0.416465053214	
238.168555198	23.06974777	0.12741122487	
258.261876068	24.7444029497	-0.0653793176712	
280.050389418	34.4454605994	-0.317089724212	
303.677111804	67.8217995179	-1.26555719736	
329.29712551	28.9106932102	-2.59787723994	
357.07859649	12.8417318805	-2.87346324294	
387.203878181	7.43632592778	-2.97577500324	
419.870708444	4.90652813464	-3.03189387618	
455.293507487	3.5098052086	-3.07006302984	
493.704785284	2.68409399783	-3.10259649668	
535.356667741	2.26713474536	3.12798126839	
580.522551609	2.22882362823	2.38579599142	
629.498899022	0.940574765089	3.01104737652	
682.607183427	0.5487547487	2.88962739127	
740.195999692	0.542570153948	3.10198446243	
802.643352226	0.470673128045	3.12106628137	
870.359136149	0.397576457164	3.12672707114	
943.787827778	0.33359907424	3.12930807588	
1023.41140211	0.279564353893	3.13083528641	
1109.75249641	0.234407933768	3.1319080703	
1203.37784078	0.196767296053	3.13274577795	
1304.90197801	0.165377882008	3.1334410789	
1414.99129743	0.139160477102	3.13403803764	
1534.36840893	0.117220555229	3.13456005051	
1663.81688608	0.0988241468056	3.13502094711	
1804.18640939	0.0833703750009	3.13542978192	
1956.39834352	0.0703667148929	3.13579306002	
2121.45178491	0.0594083413397	3.1361158507	
2300.43011977	0.0501614016001	3.13640239544	
2494.50813523	0.0423496228468	3.13665648005	
2704.95973046	0.0357436210951	3.13688170045	
2933.16627839	0.0301523547441	3.13708169118	
3180.62569279	0.0254162679412	3.13726036111	
3448.96226041	0.0214017639623	3.13742217398	
3739.93730248	0.0179967278356	3.13757251629	
4055.46073584	0.0151068801248	3.13771821111	
4397.6036093	0.0126527923893	3.1378682681	
4768.61169771	0.0105674321336	3.13803501797	
5170.9202429	0.00879413354932	3.13823588682	
5607.16993821	0.0072849120796	3.13849626928	
6080.22426165	0.00599905737627	3.13885436534	
6593.18827133	0.00490195172851	3.13936970046	
7149.4289866	0.00396407033873	3.14013897585	
7752.59748863	0.00316012641075	3.14132762016	
8406.65288562	0.00246832812469	-3.13994702377	
9115.88829975	0.00186971622236	-3.13670757048	
9884.95904663	0.00134755063116	-3.13074981873	
10718.9131921	0.000886719468223	-3.11813831369	
11623.2246868	0.000473244585481	-3.08215734193	
12603.8292968	9.82831538781e-05	-2.75344239924	
13667.1635646	0.000277815400852	-0.177658937837	
14820.207058	0.000643319686847	-0.102193169888	
16070.5281826	0.00103944639191	-0.086944169477	
17426.3338601	0.0015099121203	-0.086441943074	
18896.5233969	0.00214152452216	-0.0954330392668	
20490.7468982	0.00314216669872	-0.117109343506	
22219.4686094	0.00518639150197	-0.168529145063	
24094.0356024	0.0123230755387	-0.360734768584	
26126.7522556	0.0248621510357	-2.46068296381	
28330.9610184	0.00746414508376	-2.9783648899	
30721.1299886	0.00446162714508	-3.06407919372	
33312.9478793	0.00337881586595	-3.10376981497	
36123.4269971	0.00303231888811	-3.13604328716	
39171.0149081	0.00347805159221	3.09483064147	
42475.7155254	0.0101872938727	2.71741695848	
46059.2204115	0.00223079522246	0.210157100596	
49945.0511586	0.000567189460777	0.124226065708	
54158.7137808	0.000184009733075	0.116278262819	
58727.8661319	4.521693719e-05	0.182086736222	
63682.4994472	1.37757051232e-05	2.88519994825	
69055.1352016	3.78310097718e-05	3.09997833353	
74881.0385759	4.69113541589e-05	3.12595661913	
81198.4499318	4.85688850692e-05	3.13425428728	
88048.8358164	4.66082849055e-05	3.13752048124	
95477.1611421	4.29784614427e-05	3.13877288325	
103532.18433	3.87056090518e-05	3.13906133347	
112266.777351	3.43335793561e-05	3.13883100533	
121738.272774	3.01446791519e-05	3.13829482456	
132008.840083	2.6276076412e-05	3.13756269104	
143145.893752	2.27835994886e-05	3.13669388858	
155222.535743	1.96777318188e-05	3.13572083029	
168318.035333	1.69443334473e-05	3.1346607444	
182518.349432	1.45567095409e-05	3.13352180318	
197916.686785	1.24826559864e-05	3.13230650128	
214614.119786	1.06885354801e-05	3.13101359091	
232720.247896	9.14157607355e-06	3.12963922235	
252353.917043	7.81109890778e-06	3.12817762815	
273643.999707	6.66910131092e-06	3.12662153571	
296730.240819	5.6904555374e-06	3.12496241255	
321764.175025	4.85288345986e-06	3.12319060521	
348910.121341	4.13680632415e-06	3.12129540836	
378346.261713	3.52513073378e-06	3.11926508637	
410265.810583	3.00300828001e-06	3.11708686159	
444878.283113	2.5575912747e-06	3.11474687799	
482410.870417	2.17779759815e-06	3.11223014605	
523109.930806	1.85409172209e-06	3.10952047245	
567242.606849	1.57828524569e-06	3.10660037721	
615098.578858	1.34335799036e-06	3.10345099963	
666991.966303	1.14329932629e-06	3.10005199434	
723263.389648	9.72968620422e-07	3.09638141817	
784282.206134	8.27973288148e-07	3.0924156085	
850448.93418	7.0456276075e-07	3.08812905371	
922197.882333	5.99536655417e-07	3.08349425655	
1000000.0	5.10165496883e-07	3.07848159123	


==> data/fig_cdplayer_lsra_bode26.dat <==
omega	modulus	angle	
0.1	0.00687792485088	3.08206595208	
0.108436596869	0.00688019413668	3.07705852364	
0.117584955405	0.00688286152271	3.07163263823	
0.127505124071	0.00688599665176	3.06575408445	
0.138262217376	0.00688968127535	3.05938606109	
0.149926843279	0.00689401133086	3.05248903821	
0.162575566644	0.00689909936439	3.0450206275	
0.17629141181	0.00690507735271	3.03693546783	
0.191164407539	0.00691209998473	3.0281851341	
0.20729217796	0.00692034846978	3.01871807893	
0.224780583355	0.00693003494697	3.00847962016	
0.243744415012	0.00694140757668	2.99741198941	
0.264308148697	0.0069547564008	2.98545446084	
0.286606761695	0.00697042006243	2.97254358342	
0.310786618778	0.00698879347659	2.95861354399	
0.337006432927	0.00701033654065	2.94359669327	
0.365438307096	0.00703558396408	2.92742427156	
0.39626886387	0.00706515627998	2.91002737421	
0.429700470432	0.00709977207349	2.89133819972	
0.465952566866	0.00714026142185	2.87129162282	
0.505263106534	0.00718758048526	2.84982713062	
0.547890117959	0.00724282711572	2.82689114947	
0.594113398497	0.007307257262	2.80243977241	
0.644236350872	0.00738230184566	2.7764418686	
0.698587974679	0.00746958367198	2.74888251676	
0.757525025877	0.00757093383096	2.71976665358	
0.821434358492	0.00768840695493	2.68912276681	
0.890735463861	0.00782429465166	2.65700639733	
0.965883224116	0.00798113645126	2.62350315233	
1.04737089796	0.00816172771634	2.58873088695	
1.13573335834	0.00836912418614	2.55284069806	
1.23155060329	0.00860664315962	2.51601640687	
1.33545156293	0.00887786175338	2.47847229658	
1.44811822767	0.00918661315256	2.44044901746	
1.57029012473	0.00953698224341	2.40220776121	
1.70276917223	0.00993330239595	2.3640230133	
1.8464249429	0.0103801553859	2.32617437824	
2.00220037182	0.0108823764612	2.28893810217	
2.17111794569	0.0114450663675	2.25257896118	
2.35428641432	0.0120736117929	2.21734313258	
2.55290806824	0.0127737152501	2.18345253167	
2.76828663039	0.0135514349813	2.15110090675	
3.00183581358	0.0144132351394	2.12045177898	
3.25508859984	0.0153660463267	2.0916381261	
3.52970730273	0.0164173366022	2.06476356677	
3.82749447852	0.0175751933037	2.03990471705	
4.15040475785	0.0188484164522	2.01711436124	
4.5005576757	0.0202466251049	1.99642509523	
4.88025158365	0.0217803787742	1.97785314705	
5.29197873596	0.0234613169526	1.96140214133	
5.7384416483	0.0253023208822	1.94706663947	
6.22257083673	0.0273177030615	1.93483534714	
6.74754405311	0.0295234316564	1.92469393097	
7.31680714343	0.0319373991178	1.91662742494	
7.9340966658	0.0345797471014	1.91062223557	
8.60346441668	0.0374732635073	1.90666777612	
9.32930402628	0.0406438725787	1.90475777772	
10.1163797977	0.0441212462604	1.90489134699	
10.9698579789	0.0479395757975	1.907073878	
11.8953406737	0.05213855958	1.91131800815	
12.8989026125	0.0567646926714	1.91764500095	
13.9871310265	0.0618730011781	1.92608743113	
15.1671688847	0.0675294990838	1.93669543892	
16.4467617799	0.0738150371868	1.94955335928	
17.8343087693	0.0808327404977	1.96483170074	
19.3389175046	0.0887301445653	1.98299896399	
20.9704640132	0.097855533953	2.00627885788	
22.7396575236	0.1103628796	1.9603868845	
24.6581107582	0.118142788032	2.03312153537	
26.7384161584	0.131271377849	2.0624745687	
28.9942285388	0.146476726961	2.09115854127	
31.4403547159	0.164469374768	2.1208591726	
34.0928506975	0.186348457836	2.1512035266	
36.969127072	0.214088133277	2.17992183275	
40.088063289	0.251622654599	2.19861470921	
43.4701315813	0.305406261422	2.17417433114	
47.1375313412	0.354522820049	2.02674006638	
51.1143348344	0.333563608524	1.95766840055	
55.4266452066	0.351836128341	2.05813005669	
60.1027678207	0.417536140845	2.06214303736	
65.1733960488	0.445733061216	1.87273583393	
70.6718127393	0.337260393859	1.5693690244	
76.6341086801	0.251146741286	-2.01175175799	
83.0994194935	0.98825154277	-3.03579326476	
90.1101825167	1.27235273645	2.83824220283	
97.7124153535	1.49175976979	2.68439802661	
105.956017928	1.78460384451	2.61765102101	
114.895100019	2.20289073713	2.58074424766	
124.58833643	2.81287719438	2.55091155369	
135.09935212	3.73432508598	2.51500266313	
146.497139831	5.20565276219	2.4597510871	
158.856512943	7.74744709612	2.36266867208	
172.25859654	12.5805768487	2.17098733378	
186.791359902	21.7685850456	1.747452591	
202.550193923	29.0403735495	0.993944992912	
219.638537242	25.5526258581	0.416465343826	
238.168555198	23.0697066055	0.127421676942	
258.261876068	24.7446186333	-0.0653724326902	
280.050389418	34.4457201653	-0.317095071026	
303.677111804	67.8214844652	-1.2655523852	
329.29712551	28.910518404	-2.59789133983	
357.07859649	12.8412759976	-2.87345296093	
387.203878181	7.4361590893	-2.97570550072	
419.870708444	4.90688666324	-3.03178446061	
455.293507487	3.51060749731	-3.07005035012	
493.704785284	2.68470321352	-3.10292489887	
535.356667741	2.2660579336	3.1274532931	
580.522551609	2.22979585709	2.38452219007	
629.498899022	0.931459898378	3.01944869335	
682.607183427	0.544865439021	2.88817634025	
740.195999692	0.543862983562	3.10468331613	
802.643352226	0.471973259251	3.120943831	
870.359136149	0.398356246466	3.12524763201	
943.787827778	0.333942089776	3.12720564484	
1023.41140211	0.279608457177	3.1285213837	
1109.75249641	0.234266353395	3.12963175764	
1203.37784078	0.196520814587	3.13066319071	
1304.90197801	0.165080566279	3.13165189395	
1414.99129743	0.138846932448	3.13260687765	
1534.36840893	0.116911965617	3.13352979703	
1663.81688608	0.0985327348163	3.13442128536	
1804.18640939	0.0831025242393	3.13528280519	
1956.39834352	0.0701250940433	3.13611702534	
2121.45178491	0.0591933231604	3.13692776772	
2300.43011977	0.0499719979762	3.13771988739	
2494.50813523	0.0421840929695	3.13849920802	
2704.95973046	0.0355998610591	3.13927255259	
2933.16627839	0.030028142041	3.14004788688	
3180.62569279	0.025309410277	3.14083459473	
3448.96226041	0.0213101854844	-3.14154138852	
3739.93730248	0.017918514851	-3.14069568358	
4055.46073584	0.0150403010066	-3.13979632498	
4397.6036093	0.0125963014281	-3.13882106162	
4768.61169771	0.0105196637852	-3.13774043026	
5170.9202429	0.00875389132579	-3.13651427728	
5607.16993821	0.00725115487125	-3.13508617042	
6080.22426165	0.00597088504396	-3.13337407437	
6593.18827133	0.00487859123325	-3.13125406835	
7149.4289866	0.00394486341877	-3.12853029593	
7752.59748863	0.00314451994105	-3.12487555981	
8406.65288562	0.00245586914109	-3.11970310618	
9115.88829975	0.00186005644492	-3.11185565757	
9884.95904663	0.00134047550438	-3.09871708086	
10718.9131921	0.000882263278764	-3.07295296463	
11623.2246868	0.000472294509171	-3.00376712466	
12603.8292968	0.000113120128137	-2.46052805291	
13667.1635646	0.000286715951341	-0.284753454165	
14820.207058	0.000647379158982	-0.146745998392	
16070.5281826	0.00104133137556	-0.112610024777	
17426.3338601	0.00151015375124	-0.102785093595	
18896.5233969	0.0021401795472	-0.106043624629	
20490.7468982	0.00313890305387	-0.123709611184	
22219.4686094	0.0051799934661	-0.17205384329	
24094.0356024	0.0123086548215	-0.361595502643	
26126.7522556	0.0248486852341	-2.46106208745	
28330.9610184	0.00745558849094	-2.97669624903	
30721.1299886	0.00445716297336	-3.0611224584	
33312.9478793	0.00337639859912	-3.10004304673	
36123.4269971	0.00303144009895	-3.13216791828	
39171.0149081	0.00347916917757	3.09791118521	
42475.7155254	0.0101964047369	2.71765091561	
46059.2204115	0.00223647111908	0.206661023138	
49945.0511586	0.000570040063091	0.109693009646	
54158.7137808	0.000185863148899	0.0740794201391	
58727.8661319	4.64111010145e-05	0.0229614674231	
63682.4994472	1.22301937055e-05	-2.88244626647	
69055.1352016	3.68815051567e-05	-3.01731834716	
74881.0385759	4.61972375444e-05	-3.03413302183	
81198.4499318	4.80188451268e-05	-3.03930741978	
88048.8358164	4.61835338127e-05	-3.04030325389	
95477.1611421	4.26528561384e-05	-3.03902660663	
103532.18433	3.84599988033e-05	-3.03620069618	
112266.777351	3.41533138608e-05	-3.03215684184	
121738.272774	3.00182485851e-05	-3.02706010556	
132008.840083	2.61942738488e-05	-3.02099242938	
143145.893752	2.27389639703e-05	-3.01398886588	
155222.535743	1.9664157975e-05	-3.00605537408	
168318.035333	1.69567871254e-05	-2.99717839405	
182518.349432	1.45910145082e-05	-2.98733040046	
197916.686785	1.25353302341e-05	-2.97647335736	
214614.119786	1.0756663272e-05	-2.96456103614	
232720.247896	9.22270642853e-06	-2.95154071868	
252353.917043	7.90316405374e-06	-2.9373545926	
273643.999707	6.77035049523e-06	-2.92194103486	
296730.240819	5.79940082298e-06	-2.90523592062	
321764.175025	4.96825499347e-06	-2.88717406081	
348910.121341	4.25751517227e-06	-2.86769085138	
378346.261713	3.65023782349e-06	-2.8467242014	
410265.810583	3.13169831066e-06	-2.82421679153	
444878.283113	2.68915071586e-06	-2.80011869484	
482410.870417	2.31159608305e-06	-2.77439036512	
523109.930806	1.98956629969e-06	-2.74700596155	
567242.606849	1.71492707861e-06	-2.71795693121	
615098.578858	1.48070118697e-06	-2.68725571297	
666991.966303	1.28091167762e-06	-2.65493936136	
723263.389648	1.11044407753e-06	-2.62107282304	
784282.206134	9.64926063879e-07	-2.58575154315	
850448.93418	8.40622970246e-07	-2.54910304783	
922197.882333	7.34347422054e-07	-2.51128715722	
1000000.0	6.43381443487e-07	-2.47249454508	


==> data/fig_cdplayer_lsra_bode28.dat <==
omega	modulus	angle	
0.1	0.00651272959361	3.07911022329	
0.108436596869	0.00651509265415	3.07385567238	
0.117584955405	0.0065178701667	3.06816242772	
0.127505124071	0.00652113459689	3.0619947368	
0.138262217376	0.00652497099565	3.05531417194	
0.149926843279	0.00652947915264	3.04807949595	
0.162575566644	0.00653477610611	3.04024654038	
0.17629141181	0.00654099906344	3.03176810344	
0.191164407539	0.00654830879345	3.02259387664	
0.20729217796	0.00655689355799	3.0126704114	
0.224780583355	0.00656697365716	3.00194114013	
0.243744415012	0.0065788066679	2.99034646922	
0.264308148697	0.00659269346069	2.97782396527	
0.286606761695	0.00660898508095	2.9643086605	
0.310786618778	0.0066280905808	2.94973350719	
0.337006432927	0.00665048588088	2.93403001624	
0.365438307096	0.00667672372903	2.91712911864	
0.39626886387	0.00670744480086	2.89896229173	
0.429700470432	0.00674338995461	2.87946299332	
0.465952566866	0.00678541360595	2.85856844402	
0.505263106534	0.00683449812676	2.8362217906	
0.547890117959	0.00689176909412	2.81237466861	
0.594113398497	0.00695851112301	2.78699015865	
0.644236350872	0.00703618391292	2.76004609591	
0.698587974679	0.00712643803323	2.7315386463	
0.757525025877	0.00723112987817	2.70148600483	
0.821434358492	0.00735233515801	2.66993200763	
0.890735463861	0.00749236028241	2.63694938395	
0.965883224116	0.00765375105878	2.60264232096	
1.04737089796	0.00783929829307	2.56714798572	
1.13573335834	0.0080520401538	2.53063666115	
1.23155060329	0.00829526153345	2.49331021825	
1.33545156293	0.00857249108376	2.45539877065	
1.44811822767	0.00888749705928	2.41715553169	
1.57029012473	0.00924428350621	2.37885009813	
1.70276917223	0.00964708860994	2.34076058373	
1.8464249429	0.0101003871105	2.30316518317	
2.00220037182	0.0106088985907	2.26633382804	
2.17111794569	0.0111776031592	2.2305205843	
2.35428641432	0.0118117656529	2.19595733774	
2.55290806824	0.0125169690554	2.16284914231	
2.76828663039	0.0132991574575	2.13137140212	
3.00183581358	0.0141646886502	2.10166885894	
3.25508859984	0.015120396379	2.07385619375	
3.52970730273	0.0161736624186	2.04801994189	
3.82749447852	0.0173324989413	2.0242213698	
4.15040475785	0.0186056421325	2.00249996056	
4.5005576757	0.0200026586345	1.98287719106	
4.88025158365	0.0215340671678	1.96536034135	
5.29197873596	0.0232114786056	1.94994614133	
5.7384416483	0.0250477588903	1.93662412312	
6.22257083673	0.0270572205477	1.92537960138	
6.74754405311	0.029255850273	1.9161962474	
7.31680714343	0.0316615822697	1.90905825461	
7.9340966658	0.0342946299225	1.90395211603	
8.60346441668	0.0371778923026	1.90086805101	
9.32930402628	0.0403374574144	1.89980113386	
10.1163797977	0.0438032318615	1.90075219902	
10.9698579789	0.0476097382875	1.90372863932	
11.8953406737	0.051797140737	1.90874530802	
12.8989026125	0.0564125913191	1.91582595834	
13.9871310265	0.0615120586137	1.92500622291	
15.1671688847	0.067162959114	1.93634074105	
16.4467617799	0.0734483943337	1.94992225817	
17.8343087693	0.0804757068088	1.96594125348	
19.3389175046	0.0884033516886	1.98492650728	
20.9704640132	0.0976375620399	2.00933707714	
22.7396575236	0.110741725353	1.96096780129	
24.6581107582	0.117788077341	2.03399308289	
26.7384161584	0.13100227055	2.06441743301	
28.9942285388	0.146319295862	2.09346123337	
31.4403547159	0.164456376084	2.12313195826	
34.0928506975	0.186511967353	2.15302472542	
36.969127072	0.214424758478	2.18075732369	
40.088063289	0.251975988733	2.19797546748	
43.4701315813	0.305258512093	2.17297543016	
47.1375313412	0.354582573242	2.02779932747	
51.1143348344	0.33327960729	1.95680758466	
55.4266452066	0.3520532473	2.0591106802	
60.1027678207	0.417344196085	2.06123874736	
65.1733960488	0.446164761536	1.87238623905	
70.6718127393	0.337717842785	1.56992471814	
76.6341086801	0.250743056085	-2.01267424536	
83.0994194935	0.988391327707	-3.0361277584	
90.1101825167	1.27219485342	2.83844962912	
97.7124153535	1.49204379339	2.68448507634	
105.956017928	1.78485232919	2.61753960537	
114.895100019	2.20291179673	2.58059699473	
124.58833643	2.81268153702	2.55081582988	
135.09935212	3.73399932501	2.51497486826	
146.497139831	5.20531863813	2.45977306736	
158.856512943	7.74726511422	2.36270999952	
172.25859654	12.580748609	2.17101513966	
186.791359902	21.7689568679	1.74744296864	
202.550193923	29.03992671	0.993941777096	
219.638537242	25.5527054067	0.416478800774	
238.168555198	23.0700118855	0.127420996468	
258.261876068	24.7447359912	-0.0653837764932	
280.050389418	34.4454624135	-0.317101165182	
303.677111804	67.821768561	-1.265549768	
329.29712551	28.9102115962	-2.59788385777	
357.07859649	12.8414214179	-2.8734303454	
387.203878181	7.43647056872	-2.97570012654	
419.870708444	4.90711116578	-3.03182847876	
455.293507487	3.51057206322	-3.07013825456	
493.704785284	2.68442103043	-3.10297210971	
535.356667741	2.26589059113	3.12756719888	
580.522551609	2.22948129309	2.38456347363	
629.498899022	0.93125785949	3.01920667707	
682.607183427	0.545144980816	2.88799212468	
740.195999692	0.543567625542	3.10479321369	
802.643352226	0.471878009291	3.12155499049	
870.359136149	0.398467338749	3.12596424263	
943.787827778	0.334184433262	3.12778101081	
1023.41140211	0.279912180805	3.12878533348	
1109.75249641	0.234579980614	3.12946244833	
1203.37784078	0.196810430593	3.12997078449	
1304.90197801	0.16532583702	3.13036697638	
1414.99129743	0.139037042468	3.13067184253	
1534.36840893	0.117042326313	3.13089234443	
1663.81688608	0.0986025553944	3.1310293647	
1804.18640939	0.0831130981161	3.13108042864	
1956.39834352	0.0700786074874	3.13104045114	
2121.45178491	0.0590920100155	3.13090160021	
2300.43011977	0.0498174913218	3.13065265266	
2494.50813523	0.0419768391313	3.13027795838	
2704.95973046	0.0353384482305	3.12975611669	
2933.16627839	0.0297083294057	3.12905885421	
3180.62569279	0.0249224577377	3.1281523597	
3448.96226041	0.0208395814336	3.12701094805	
3739.93730248	0.017332709341	3.12568955226	
4055.46073584	0.0142738750051	3.12471811742	
4397.6036093	0.0114898075951	3.1278979596	
4768.61169771	0.00859770223083	-3.10490692407	
5170.9202429	0.00886932693728	-2.70591518191	
5607.16993821	0.00852374624348	-3.02251431318	
6080.22426165	0.00671270172999	-3.08891950135	
6593.18827133	0.00536679772689	-3.10928441802	
7149.4289866	0.00429261301795	-3.11808894738	
7752.59748863	0.003404325191	-3.12223078912	
8406.65288562	0.00265596747774	-3.1236307614	
9115.88829975	0.00201728899772	-3.1225860193	
9884.95904663	0.00146561317471	-3.11817616612	
10718.9131921	0.000982421068869	-3.10697218399	
11623.2246868	0.00055162916573	-3.07493809086	
12603.8292968	0.000160986755215	-2.87436474455	
13667.1635646	0.000226130620714	-0.231720222636	
14820.207058	0.000599153260022	-0.111284073852	
16070.5281826	0.00100221611247	-0.0895063685979	
17426.3338601	0.00147844223121	-0.0868529515071	
18896.5233969	0.00211479818834	-0.0949206894378	
20490.7468982	0.00311935076633	-0.116156156572	
22219.4686094	0.00516696271633	-0.167359401465	
24094.0356024	0.0123099750693	-0.35949699849	
26126.7522556	0.0248514481567	-2.46061005481	
28330.9610184	0.00747034815439	-2.97751467758	
30721.1299886	0.00446886242926	-3.06325554855	
33312.9478793	0.00338555168933	-3.1030995861	
36123.4269971	0.003038327541	-3.13562550885	
39171.0149081	0.00348334221369	3.09486474514	
42475.7155254	0.0101889180888	2.71695234198	
46059.2204115	0.00222832115223	0.208804062234	
49945.0511586	0.000564392692838	0.121135264138	
54158.7137808	0.000181479900708	0.10952552939	
58727.8661319	4.29522402885e-05	0.163720545284	
63682.4994472	1.53469139865e-05	2.97647359739	
69055.1352016	3.936560045e-05	3.12229197708	
74881.0385759	4.82430131401e-05	3.14079111519	
81198.4499318	4.971208424e-05	-3.13667503808	
88048.8358164	4.75860605254e-05	-3.13454680673	
95477.1611421	4.38131961423e-05	-3.13379738278	
103532.18433	3.94174328358e-05	-3.13366111271	
112266.777351	3.4940136976e-05	-3.1338170543	
121738.272774	3.06612594893e-05	-3.13411388017	
132008.840083	2.67158458727e-05	-3.13447452049	
143145.893752	2.31578553288e-05	-3.13485767973	
155222.535743	1.9996144835e-05	-3.1352405375	
168318.035333	1.72151690241e-05	-3.13561031997	
182518.349432	1.47870239911e-05	-3.13595992935	
197916.686785	1.26784685015e-05	-3.1362855628	
214614.119786	1.08549774297e-05	-3.13658536257	
232720.247896	9.28301991781e-06	-3.13685862533	
252353.917043	7.93126908745e-06	-3.13710532662	
273643.999707	6.77116938097e-06	-3.13732582842	
296730.240819	5.77712162711e-06	-3.13752069606	
321764.175025	4.92644592513e-06	-3.1376905819	
348910.121341	4.19922123951e-06	-3.13783615059	
378346.261713	3.57806266415e-06	-3.13795803042	
410265.810583	3.04787358222e-06	-3.13805678152	
444878.283113	2.59559500918e-06	-3.13813287474	
482410.870417	2.20996498077e-06	-3.13818667746	
523109.930806	1.88129491492e-06	-3.13821844377	
567242.606849	1.60126617143e-06	-3.1382283075	
615098.578858	1.36274775626e-06	-3.13821627675	
666991.966303	1.15963475859e-06	-3.13818222942	
723263.389648	9.86706336968e-07	-3.13812590907	
784282.206134	8.39501674368e-07	-3.13804692073	
850448.93418	7.14212160269e-07	-3.13794472647	
922197.882333	6.07588040799e-07	-3.13781864054	
1000000.0	5.16857846673e-07	-3.13766782375	


==> data/fig_cdplayer_lsra_bode30.dat <==
omega	modulus	angle	
0.1	0.00676664395961	3.08120361369	
0.108436596869	0.00676894045865	3.07612406561	
0.117584955405	0.00677163980427	3.07062014887	
0.127505124071	0.00677481245907	3.06465720028	
0.138262217376	0.00677854113291	3.05819794131	
0.149926843279	0.00678292288235	3.05120234044	
0.162575566644	0.00678807155885	3.04362748551	
0.17629141181	0.00679412065952	3.03542747282	
0.191164407539	0.00680122664108	3.02655332069	
0.20729217796	0.0068095727642	3.01695291825	
0.224780583355	0.00681937354282	3.00657102222	
0.243744415012	0.00683087987893	2.99534931798	
0.264308148697	0.00684438496914	2.98322656454	
0.286606761695	0.00686023107232	2.97013884746	
0.310786618778	0.00687881722859	2.95601996789	
0.337006432927	0.00690060801558	2.94080200064	
0.365438307096	0.00692614341799	2.9244160587	
0.39626886387	0.006956049868	2.90679330489	
0.429700470432	0.00699105248506	2.88786625375	
0.465952566866	0.00703198850141	2.8675704054	
0.505263106534	0.00707982180236	2.84584624828	
0.547890117959	0.00713565843624	2.82264165594	
0.594113398497	0.00720076285898	2.79791468335	
0.644236350872	0.00727657457464	2.77163673834	
0.698587974679	0.00736472472329	2.7437960619	
0.757525025877	0.00746705206305	2.71440139817	
0.821434358492	0.00758561771098	2.68348567271	
0.890735463861	0.00772271797051	2.65110943166	
0.965883224116	0.0078808946061	2.61736373457	
1.04737089796	0.00806294205317	2.58237215315	
1.13573335834	0.00827191128854	2.54629152157	
1.23155060329	0.00851111043409	2.5093111265	
1.33545156293	0.00878410260252	2.47165012484	
1.44811822767	0.00909470197163	2.43355313201	
1.57029012473	0.00944696952596	2.39528411873	
1.70276917223	0.00984521025505	2.35711896002	
1.8464249429	0.0102939737812	2.3193371593	
2.00220037182	0.010798060368	2.28221338622	
2.17111794569	0.0113625340411	2.24600949462	
2.35428641432	0.0119927441797	2.21096761958	
2.55290806824	0.0126943564986	2.17730480584	
2.76828663039	0.0134733939234	2.14520942448	
3.00183581358	0.0143362875564	2.11483942914	
3.25508859984	0.0152899377933	2.0863223223	
3.52970730273	0.0163417857129	2.05975656906	
3.82749447852	0.0174998951193	2.0352141212	
4.15040475785	0.0187730460635	2.01274369342	
4.5005576757	0.020170841274	1.99237445645	
4.88025158365	0.0217038276895	1.97411986189	
5.29197873596	0.0233836362073	1.9579813768	
5.7384416483	0.0252231438695	1.94395197102	
6.22257083673	0.0272366640647	1.93201925825	
6.74754405311	0.0294401720124	1.92216824025	
7.31680714343	0.0318515749601	1.91438364008	
7.9340966658	0.0344910393436	1.90865183713	
8.60346441668	0.0373813909533	1.9049624363	
9.32930402628	0.0405486093584	1.90330952069	
10.1163797977	0.0440224452628	1.90369265844	
10.9698579789	0.0478372005282	1.9061177736	
11.8953406737	0.0520327281641	1.91059807568	
12.8989026125	0.0566557401778	1.91715544326	
13.9871310265	0.0617615717001	1.92582316946	
15.1671688847	0.0674166921241	1.93665242386	
16.4467617799	0.0737026723343	1.94972950103	
17.8343087693	0.0807239557472	1.96522976105	
19.3389175046	0.0886313762722	1.98363687467	
20.9704640132	0.0977899512237	2.00723447255	
22.7396575236	0.110477463242	1.96026079909	
24.6581107582	0.118036621804	2.03351225847	
26.7384161584	0.131196496358	2.06315791256	
28.9942285388	0.146439966511	2.09192577762	
31.4403547159	0.164480777888	2.12158644143	
34.0928506975	0.18641695856	2.15175136957	
36.969127072	0.214208322402	2.18011601645	
40.088063289	0.251733278459	2.19831886025	
43.4701315813	0.305334873033	2.17378975419	
47.1375313412	0.354576883986	2.02706952852	
51.1143348344	0.333423226414	1.9574178688	
55.4266452066	0.35195683125	2.05847648965	
60.1027678207	0.417409268255	2.06178234222	
65.1733960488	0.445953268711	1.87245196866	
70.6718127393	0.337515802019	1.56980083915	
76.6341086801	0.250989377459	-2.01264805219	
83.0994194935	0.988418114555	-3.03590515294	
90.1101825167	1.27223805903	2.83827188633	
97.7124153535	1.49180774787	2.68445615456	
105.956017928	1.78469168183	2.61764481811	
114.895100019	2.20293246926	2.58071153054	
124.58833643	2.81285710855	2.55088354958	
135.09935212	3.73425879356	2.51499006647	
146.497139831	5.20557025362	2.45975240152	
158.856512943	7.74739110666	2.36267713058	
172.25859654	12.5806056568	2.17099438087	
186.791359902	21.7686841073	1.74745089294	
202.550193923	29.0402749893	0.993943773698	
219.638537242	25.5526384493	0.416468677186	
238.168555198	23.0697815606	0.127422012702	
258.261876068	24.7446578316	-0.0653746407314	
280.050389418	34.4456866187	-0.317096252901	
303.677111804	67.8215619814	-1.26555258864	
329.29712551	28.9104530596	-2.59788836638	
357.07859649	12.8413330328	-2.87344664815	
387.203878181	7.4362539754	-2.97570463244	
419.870708444	4.90695338352	-3.03179768357	
455.293507487	3.51060018753	-3.07007639883	
493.704785284	2.68462356634	-3.10294073589	
535.356667741	2.2660040761	3.12748346347	
580.522551609	2.22970992631	2.38454189786	
629.498899022	0.93139878635	3.01935985228	
682.607183427	0.544957786513	2.88815345323	
740.195999692	0.543768969228	3.10467346164	
802.643352226	0.471920399139	3.12110670673	
870.359136149	0.398362165082	3.12547939226	
943.787827778	0.333991716089	3.12743705458	
1023.41140211	0.279684261543	3.12870311875	
1109.75249641	0.234354272119	3.12972784996	
1203.37784078	0.196611069402	3.13064706137	
1304.90197801	0.165167081565	3.13150336377	
1414.99129743	0.138926474117	3.1323097993	
1534.36840893	0.11698337982	3.1330701331	
1663.81688608	0.098596396028	3.13378543455	
1804.18640939	0.0831600121109	3.13445590396	
1956.39834352	0.0701791081813	3.13508078606	
2121.45178491	0.0592478845985	3.13565700021	
2300.43011977	0.0500330911331	3.13617574422	
2494.50813523	0.0422611633612	3.1366139618	
2704.95973046	0.0357093282272	3.13690994099	
2933.16627839	0.0302026399403	3.1368795535	
3180.62569279	0.0256278528269	3.1358371788	
3448.96226041	0.0220425338223	3.12974472937	
3739.93730248	0.0212254569542	3.01400574153	
4055.46073584	0.0125012167817	3.13041816322	
4397.6036093	0.0109169903543	-3.11989027138	
4768.61169771	0.00863902269193	-3.05884682967	
5170.9202429	0.00856816919939	-2.6973050138	
5607.16993821	0.00859854983725	-3.04950777862	
6080.22426165	0.00661394256427	-3.11061444675	
6593.18827133	0.00525404803953	-3.12322258767	
7149.4289866	0.00419134880836	-3.12657363692	
7752.59748863	0.0033179845131	-3.12651886369	
8406.65288562	0.00258351806	-3.12421961285	
9115.88829975	0.00195685542772	-3.11937083282	
9884.95904663	0.00141537621729	-3.11026167883	
10718.9131921	0.0009408790379	-3.09165279473	
11623.2246868	0.000517873090924	-3.04218839283	
12603.8292968	0.000138807802674	-2.71025751585	
13667.1635646	0.000253514052442	-0.270691847898	
14820.207058	0.000620902025595	-0.133082663196	
16070.5281826	0.00101997656977	-0.103343116202	
17426.3338601	0.00149293376215	-0.0963153824627	
18896.5233969	0.00212645495084	-0.101495354941	
20490.7468982	0.00312835603768	-0.120596875313	
22219.4686094	0.0051729418036	-0.170097596688	
24094.0356024	0.01230898347	-0.360730551756	
26126.7522556	0.0248495801031	-2.46068515449	
28330.9610184	0.00746361604416	-2.97684007946	
30721.1299886	0.00446354802765	-3.06180772593	
33312.9478793	0.00338145641228	-3.10111456424	
36123.4269971	0.00303536640326	-3.13343241738	
39171.0149081	0.00348184980273	3.09674614621	
42475.7155254	0.0101939626485	2.7173052817	
46059.2204115	0.0022328114914	0.207238661015	
49945.0511586	0.000567311232279	0.1134703891	
54158.7137808	0.000183668334596	0.0860866424061	
58727.8661319	4.45634861939e-05	0.0696098789043	
63682.4994472	1.34885626913e-05	-3.05469528769	
69055.1352016	3.80460020033e-05	-3.0704036008	
74881.0385759	4.71761494121e-05	-3.07375375131	
81198.4499318	4.88348636426e-05	-3.07483866973	
88048.8358164	4.68609860826e-05	-3.07465873788	
95477.1611421	4.32130474597e-05	-3.07355901323	
103532.18433	3.89210256157e-05	-3.07170418875	
112266.777351	3.45304474672e-05	-3.06918195229	
121738.272774	3.03243653276e-05	-3.06603901924	
132008.840083	2.64402383628e-05	-3.0622971879	
143145.893752	2.29339535501e-05	-3.05796159916	
155222.535743	1.98159334353e-05	-3.05302538905	
168318.035333	1.7071918473e-05	-3.0474724725	
182518.349432	1.46750692154e-05	-3.04127928002	
197916.686785	1.25930306939e-05	-3.03441587551	
214614.119786	1.0792018825e-05	-3.02684669592	
232720.247896	9.23912434392e-06	-3.01853105823	
252353.917043	7.90354303291e-06	-3.00942352742	
273643.999707	6.75715961332e-06	-2.99947421122	
296730.240819	5.77474630229e-06	-2.98862903181	
321764.175025	4.93393678153e-06	-2.97683001647	
348910.121341	4.21507495599e-06	-2.96401564599	
378346.261713	3.60099983092e-06	-2.9501212991	
410265.810583	3.07680402034e-06	-2.93507983251	
444878.283113	2.62958840024e-06	-2.91882233835	
482410.870417	2.24822594952e-06	-2.90127912338	
523109.930806	1.92314185395e-06	-2.88238095524	
567242.606849	1.64611321701e-06	-2.86206062068	
615098.578858	1.41008942382e-06	-2.84025483581	
666991.966303	1.20903282932e-06	-2.81690653856	
723263.389648	1.03777865738e-06	-2.7919675755	
784282.206134	8.91912590559e-07	-2.76540176785	
850448.93418	7.67664360059e-07	-2.73718830281	
922197.882333	6.61815621608e-07	-2.70732534561	
1000000.0	5.71620465e-07	-2.6758337077	


==> data/fig_cdplayer_lsra_bode4.dat <==
omega	modulus	angle	
0.1	0.0134191024917	0.0259808932241	
0.108436596869	0.0134197603722	0.0281719758487	
0.117584955405	0.0134205339016	0.0305476857062	
0.127505124071	0.013421443402	0.033123537073	
0.138262217376	0.0134225127632	0.0359163360881	
0.149926843279	0.0134237700681	0.0389442850781	
0.162575566644	0.0134252483274	0.0422270944107	
0.17629141181	0.0134269863412	0.0457861021623	
0.191164407539	0.0134290297123	0.0496444018212	
0.20729217796	0.0134314320337	0.0538269781459	
0.224780583355	0.0134342562833	0.0583608511597	
0.243744415012	0.013437576459	0.0632752280733	
0.264308148697	0.0134414794954	0.0686016626748	
0.286606761695	0.0134460675105	0.0743742213894	
0.310786618778	0.013451460436	0.0806296547754	
0.337006432927	0.0134577990947	0.0874075726574	
0.365438307096	0.0134652488	0.0947506203724	
0.39626886387	0.0134740035584	0.102704652688	
0.429700470432	0.0134842909731	0.111318900793	
0.465952566866	0.0134963779566	0.120646126326	
0.505263106534	0.0135105773748	0.130742754618	
0.547890117959	0.0135272557603	0.141668977182	
0.594113398497	0.0135468422463	0.15348881084	
0.644236350872	0.0135698388867	0.166270097837	
0.698587974679	0.0135968325419	0.180084427657	
0.757525025877	0.0136285085163	0.195006957261	
0.821434358492	0.0136656661388	0.211116102012	
0.890735463861	0.0137092364749	0.228493064983	
0.965883224116	0.0137603023414	0.247221167941	
1.04737089796	0.0138201207669	0.267384943677	
1.13573335834	0.0138901479917	0.289068947287	
1.23155060329	0.013972067027	0.312356244724	
1.33545156293	0.0140678176953	0.337326541933	
1.44811822767	0.014179628944	0.364053929011	
1.57029012473	0.0143100530671	0.392604233095	
1.70276917223	0.0144620012941	0.423032003181	
1.8464249429	0.0146387800199	0.455377190956	
2.00220037182	0.0148441267867	0.489661644229	
2.17111794569	0.0150822450157	0.525885591301	
2.35428641432	0.0153578364818	0.564024360148	
2.55290806824	0.0156761306668	0.604025636382	
2.76828663039	0.0160429104835	0.645807605394	
3.00183581358	0.0164645344614	0.689258331719	
3.25508859984	0.0169479563397	0.73423668799	
3.52970730273	0.0175007440896	0.780575047861	
3.82749447852	0.0181311016151	0.828083803257	
4.15040475785	0.018847897628	0.876557571079	
4.5005576757	0.0196607073428	0.925782746594	
4.88025158365	0.0205798735726	0.975545877251	
5.29197873596	0.0216165944767	1.02564220842	
5.7384416483	0.0227830456663	1.07588371749	
6.22257083673	0.024092544731	1.12610601199	
6.74754405311	0.0255597667349	1.17617360705	
7.31680714343	0.027201020066	1.22598328672	
7.9340966658	0.0290345934597	1.27546545482	
8.60346441668	0.0310811872475	1.32458355916	
9.32930402628	0.0333644450416	1.37333180441	
10.1163797977	0.0359116062864	1.42173144469	
10.9698579789	0.0387543054448	1.46982597033	
11.8953406737	0.0419295501759	1.51767548805	
12.8989026125	0.0454809188361	1.5653505557	
13.9871310265	0.0494600272567	1.61292569033	
15.1671688847	0.0539283264029	1.66047273334	
16.4467617799	0.0589593068242	1.70805424018	
17.8343087693	0.0646412037085	1.7557170662	
19.3389175046	0.0710803193325	1.80348634539	
20.9704640132	0.0784051100194	1.85136009665	
22.7396575236	0.0867712258102	1.89930473155	
24.6581107582	0.0963677480909	1.94725176292	
26.7384161584	0.107424951051	1.99509600613	
28.9942285388	0.120224028374	2.0426955103	
31.4403547159	0.135109393607	2.08987334336	
34.0928506975	0.152504405903	2.13642118635	
36.969127072	0.172931729633	2.18210448201	
40.088063289	0.197040064328	2.22666866	
43.4701315813	0.225639771945	2.26984575819	
47.1375313412	0.259751130221	2.31136060741	
51.1143348344	0.300670801502	2.3509356577	
55.4266452066	0.35006504899	2.38829348528	
60.1027678207	0.410102997337	2.42315598408	
65.1733960488	0.48365115532	2.45523913082	
70.6718127393	0.574563970428	2.48424188581	
76.6341086801	0.688129128785	2.50982704115	
83.0994194935	0.831770169318	2.53159027726	
90.1101825167	1.01619265776	2.54901059304	
97.7124153535	1.25732745094	2.56136902051	
105.956017928	1.57977746105	2.56760935964	
114.895100019	2.02326632569	2.56608513742	
124.58833643	2.65549655342	2.55406540281	
135.09935212	3.59981257399	2.52668126406	
146.497139831	5.10021285456	2.47442770124	
158.856512943	7.68814491164	2.37643460854	
172.25859654	12.6053649278	2.17998332613	
186.791359902	21.8808104027	1.74709619074	
202.550193923	28.9538077195	0.991515292482	
219.638537242	25.507369404	0.420415141716	
238.168555198	23.1276795238	0.131463191131	
258.261876068	24.8492506277	-0.0639537728583	
280.050389418	34.54193129	-0.318765113779	
303.677111804	67.7124145851	-1.26499521099	
329.29712551	28.9436666549	-2.60184568935	
357.07859649	12.7664754876	-2.88136147803	
387.203878181	7.32002796312	-2.98536461836	
419.870708444	4.7616207205	-3.04169640107	
455.293507487	3.33017255398	-3.07825441613	
493.704785284	2.44058343437	-3.10469518941	
535.356667741	1.84771076805	-3.12531883149	
580.522551609	1.43242365239	3.14081864182	
629.498899022	1.13053822151	3.12604504385	
682.607183427	0.904736803682	3.11272698432	
740.195999692	0.73200793903	3.10031596868	
802.643352226	0.597480088979	3.08842453046	
870.359136149	0.491165829245	3.07676578474	
943.787827778	0.406139148296	3.06511789662	
1023.41140211	0.337464637019	3.0533021667	
1109.75249641	0.281542405738	3.04116898238	
1203.37784078	0.235693228805	3.02858853427	
1304.90197801	0.197887833773	3.01544454597	
1414.99129743	0.166565546977	3.00162998953	
1534.36840893	0.140509933812	2.98704416711	
1663.81688608	0.118761720293	2.97159077903	
1804.18640939	0.100556656087	2.95517674471	
1956.39834352	0.0852804055883	2.93771163597	
2121.45178491	0.0724352808827	2.91910764232	
2300.43011977	0.0616153505317	2.89928002727	
2494.50813523	0.0524875659786	2.87814806012	
2704.95973046	0.0447772746714	2.85563642068	
2933.16627839	0.038256974782	2.83167707808	
3180.62569279	0.0327374960765	2.80621163643	
3448.96226041	0.0280610185259	2.779194121	
3739.93730248	0.0240954987333	2.75059414622	
4055.46073584	0.020730186307	2.72040036144	
4397.6036093	0.0178719924749	2.68862401427	
4768.61169771	0.0154425312458	2.65530240751	
5170.9202429	0.0133756958243	2.62050196303	
5607.16993821	0.011615664306	2.58432055593	
6080.22426165	0.0101152520106	2.54688875966	
6593.18827133	0.00883454535564	2.50836966256	
7149.4289866	0.00773976548982	2.46895699089	
7752.59748863	0.00680232010861	2.42887140506	
8406.65288562	0.00599800980134	2.38835501672	
9115.88829975	0.00530636152614	2.34766437953	
9884.95904663	0.00471006682657	2.30706240233	
10718.9131921	0.00419450650554	2.26680978143	
11623.2246868	0.00374734687527	2.22715661724	
12603.8292968	0.00335819554301	2.18833485455	
13667.1635646	0.0030183070531	2.150552071	
14820.207058	0.0027203306378	2.11398695978	
16070.5281826	0.00245809387146	2.07878664743	
17426.3338601	0.00222641721718	2.04506579151	
18896.5233969	0.0020209553526	2.01290724796	
20490.7468982	0.00183806182056	1.98236399667	
22219.4686094	0.0016746740306	1.95346197104	
24094.0356024	0.00152821599405	1.92620344294	
26126.7522556	0.00139651645429	1.90057065471	
28330.9610184	0.00127774030819	1.87652944964	
30721.1299886	0.00117033142552	1.85403271821	
33312.9478793	0.00107296517238	1.83302353975	
36123.4269971	0.000984509136119	1.81343795238	
39171.0149081	0.000903990733107	1.7952073261	
42475.7155254	0.000830570555202	1.77826034378	
46059.2204115	0.000763520472717	1.7625246151	
49945.0511586	0.000702205659672	1.74792795962	
54158.7137808	0.000646069839345	1.73439940108	
58727.8661319	0.00059462316437	1.72186991536	
63682.4994472	0.000547432246245	1.71027297308	
69055.1352016	0.000504111934973	1.69954491404	
74881.0385759	0.000464318521972	1.68962518634	
81198.4499318	0.000427744099874	1.68045647842	
88048.8358164	0.000394111862929	1.67198476801	
95477.1611421	0.000363172172825	1.66415930748	
103532.18433	0.000334699248431	1.65693256194	
112266.777351	0.000308488365215	1.65026011296	
121738.272774	0.000284353472276	1.64410053822	
132008.840083	0.00026212515271	1.63841527538	
143145.893752	0.000241648867437	1.63316847622	
155222.535743	0.000222783434101	1.62832685625	
168318.035333	0.000205399701936	1.62385954316	
182518.349432	0.00018937939086	1.61973792693	
197916.686785	0.00017461406903	1.61593551368	
214614.119786	0.00016100424781	1.61242778447	
232720.247896	0.000148458576935	1.60919206016	
252353.917043	0.000136893125705	1.60620737282	
273643.999707	0.000126230738501	1.60345434398	
296730.240819	0.000116400454896	1.60091506999	
321764.175025	0.000107336986234	1.59857301437	
348910.121341	9.89802418483e-05	1.59641290691	
378346.261713	9.12748991321e-05	1.59442064958	
410265.810583	8.41700125617e-05	1.59258322874	
444878.283113	7.76186574419e-05	1.59088863342	
482410.870417	7.15776047562e-05	1.58932577946	
523109.930806	6.60070239688e-05	1.58788443904	
567242.606849	6.08702110318e-05	1.58655517536	
615098.578858	5.61333391896e-05	1.58532928211	
666991.966303	5.17652304529e-05	1.58419872745	
723263.389648	4.7737145859e-05	1.58315610213	
784282.206134	4.40225928393e-05	1.58219457157	
850448.93418	4.05971481927e-05	1.58130783155	
922197.882333	3.74382953186e-05	1.58049006721	
1000000.0	3.45252744936e-05	1.57973591523	


==> data/fig_cdplayer_lsra_bode6.dat <==
omega	modulus	angle	
0.1	0.0918261096119	0.0038102586768	
0.108436596869	0.0918261127377	0.00413171689108	
0.117584955405	0.0918261164133	0.00448029580287	
0.127505124071	0.0918261207357	0.00485828363117	
0.138262217376	0.0918261258186	0.00526816168546	
0.149926843279	0.091826131796	0.00571262066767	
0.162575566644	0.0918261388253	0.00619457835278	
0.17629141181	0.091826147092	0.00671719876507	
0.191164407539	0.0918261568141	0.00728391297756	
0.20729217796	0.091826168248	0.00789844167278	
0.224780583355	0.0918261816959	0.00856481961554	
0.243744415012	0.091826197513	0.00928742220117	
0.264308148697	0.0918262161176	0.0100709942574	
0.286606761695	0.0918262380023	0.0109206812938	
0.310786618778	0.0918262637471	0.0118420634102	
0.337006432927	0.0918262940354	0.0128411920945	
0.365438307096	0.0918263296722	0.0139246301615	
0.39626886387	0.0918263716066	0.0150994951079	
0.429700470432	0.091826420958	0.0163735061848	
0.465952566866	0.0918264790469	0.0177550355169	
0.505263106534	0.0918265474325	0.0192531636314	
0.547890117959	0.0918266279568	0.0208777397945	
0.594113398497	0.0918267227975	0.0226394475959	
0.644236350872	0.0918268345322	0.0245498762662	
0.698587974679	0.0918269662141	0.0266215982657	
0.757525025877	0.0918271214654	0.0288682537447	
0.821434358492	0.0918273045889	0.031304642543	
0.890735463861	0.0918275207045	0.0339468244781	
0.965883224116	0.0918277759161	0.0368122287665	
1.04737089796	0.0918280775165	0.039919773531	
1.13573335834	0.0918284342409	0.0432899964789	
1.23155060329	0.0918288565818	0.0469451979908	
1.33545156293	0.0918293571823	0.0509095980434	
1.44811822767	0.0918299513315	0.0552095086118	
1.57029012473	0.0918306575912	0.0598735234666	
1.70276917223	0.0918314985956	0.0649327276011	
1.8464249429	0.091832502076	0.0704209289214	
2.00220037182	0.0918337021847	0.076374915311	
2.17111794569	0.0918351412156	0.0828347407654	
2.35428641432	0.0918368718526	0.0898440450155	
2.55290806824	0.0918389601267	0.0974504119273	
2.76828663039	0.0918414893257	0.105705773047	
3.00183581358	0.0918445651888	0.114666863959	
3.25508859984	0.0918483228411	0.124395742728	
3.52970730273	0.0918529360909	0.13496038159	
3.82749447852	0.0918586299406	0.146435345401	
4.15040475785	0.0918656974825	0.158902573032	
4.5005576757	0.0918745227817	0.172452281086	
4.88025158365	0.0918856119539	0.187184012927	
5.29197873596	0.0918996354667	0.203207859873	
5.7384416483	0.0919174858315	0.220645885435	
6.22257083673	0.091940356409	0.239633787008	
6.74754405311	0.0919698491949	0.260322831623	
7.31680714343	0.092008122372	0.28288210159	
7.9340966658	0.0920580924047	0.307501079435	
8.60346441668	0.0921237108546	0.334392584886	
9.32930402628	0.0922103433621	0.363796042695	
10.1163797977	0.0923252879014	0.39598099745	
10.9698579789	0.0924784820558	0.431250682842	
11.8953406737	0.092683465183	0.469945272777	
12.8989026125	0.092958681133	0.512444154359	
13.9871310265	0.0933292299873	0.559166122732	
15.1671688847	0.0938292006709	0.610565756398	
16.4467617799	0.0945047344718	0.667123359842	
17.8343087693	0.0954179711417	0.729324802548	
19.3389175046	0.0966519948936	0.797626563539	
20.9704640132	0.0983167986358	0.872400879617	
22.7396575236	0.1005560878	0.953857191781	
24.6581107582	0.103554428578	1.04194069631	
26.7384161584	0.10754383287	1.13621818346	
28.9942285388	0.112808469963	1.23577493941	
31.4403547159	0.119685979676	1.3391590955	
34.0928506975	0.128563922966	1.44441077733	
36.969127072	0.139869877302	1.54919207317	
40.088063289	0.154052231987	1.65099121633	
43.4701315813	0.171542910661	1.7473295717	
47.1375313412	0.192676622434	1.83587690033	
51.1143348344	0.217496195738	1.91437977712	
55.4266452066	0.24523948885	1.98029006059	
60.1027678207	0.272832188487	2.02987287147	
65.1733960488	0.289642042388	2.05657416379	
70.6718127393	0.253513659333	2.06005515512	
76.6341086801	0.144370331755	-2.44624865754	
83.0994194935	1.07446372273	-3.06647477046	
90.1101825167	1.22006924474	2.76543464727	
97.7124153535	1.39625495968	2.65383567837	
105.956017928	1.68220432399	2.61210460917	
114.895100019	2.10342951399	2.58802002453	
124.58833643	2.72088545276	2.5642922262	
135.09935212	3.65458890737	2.53053122063	
146.497139831	5.14633588318	2.47477136053	
158.856512943	7.72479442945	2.3749627899	
172.25859654	12.6248039686	2.17794255794	
186.791359902	21.8636710792	1.74613073137	
202.550193923	28.9504195225	0.992310984929	
219.638537242	25.5279921111	0.420389971854	
238.168555198	23.1388517042	0.130836625469	
258.261876068	24.8502266013	-0.0646061184968	
280.050389418	34.532502454	-0.319081435143	
303.677111804	67.7177739881	-1.26482214134	
329.29712551	28.9323341	-2.60195837477	
357.07859649	12.7574400061	-2.8809256033	
387.203878181	7.31376174398	-2.98437312698	
419.870708444	4.75707541281	-3.04014044766	
455.293507487	3.32673878302	-3.0761181291	
493.704785284	2.43790462671	-3.1019591914	
535.356667741	1.84556540795	-3.12196100231	
580.522551609	1.43066689671	-3.13836207248	
629.498899022	1.12907147076	3.13072442044	
682.607183427	0.903490760064	3.11811255308	
740.195999692	0.73093261914	3.10644280424	
802.643352226	0.596538655622	3.09533161747	
870.359136149	0.490330634657	3.08449622673	
943.787827778	0.405389115328	3.07371908937	
1023.41140211	0.336783479772	3.062825933	
1109.75249641	0.280917393174	3.05167166164	
1203.37784078	0.235114308759	3.0401310163	
1304.90197801	0.197347001592	3.02809223382	
1414.99129743	0.166056383477	3.0154526716	
1534.36840893	0.140027262493	3.00211577336	
1663.81688608	0.118301349904	2.9879889905	
1804.18640939	0.100115185146	2.97298241984	
1956.39834352	0.0848550724916	2.95700801129	
2121.45178491	0.0720238479742	2.93997925987	
2300.43011977	0.0612160137463	2.92181133745	
2494.50813523	0.0520988839315	2.90242164748	
2704.95973046	0.044398112635	2.88173080353	
2933.16627839	0.0378864601014	2.85966404204	
3180.62569279	0.0323749823557	2.83615308089	
3448.96226041	0.0277060564673	2.81113842681	
3739.93730248	0.0237478119069	2.78457211613	
4055.46073584	0.0203896504039	2.7564208427	
4397.6036093	0.0175386168171	2.72666938336	
4768.61169771	0.015116441498	2.69532417666	
5170.9202429	0.0130571170265	2.66241684736	
5607.16993821	0.0113049035347	2.62800740528	
6080.22426165	0.00981268019643	2.59218679221	
6593.18827133	0.0085405780527	2.5550784204	
7149.4289866	0.00745484268435	2.51683835448	
7752.59748863	0.0065268854638	2.47765384977	
8406.65288562	0.00573249001409	2.43774007896	
9115.88829975	0.00505114668213	2.39733504981	
9884.95904663	0.00446549273858	2.35669291897	
10718.9131921	0.00396083998176	2.31607610854	
11623.2246868	0.00352477468741	2.2757467941	
12603.8292968	0.0031468175752	2.23595842176	
13667.1635646	0.00281813375986	2.19694790822	
14820.207058	0.00253128458372	2.15892908158	
16070.5281826	0.0022800148212	2.12208775426	
17426.3338601	0.00205907003222	2.08657861641	
18896.5233969	0.00186403984776	2.05252393762	
20490.7468982	0.00169122373347	2.02001389762	
22219.4686094	0.00153751633957	1.98910825299	
24094.0356024	0.00140030995544	1.95983899054	
26126.7522556	0.00127741188977	1.93221361403	
28330.9610184	0.00116697483088	1.90621874416	
30721.1299886	0.00106743843516	1.88182376863	
33312.9478793	0.000977480564359	1.85898434429	
36123.4269971	0.000895976754516	1.83764561733	
39171.0149081	0.000821966655644	1.81774508307	
42475.7155254	0.000754626332229	1.7992150516	
46059.2204115	0.000693245458174	1.78198471807	
49945.0511586	0.000637208574487	1.7659818587	
54158.7137808	0.000585979701301	1.75113418711	
58727.8661319	0.000539089706748	1.73737041164	
63682.4994472	0.000496125933154	1.72462103681	
69055.1352016	0.000456723666044	1.71281895009	
74881.0385759	0.000420559104317	1.70189983232	
81198.4499318	0.000387343551562	1.69180242554	
88048.8358164	0.000356818600063	1.68246868778	
95477.1611421	0.000328752121834	1.67384385934	
103532.18433	0.000302934916239	1.66587646155	
112266.777351	0.000279177892586	1.65851824456	
121738.272774	0.000257309689523	1.65172409818	
132008.840083	0.000237174652064	1.6454519364	
143145.893752	0.00021863110241	1.63966256436	
155222.535743	0.000201549853082	1.63431953443	
168318.035333	0.000185812920805	1.62938899653	
182518.349432	0.000171312407526	1.62483954668	
197916.686785	0.000157949521342	1.6206420766	
214614.119786	0.000145633715214	1.61676962667	
232720.247896	0.00013428192543	1.61319724349	
252353.917043	0.000123817895076	1.60990184338	
273643.999707	0.000114171570389	1.60686208227	
296730.240819	0.000105278559979	1.60405823246	
321764.175025	9.70796486328e-05	1.60147206632	
348910.121341	8.95203587647e-05	1.59908674709	
378346.261713	8.25505536913e-05	1.59688672654	
410265.810583	7.6124077832e-05	1.59485764929	
444878.283113	7.01984296521e-05	1.59298626365	
482410.870417	6.47344637822e-05	1.59126033858	
523109.930806	5.9696119241e-05	1.58966858653	
567242.606849	5.50501710995e-05	1.58820059174	
615098.578858	5.07660032689e-05	1.58684674385	
666991.966303	4.68154003807e-05	1.58559817626	
723263.389648	4.31723569677e-05	1.58444670915	
784282.206134	3.98129023622e-05	1.58338479666	
850448.93418	3.67149399001e-05	1.58240547816	
922197.882333	3.38580991709e-05	1.58150233306	
1000000.0	3.12236001831e-05	1.58066943915	


==> data/fig_cdplayer_lsra_bode8.dat <==
omega	modulus	angle	
0.1	0.0233555569027	0.0184070613582	
0.108436596869	0.0233561443767	0.0199596892626	
0.117584955405	0.0233568351399	0.0216432231776	
0.127505124071	0.0233576473487	0.0234686843136	
0.138262217376	0.02335860235	0.0254480174304	
0.149926843279	0.0233597252406	0.0275941670331	
0.162575566644	0.0233610455258	0.0299211595249	
0.17629141181	0.0233625978924	0.0324441916902	
0.191164407539	0.0233644231173	0.0351797258771	
0.20729217796	0.0233665691347	0.0381455922386	
0.224780583355	0.0233690922902	0.0413610983596	
0.243744415012	0.0233720588122	0.0448471465586	
0.264308148697	0.0233755465406	0.0486263590826	
0.286606761695	0.0233796469556	0.0527232113201	
0.310786618778	0.0233844675577	0.0571641730207	
0.337006432927	0.0233901346596	0.0619778573275	
0.365438307096	0.0233967966596	0.067195177183	
0.39626886387	0.0234046278774	0.0728495083415	
0.429700470432	0.0234138330456	0.0789768577992	
0.465952566866	0.0234246525665	0.0856160359006	
0.505263106534	0.0234373686592	0.0928088296769	
0.547890117959	0.023452312539	0.100600174077	
0.594113398497	0.0234698727954	0.109038316622	
0.644236350872	0.0234905051536	0.118174969621	
0.698587974679	0.0235147438308	0.128065442322	
0.757525025877	0.0235432147219	0.138768743293	
0.821434358492	0.0235766506776	0.150347640737	
0.890735463861	0.0236159091581	0.162868665436	
0.965883224116	0.0236619925733	0.176402037479	
1.04737089796	0.0237160716305	0.191021493951	
1.13573335834	0.0237795120244	0.206803990349	
1.23155060329	0.023853904797	0.223829243926	
1.33545156293	0.023941100669	0.242179082701	
1.44811822767	0.0240432486012	0.261936560112	
1.57029012473	0.0241628387583	0.283184792977	
1.70276917223	0.0243027499274	0.306005480722	
1.8464249429	0.0244663012785	0.330477068229	
2.00220037182	0.0246573081305	0.35667252487	
2.17111794569	0.0248801411237	0.384656730553	
2.35428641432	0.0251397878894	0.414483487645	
2.55290806824	0.0254419159899	0.446192217191	
2.76828663039	0.025792935605	0.479804448924	
3.00183581358	0.0262000602335	0.515320275422	
3.25508859984	0.0266713636346	0.552715006193	
3.52970730273	0.0272158314505	0.591936318822	
3.82749447852	0.0278434065146	0.632902248691	
4.15040475785	0.028565027838	0.675500371229	
4.5005576757	0.0293926646954	0.71958849635	
4.88025158365	0.0303393490593	0.764997103634	
5.29197873596	0.0314192117325	0.81153359891	
5.7384416483	0.0326475296941	0.858988281076	
6.22257083673	0.0340407941914	0.907141699482	
6.74754405311	0.035616810755	0.955772893289	
7.31680714343	0.0373948435049	1.00466787234	
7.9340966658	0.0393958168764	1.05362765199	
8.60346441668	0.041642588443	1.10247520156	
9.32930402628	0.0441603071696	1.15106079587	
10.1163797977	0.0469768726031	1.19926544278	
10.9698579789	0.0501235125535	1.24700225835	
11.8953406737	0.0536355000467	1.29421584012	
12.8989026125	0.0575530348781	1.34087982132	
13.9871310265	0.0619223209865	1.38699286346	
15.1671688847	0.0667968779401	1.43257336298	
16.4467617799	0.0722391327089	1.47765311943	
17.8343087693	0.0783223459144	1.52227015277	
19.3389175046	0.085132933603	1.56646077777	
20.9704640132	0.0927732488779	1.61025095195	
22.7396575236	0.101364882816	1.65364680744	
24.6581107582	0.111052521888	1.69662413913	
26.7384161584	0.122008341428	1.73911641323	
28.9942285388	0.134436784105	1.78100050065	
31.4403547159	0.148579289591	1.82207867377	
34.0928506975	0.164717932236	1.8620541194	
36.969127072	0.183175586472	1.9004946516	
40.088063289	0.204307201471	1.93677395221	
43.4701315813	0.228469500496	1.9699678312	
47.1375313412	0.255937795785	1.9986547387	
51.1143348344	0.28668624765	2.0204952011	
55.4266452066	0.319781249578	2.03124117264	
60.1027678207	0.351508996228	2.02203074922	
65.1733960488	0.368340662092	1.97022872941	
70.6718127393	0.310326626252	1.79518324289	
76.6341086801	0.189398329081	-1.84483938264	
83.0994194935	1.02417972193	-3.09396742878	
90.1101825167	1.21796865157	2.80368921293	
97.7124153535	1.42918408597	2.68217472235	
105.956017928	1.73106610668	2.62759962665	
114.895100019	2.16018357843	2.59385977999	
124.58833643	2.78086132853	2.56356419077	
135.09935212	3.71354917066	2.52571368274	
146.497139831	5.19823732611	2.46788016327	
158.856512943	7.75784628475	2.3678422824	
172.25859654	12.6136986378	2.17282080708	
186.791359902	21.7964892566	1.74615361104	
202.550193923	29.0009422239	0.993984765703	
219.638537242	25.5645272334	0.417925083569	
238.168555198	23.1074246162	0.127871957636	
258.261876068	24.7802381456	-0.0660461636814	
280.050389418	34.4554333719	-0.318213888132	
303.677111804	67.8052669294	-1.26500849673	
329.29712551	28.8878035117	-2.59907171603	
357.07859649	12.7994617135	-2.87349323216	
387.203878181	7.39759174955	-2.97322601515	
419.870708444	4.87554151434	-3.02553866254	
455.293507487	3.48866967543	-3.05877057065	
493.704785284	2.67598907985	-3.08546959659	
535.356667741	2.28717420999	-3.13431626474	
580.522551609	2.14811923913	2.39228051789	
629.498899022	0.775900518371	2.97384486863	
682.607183427	0.719160670764	3.09018666755	
740.195999692	0.613861508423	3.10861576991	
802.643352226	0.514331981118	3.11193728059	
870.359136149	0.429212233145	3.11081839839	
943.787827778	0.358265097183	3.1079156074	
1023.41140211	0.299525748748	3.10411568275	
1109.75249641	0.250913905159	3.09975934627	
1203.37784078	0.210609366135	3.09498197038	
1304.90197801	0.177105860639	3.08983082781	
1414.99129743	0.149179874155	3.08431151343	
1534.36840893	0.125842401445	3.07840818696	
1663.81688608	0.106293309469	3.07209300587	
1804.18640939	0.0898831127785	3.06533071233	
1956.39834352	0.07608234134	3.05808091011	
2121.45178491	0.0644573998321	3.05029919067	
2300.43011977	0.0546516324679	3.0419376709	
2494.50813523	0.0463704548334	3.03294523024	
2704.95973046	0.0393696323607	3.02326760269	
2933.16627839	0.0334459890303	3.01284741336	
3180.62569279	0.0284299975984	3.00162421657	
3448.96226041	0.0241798334633	2.9895345765	
3739.93730248	0.0205765739258	2.9765122248	
4055.46073584	0.0175202997019	2.96248832763	
4397.6036093	0.0149269119963	2.94739189606	
4768.61169771	0.0127255208943	2.93115037632	
5170.9202429	0.0108562928785	2.91369045949	
5607.16993821	0.00926866958314	2.8949391528	
6080.22426165	0.00791988845476	2.87482515547	
6593.18827133	0.00677375024026	2.8532805798	
7149.4289866	0.00579958925385	2.83024305071	
7752.59748863	0.00497141097048	2.80565820305	
8406.65288562	0.00426716824094	2.77948257278	
9115.88829975	0.00366815275938	2.75168684437	
9884.95904663	0.00315848265969	2.7222593709	
10718.9131921	0.00272467051907	2.69120982697	
11623.2246868	0.00235525878622	2.65857279004	
12603.8292968	0.00204051186949	2.62441098089	
13667.1635646	0.00177215592218	2.58881783872	
14820.207058	0.0015431588317	2.55191907603	
16070.5281826	0.00134754412111	2.51387286689	
17426.3338601	0.00118023345872	2.47486838415	
18896.5233969	0.00103691328666	2.43512252006	
20490.7468982	0.000913921759153	2.39487479648	
22219.4686094	0.000808152755663	2.3543806731	
24094.0356024	0.000716974227599	2.3139036632	
26126.7522556	0.000638158566862	2.27370682766	
28330.9610184	0.000569823063208	2.23404430595	
30721.1299886	0.00051037885012	2.19515353725	
33312.9478793	0.000458487028166	2.15724872801	
36123.4269971	0.000413020900177	2.1205159547	
39171.0149081	0.000373033454227	2.0851100876	
42475.7155254	0.000337729389895	2.05115352081	
46059.2204115	0.000306441104944	2.01873652749	
49945.0511586	0.000278608149431	1.98791894616	
54158.7137808	0.000253759719942	1.95873284849	
58727.8661319	0.000231499815126	1.93118583543	
63682.4994472	0.000211494711615	1.90526464236	
69055.1352016	0.000193462451188	1.88093879099	
74881.0385759	0.000177164059037	1.85816409078	
81198.4499318	0.000162396240739	1.83688585691	
88048.8358164	0.000148985332668	1.81704176683	
95477.1611421	0.000136782307065	1.79856432237	
103532.18433	0.000125658658444	1.78138291639	
112266.777351	0.000115503021912	1.76542552559	
121738.272774	0.000106218396048	1.7506200638	
132008.840083	9.77198628108e-05	1.73689543699	
143145.893752	8.99327145291e-05	1.7241823426	
155222.535743	8.2790913317e-05	1.71241385489	
168318.035333	7.62358213282e-05	1.70152583415	
182518.349432	7.02151513774e-05	1.69145719382	
197916.686785	6.46820967316e-05	1.68215005466	
214614.119786	5.95946065845e-05	1.67354981092	
232720.247896	5.49147800783e-05	1.66560512888	
252353.917043	5.0608356928e-05	1.65826789485	
273643.999707	4.6644286935e-05	1.65149312611	
296730.240819	4.29943641003e-05	1.64523885579	
321764.175025	3.96329138169e-05	1.63946600006	
348910.121341	3.65365238462e-05	1.63413821471	
378346.261713	3.36838115746e-05	1.62922174574	
410265.810583	3.10552214816e-05	1.62468527842	
444878.283113	2.86328479031e-05	1.62049978724	
482410.870417	2.64002790915e-05	1.61663838928	
523109.930806	2.43424593185e-05	1.61307620217	
567242.606849	2.24455663533e-05	1.60979020797	
615098.578858	2.06969021271e-05	1.60675912342	
666991.966303	1.9084794776e-05	1.60396327703	
723263.389648	1.7598510561e-05	1.60138449313	
784282.206134	1.62281744124e-05	1.59900598298	
850448.93418	1.49646980484e-05	1.59681224268	
922197.882333	1.37997147778e-05	1.59478895778	
1000000.0	1.27255202338e-05	1.59292291441	


==> data/fig_cdplayer_lsra_hist10.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	28.0	0.0225894594126	
16.0	29.0	0.0227275982535	
17.0	31.0	0.0149559230622	
18.0	33.0	0.012355394769	
19.0	35.0	0.0112922511777	
20.0	37.0	0.00793938861012	
21.0	39.0	0.00490419847467	
22.0	41.0	0.00427955943571	
23.0	43.0	0.00422207566415	
24.0	45.0	0.00415711061408	
25.0	47.0	0.00415355708438	
26.0	49.0	0.00415352590698	
27.0	51.0	0.00415348467191	
28.0	53.0	0.00415324702996	
29.0	55.0	0.00415324641327	
30.0	57.0	0.00415324422176	


==> data/fig_cdplayer_lsra_hist12.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	inf	
17.0	31.0	inf	
18.0	33.0	0.0231318565914	
19.0	35.0	0.0196702540262	
20.0	37.0	0.0150607334536	
21.0	39.0	0.0121114682938	
22.0	41.0	0.00941907809087	
23.0	43.0	inf	
24.0	45.0	0.00565937188064	
25.0	47.0	0.00506731047596	
26.0	49.0	0.00402749771533	
27.0	51.0	0.00385660633152	
28.0	53.0	0.00384664595876	
29.0	55.0	0.00384566168521	
30.0	57.0	0.00384508187562	
31.0	59.0	0.0038449630219	
32.0	61.0	0.00384496138745	
33.0	63.0	0.00384495820303	
34.0	65.0	0.00384495808164	


==> data/fig_cdplayer_lsra_hist14.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443214	
17.0	32.0	0.019995297007	
18.0	34.0	0.0199946321064	
19.0	36.0	inf	
20.0	38.0	0.0148614913958	
21.0	40.0	inf	
22.0	41.0	inf	
23.0	42.0	0.0119547260119	
24.0	44.0	inf	
25.0	46.0	0.00622977626756	
26.0	48.0	0.0045081092124	
27.0	50.0	0.00389166088734	
28.0	52.0	0.00387668928381	
29.0	54.0	0.0038528647161	
30.0	56.0	0.0038231615755	
31.0	58.0	0.00382297480076	
32.0	60.0	0.00382272940754	
33.0	62.0	0.00382269626916	
34.0	64.0	0.00382258543043	
35.0	66.0	0.00382257071146	
36.0	68.0	0.00382255820492	
37.0	70.0	0.00382251850921	
38.0	72.0	0.00382251419051	
39.0	74.0	0.00382251386902	
40.0	76.0	0.00382251272691	
41.0	78.0	0.00382250750458	
42.0	80.0	0.00382250740902	
43.0	82.0	0.00382250740643	


==> data/fig_cdplayer_lsra_hist16.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443214	
17.0	32.0	0.019995297007	
18.0	34.0	0.0146389508847	
19.0	36.0	inf	
20.0	38.0	0.0106451985083	
21.0	40.0	inf	
22.0	42.0	0.00933002534996	
23.0	44.0	0.00985120150935	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	50.0	0.00367451402657	
27.0	52.0	0.00366019791197	
28.0	54.0	0.00365665676864	
29.0	56.0	0.00365612020964	
30.0	58.0	0.00365588992986	
31.0	60.0	0.00365467195394	
32.0	62.0	0.00365466089354	
33.0	64.0	0.00365458238676	
34.0	66.0	0.00365457024144	
35.0	68.0	0.00365453833785	
36.0	70.0	0.00365453731871	
37.0	72.0	0.00365453718337	
38.0	74.0	0.00365453256973	
39.0	76.0	0.00365453250461	
40.0	78.0	0.00365453243228	
41.0	80.0	0.0036545315088	
42.0	82.0	0.00365453148421	


==> data/fig_cdplayer_lsra_hist18.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443214	
17.0	32.0	0.019995297007	
18.0	34.0	0.0146389508847	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	0.0725304860607	
23.0	43.0	inf	
24.0	45.0	0.00373219924271	
25.0	47.0	inf	
26.0	48.0	inf	
27.0	50.0	inf	
28.0	51.0	0.00362458280841	
29.0	52.0	inf	
30.0	54.0	0.00339017978791	
31.0	56.0	inf	
32.0	58.0	0.00176972744504	
33.0	60.0	0.00164450357009	
34.0	62.0	0.00164449655643	
35.0	64.0	0.00164219313438	
36.0	66.0	0.00164181702591	
37.0	68.0	0.00164162168168	
38.0	70.0	0.00164026484004	
39.0	72.0	0.00164026593981	
40.0	74.0	0.00164021194523	
41.0	76.0	0.00164018902201	
42.0	78.0	0.00164018718939	
43.0	80.0	0.00164017368591	
44.0	82.0	0.00164016607764	
45.0	84.0	0.00164016419458	
46.0	86.0	0.00164016304638	
47.0	88.0	0.00164016046321	
48.0	90.0	0.00164015796599	
49.0	92.0	0.00164015793554	


==> data/fig_cdplayer_lsra_hist2.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	16.0	0.829903297939	
9.0	18.0	0.843291391195	
10.0	20.0	0.845958489544	
11.0	22.0	0.541115124989	
12.0	24.0	0.450873505001	
13.0	26.0	0.444977795199	
14.0	28.0	0.444926822338	
15.0	30.0	0.444926780232	


==> data/fig_cdplayer_lsra_hist20.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443213	
17.0	32.0	0.0199952970069	
18.0	34.0	0.0146389507842	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	47.0	inf	
26.0	48.0	0.00364942824955	
27.0	50.0	0.00364927819383	
28.0	52.0	inf	
29.0	54.0	0.00363559367314	
30.0	56.0	inf	
31.0	58.0	0.00363158463757	
32.0	60.0	0.00363131863216	
33.0	62.0	0.00363388901083	
34.0	64.0	0.00363134482642	
35.0	65.0	0.00339760053609	
36.0	67.0	inf	
37.0	69.0	0.00176323385709	
38.0	71.0	0.00163945709662	
39.0	73.0	0.00163785393837	
40.0	75.0	0.00163706534749	
41.0	77.0	0.00163702551965	
42.0	79.0	0.00163702305214	
43.0	81.0	0.00163701445486	
44.0	83.0	0.0016370141765	
45.0	85.0	0.00163701401061	
46.0	87.0	0.00163699604959	
47.0	89.0	0.00163699633787	
48.0	91.0	0.00163698817681	
49.0	93.0	0.001636986812	
50.0	95.0	0.0016369872541	
51.0	97.0	0.00163698733305	
52.0	99.0	0.00163698724906	
53.0	101.0	0.00163698722763	
54.0	103.0	0.00163698641894	
55.0	105.0	0.00163698641177	


==> data/fig_cdplayer_lsra_hist22.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443213	
17.0	32.0	0.0199952970069	
18.0	34.0	0.0146389507842	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	53.0	inf	
30.0	55.0	inf	
31.0	56.0	inf	
32.0	57.0	inf	
33.0	59.0	inf	
34.0	61.0	inf	
35.0	63.0	inf	
36.0	65.0	0.00163143184666	
37.0	67.0	inf	
38.0	69.0	inf	
39.0	71.0	0.000468110813193	
40.0	73.0	0.000465723362297	
41.0	75.0	0.000465957894947	
42.0	77.0	0.000465590445269	
43.0	79.0	0.000465580453445	
44.0	81.0	0.000463181502716	
45.0	83.0	0.000460571476332	
46.0	85.0	0.000460590725904	
47.0	87.0	0.00046069268819	
48.0	89.0	0.000460528243507	
49.0	91.0	0.000460528314027	
50.0	93.0	0.000459978115361	
51.0	95.0	0.000459958578058	
52.0	97.0	0.000459958258408	
53.0	99.0	0.000459923449544	
54.0	101.0	0.000459906029011	
55.0	103.0	0.000459906065894	


==> data/fig_cdplayer_lsra_hist24.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443213	
17.0	32.0	0.0199952970069	
18.0	34.0	0.0146389507842	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	55.0	0.00375618458383	
31.0	57.0	inf	
32.0	59.0	0.00201320361909	
33.0	61.0	0.00162119249556	
34.0	63.0	0.00162115257272	
35.0	65.0	0.00162304950652	
36.0	67.0	0.00162228897787	
37.0	69.0	inf	
38.0	70.0	inf	
39.0	72.0	0.000464668716238	
40.0	74.0	0.000450382658831	
41.0	76.0	0.000450355538616	
42.0	78.0	0.000450353291982	
43.0	80.0	0.000450147931392	
44.0	82.0	0.000450116090269	
45.0	84.0	0.00044722313923	
46.0	86.0	0.000447163618958	
47.0	88.0	0.000447162192899	
48.0	90.0	0.000447162078172	
49.0	92.0	0.00044716190851	


==> data/fig_cdplayer_lsra_hist26.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443213	
17.0	32.0	0.0199952970069	
18.0	34.0	0.0146389507842	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	0.00161711813866	
34.0	64.0	inf	
35.0	66.0	0.00175237542061	
36.0	68.0	0.000420441699105	
37.0	70.0	0.000418795532938	
38.0	72.0	0.0004163644623	
39.0	74.0	0.00040766314694	
40.0	76.0	0.000407739721792	
41.0	78.0	0.000407403790143	
42.0	80.0	0.000407452039142	
43.0	82.0	0.000406992035567	
44.0	84.0	0.000406578681399	
45.0	86.0	0.00040651331515	
46.0	88.0	0.000406513253365	
47.0	90.0	0.000406512390888	
48.0	92.0	0.000406514631662	
49.0	94.0	0.000406507295528	
50.0	96.0	0.000406505012266	
51.0	98.0	0.000406502964308	
52.0	100.0	0.000406500976903	
53.0	102.0	0.000406485426834	
54.0	104.0	0.000406482978211	
55.0	106.0	0.000406482969064	
56.0	108.0	0.000406482912431	
57.0	110.0	0.000406482813072	
58.0	112.0	0.000406482696934	
59.0	114.0	0.000406482650029	
60.0	116.0	0.00040649206557	
61.0	118.0	0.000406487499246	
62.0	120.0	0.000406487513888	


==> data/fig_cdplayer_lsra_hist28.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443214	
17.0	32.0	0.019995297007	
18.0	34.0	0.0146389508847	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	0.00381134172586	
25.0	48.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	63.0	inf	
35.0	65.0	inf	
36.0	67.0	0.000455611652036	
37.0	69.0	inf	
38.0	71.0	inf	
39.0	73.0	inf	
40.0	75.0	0.000430537672164	
41.0	77.0	0.00035892888079	
42.0	79.0	0.000355502583573	
43.0	81.0	0.000355156447589	
44.0	83.0	0.000349764119561	
45.0	85.0	0.000349683855653	
46.0	87.0	0.000348005878633	
47.0	89.0	0.000347578982608	
48.0	91.0	0.000346959173471	
49.0	93.0	0.000346860774518	
50.0	95.0	0.000346792516425	
51.0	97.0	0.000346792568563	
52.0	99.0	0.000346778186885	
53.0	101.0	0.000346778209002	
54.0	103.0	0.000346768668634	
55.0	105.0	0.000346754941817	
56.0	107.0	0.00034674065388	
57.0	109.0	0.000346734846922	
58.0	111.0	0.000346734191245	
59.0	113.0	0.000346734141151	


==> data/fig_cdplayer_lsra_hist30.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	inf	
15.0	29.0	inf	
16.0	30.0	0.0198293443213	
17.0	32.0	0.0199952970069	
18.0	34.0	0.0146389507842	
19.0	36.0	inf	
20.0	38.0	inf	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	69.0	inf	
38.0	71.0	inf	
39.0	73.0	inf	
40.0	75.0	0.000336588715021	
41.0	77.0	0.000285711193359	
42.0	79.0	0.000264088200562	
43.0	81.0	0.000264125285445	
44.0	83.0	0.000260834952636	
45.0	85.0	0.000260838101953	
46.0	87.0	0.000260835942352	
47.0	89.0	0.000260835275313	
48.0	91.0	0.000260838591895	
49.0	93.0	0.000260845472228	
50.0	95.0	0.000260805709548	
51.0	97.0	0.000260800067149	
52.0	99.0	0.000260801308599	
53.0	101.0	0.000260769387269	
54.0	103.0	0.000260580196028	
55.0	105.0	0.00026058019868	
56.0	107.0	0.000260579410343	
57.0	109.0	0.000260579564262	
58.0	111.0	0.000260579485216	
59.0	113.0	0.000260579462691	
60.0	115.0	0.000260579329893	
61.0	117.0	0.00026057934137	
62.0	119.0	0.000260578939274	
63.0	121.0	0.000260578979495	
64.0	123.0	0.000260572939643	
65.0	125.0	0.000260572915962	


==> data/fig_cdplayer_lsra_hist4.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	16.0	0.672611044988	
9.0	18.0	0.110995368278	
10.0	20.0	0.0265903390274	
11.0	22.0	0.024804306684	
12.0	24.0	0.0229810269974	
13.0	26.0	0.0229752988505	
14.0	28.0	0.0229747878431	


==> data/fig_cdplayer_lsra_hist6.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	0.134606672443	
11.0	21.0	inf	
12.0	23.0	0.0269169976412	
13.0	25.0	0.0230378546066	
14.0	27.0	0.0230237679436	
15.0	29.0	0.022012367827	
16.0	31.0	0.0220111132226	
17.0	33.0	0.022004615941	
18.0	35.0	0.0220037749346	
19.0	37.0	0.022003773258	
20.0	39.0	0.0220037720157	


==> data/fig_cdplayer_lsra_hist8.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	inf	
4.0	8.0	inf	
5.0	10.0	inf	
6.0	12.0	inf	
7.0	14.0	inf	
8.0	15.0	inf	
9.0	17.0	inf	
10.0	19.0	inf	
11.0	21.0	0.162984419017	
12.0	23.0	inf	
13.0	25.0	inf	
14.0	27.0	0.0206907337547	
15.0	29.0	0.0150659811924	
16.0	31.0	0.0120615276504	
17.0	33.0	0.00901099278931	
18.0	35.0	0.00752579820046	
19.0	37.0	0.0074290836243	
20.0	39.0	0.00739580986601	
21.0	41.0	0.00739163166034	
22.0	43.0	0.00739133953813	
23.0	45.0	0.00739091449927	
24.0	47.0	0.00739091371989	
25.0	49.0	0.00739090149189	


==> data/fig_cdplayer_quadvf_hist12.dat <==
n_samples	h2_err	h2_err0	h2_err1	h2_err2	h2_err3	h2_err4	h2_err5	h2_err6	h2_err7	h2_err8	h2_err9	h2_err10	h2_err11	h2_err12	h2_err13	h2_err14	h2_err15	h2_err16	h2_err17	h2_err18	
12.0	0.0157113762131	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.219388107488	0.0157113762131	0.021317405663	inf	inf	inf	inf	inf	
13.0	0.0133387127699	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.293176800849	0.0133387127699	0.0140716268582	0.0203510069658	inf	inf	inf	inf	
14.0	0.0110120278585	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0137178238937	0.0110120278585	inf	inf	0.849742035919	inf	inf	
15.0	0.0110120278585	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0143133504617	inf	0.0163593131123	inf	0.589099966938	inf	inf	
16.0	0.00693082839306	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0164784353861	inf	0.00693082839306	inf	inf	inf	inf	
17.0	0.00538156126118	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.853245487877	inf	0.0172224998008	0.0164647831152	0.00538156126118	inf	inf	inf	inf	
18.0	0.00538156126118	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.362107784267	0.0753967373274	0.010684093283	0.0103943396409	inf	inf	0.797064987245	inf	inf	
19.0	0.00538156126118	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.129421607104	0.0414296564362	0.015764382179	0.0118081881361	0.00991966946495	inf	inf	inf	inf	
20.0	0.00538156126118	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0788582723535	0.0182336252929	0.0174185440652	inf	0.00813221134178	inf	0.533534586739	inf	inf	
21.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0612817388655	0.0250892261366	0.0186152349236	inf	0.00423668276491	inf	0.192625220399	inf	inf	
22.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0467431799275	0.0165817764065	0.0169730771308	inf	0.0102422411517	inf	0.238991948672	inf	inf	
23.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.035564770011	0.0134972346455	0.0167489474788	0.00929734531865	0.0106895340299	inf	0.142315181602	inf	inf	
24.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0356558058587	0.0141536607691	0.0174991077458	0.0133920533401	0.00649723006023	0.014678420567	inf	inf	inf	
25.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0512244529617	0.0128432870405	0.0175030761213	inf	0.00816084148	0.0100968838993	inf	inf	inf	
26.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0744063103688	0.0132065676248	0.0147166752604	inf	0.00498940878208	0.00551834812477	0.0603105097873	inf	inf	
27.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.101468253622	0.0133830100557	0.00940295805099	inf	0.00708287857703	0.00513788310689	inf	inf	inf	
28.0	0.00423668276491	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.130829719973	0.0137508415983	0.0109443502	0.0280051680681	0.00498158146115	0.00447071720738	inf	inf	inf	
29.0	0.00417508734291	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.15970072621	0.0140225984959	0.0159524231868	inf	0.00528884705067	0.00417508734291	inf	inf	inf	
30.0	0.00409769698954	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.187058824242	0.0145916630796	inf	inf	0.00489692993503	0.00409769698954	inf	inf	inf	
31.0	0.00409769698954	inf	inf	inf	inf	inf	inf	inf	inf	inf	4.05262204061	inf	0.0155771824332	0.0182282593168	inf	0.00442986851305	0.00416596735	inf	inf	inf	
32.0	0.00409769698954	inf	inf	inf	inf	inf	inf	inf	inf	inf	1.70448892244	inf	0.0171323102717	0.0191789214179	0.0269849091937	0.00467794387107	0.00451294033445	inf	inf	inf	
33.0	0.00393728081682	inf	inf	inf	inf	inf	inf	inf	inf	inf	1.14084297052	inf	0.0182547233621	0.0184117782507	0.0163460786336	0.00393728081682	0.00464357565773	inf	0.911791432163	inf	
34.0	0.0038675499507	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.750714151908	inf	0.0178698084244	0.0172996772717	inf	0.0038675499507	0.00498300235316	inf	3.43778664519	inf	
35.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.458775172363	inf	0.0147463327314	0.0143054878628	0.0792915172819	0.00383658892415	inf	inf	1.16351532394	inf	
36.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.23993614943	inf	0.0101678763419	0.00981955036457	0.0223002037269	0.00393263693314	inf	inf	1.03201026286	inf	
37.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.133093786223	inf	0.0112584860969	0.00899139165216	0.00892978160481	0.00385524769354	inf	inf	0.769778845263	inf	
38.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0905801230993	inf	0.0144687286565	0.0126761640163	0.00955826654297	0.00394282425942	inf	inf	0.604562300699	inf	
39.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0744077437673	inf	0.0167728595215	0.0313648933426	0.0127758412859	0.00408940401694	inf	inf	0.561401589418	inf	
40.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0674505832627	inf	0.0175076636514	inf	0.0156171933231	0.00408120503352	0.0137752110129	inf	0.464684479257	inf	
41.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0643920397509	inf	0.0177347278122	inf	0.0105958990054	0.00400511242271	0.00757323431032	inf	0.485382501998	inf	
42.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.061576951413	inf	0.0187158793512	inf	0.00561216529535	0.00398706584144	0.00752711960746	inf	0.5633170159	inf	
43.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0568293538016	inf	0.0180917864902	0.0179301465713	0.00623302591339	0.00397476743094	0.0115596964294	inf	inf	inf	
44.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0508260731728	inf	0.0172222857266	0.0140659496023	0.00738785190131	0.00392526482456	0.00905126371627	inf	0.528152592261	inf	
45.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0446570117465	0.0510230746674	0.0167913086962	0.0100761126794	0.00694721044867	0.0039408552856	0.0151786176829	inf	inf	inf	
46.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0388866371816	0.0916484291343	0.0167800794482	0.00916790937028	0.00568728146711	0.00388944385228	0.0157791791423	inf	0.849921876718	inf	
47.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0347589392446	0.120298236187	0.0170232925084	0.0156645037268	0.0045449252764	0.00391202506097	0.00417303929578	inf	1.45017485631	inf	
48.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0342784378397	0.0925262144533	0.0173490745498	inf	0.00490246977191	0.00387281798674	0.00411986614363	0.00905353774552	3.87229095149	inf	
49.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0382863062919	0.0584466736429	0.0175395984211	inf	0.0056446515715	0.00389903412915	0.0040307542257	0.00763255375497	inf	inf	
50.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0458542757161	0.0277272559504	0.0173450946505	inf	0.00524666082845	0.00387367112941	0.00405489705027	0.0070561519582	inf	inf	
51.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0557625922177	0.0190242924448	0.0165278276926	inf	0.00465526643004	0.0038809591853	0.00404132678776	0.00636378184316	inf	inf	
52.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0673806312397	0.0212962168125	0.0148195928796	inf	0.00423211525098	0.00387686479876	0.00393044415382	0.00586811108981	0.525273553886	inf	
53.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0804015024095	0.0227393977018	0.012205382423	inf	0.00439101495429	0.00387278212041	0.00394978291554	0.00592705748116	inf	inf	
54.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0945412861744	0.0267186377531	0.00961693794185	inf	0.00474127657506	0.00388729412085	0.00392544125601	0.00611554183089	0.260617237225	inf	
55.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.109417192783	0.0251138845708	0.00910768277783	inf	0.00451320557653	0.0038816386854	0.00389379884293	0.00557208252061	0.221360563143	inf	
56.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.124404683738	0.0182186853287	0.010738716319	inf	0.00424712701618	0.00389280563241	0.00393536824534	0.00443455350358	0.183853189471	inf	
57.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.138955329581	0.0132443009022	0.0127354013579	inf	0.00409545955328	0.0038819849412	0.00391807464745	0.00399401847014	0.179592085327	inf	
58.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.152972626105	0.0128127061191	0.0144043122506	inf	0.00417002269641	0.00388730699043	0.00389331506751	0.00396384544338	0.13953586841	0.856033191067	
59.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.166543258355	0.0126208868154	0.0196267669742	0.0220083627318	0.0042609747829	0.00387627618401	0.00389254132066	0.00435001758062	0.113720297757	inf	
60.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.17971287123	0.0127609780431	inf	0.0204794516408	0.0041083387568	0.00387533336961	0.0038751959881	0.00445600218858	0.0993195951939	2.51152377981	
61.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0128499787804	inf	0.0743581686852	0.0040623157189	0.00387459350885	0.00388007283723	0.00431833944067	0.0867326352868	inf	
62.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0127863211712	inf	0.0287855691452	0.00402557516143	0.00387132239847	0.00391701376773	0.00458430201507	0.0753874843476	inf	
63.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0127866756783	0.0191063153191	0.0162096527862	0.00406482938786	0.00387236123599	0.00415941148804	0.00530786571172	0.0663033579756	inf	
64.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	2.82941847061	inf	0.012934808638	0.0192745281188	0.0145904551291	0.0040819936701	0.00386548376438	0.00758256396763	0.00694645646152	0.0606383907762	inf	
65.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	1.71870523509	inf	0.0130865885603	0.0189416957233	0.013544873194	0.00401028241331	0.00386837690356	0.0103828994507	0.0093312218208	0.0577349670322	inf	
66.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	1.33219505152	inf	0.0131972610596	0.0185116144353	0.0192067403982	0.0039853424428	0.00386373501628	inf	0.0119370226565	inf	inf	
67.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	1.04584831952	inf	0.0133004686127	0.0179968541097	0.0263308059966	0.00397734547071	0.00386959754974	inf	0.0121247556148	inf	3.66644139156	
68.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	0.791254371434	inf	0.013415604668	0.0172282002909	0.0251328934758	0.00399214493109	0.003868804379	inf	0.0170738316303	inf	2.78959369384	
69.0	0.00383658892415	inf	inf	inf	inf	inf	inf	inf	inf	0.607305816392	inf	0.0135484643357	0.0159926779342	0.0209230431647	0.00397043348131	0.00387018983957	0.00385917423751	inf	inf	6.53468992368	
70.0	0.00382522701036	inf	inf	inf	inf	inf	inf	inf	inf	0.455404539476	inf	0.0136807355495	0.0141542036675	0.0170204349334	0.00392506226433	0.00386899250087	0.00382522701036	inf	inf	2.0255862568	
71.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.327128443114	inf	0.0137919322601	0.011859464948	0.0124122269826	0.00393269887096	0.00387133352501	0.00380950911287	inf	inf	1.11246588878	
72.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.235503500898	inf	0.0139006088877	0.00975159871445	0.00832369693359	0.00394172862965	0.00387291077303	inf	inf	inf	0.921038939257	
73.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.169548159431	inf	0.014034558111	0.00878539067703	0.00678491652555	0.00394411074478	0.00387475362674	0.0060639986011	inf	inf	0.952806303355	
74.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.124939299104	inf	0.0142328907725	0.00888205123158	0.00747068800234	0.00391688854192	0.0050688288516	0.00510509152084	inf	inf	0.848404603077	
75.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.0985125579918	inf	0.0144998558456	0.010395682045	0.00848368717014	0.00388905416697	0.00499919782422	0.00490300177188	inf	0.265534862253	0.770270167069	
76.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.0841175483847	inf	0.0148443181971	0.0129903559756	0.00918583552781	0.00390260201311	0.00540491991554	0.0048912604615	inf	0.34514221967	0.60234993879	
77.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.0756951589122	inf	0.0152756853707	0.017464556012	0.00996930018637	0.00391467404369	0.00460403960223	0.00462813231671	inf	0.0806789240923	0.614622195697	
78.0	0.00380950911287	inf	inf	inf	inf	inf	inf	inf	inf	0.0702417483938	inf	0.0157982091919	0.0372157047041	0.0103381556959	0.0039109446407	0.0040137010501	0.00429853686579	inf	0.0655432588827	0.57771253513	
79.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0670398490402	inf	0.016398700817	inf	0.0100319443457	0.00388945450685	0.00357680621697	0.00396211833657	inf	0.0472080991744	0.575469389436	
80.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0656632855692	inf	0.0170106701234	inf	0.00896299627513	0.00387222606488	0.00372238872848	0.00377837133743	0.015783606061	inf	0.511863478382	
81.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0653112959658	inf	0.0175811658055	inf	0.00700444871558	0.00387731942742	0.00520940114626	0.00378494553298	0.00959670633509	0.0858492417638	0.532268968234	
82.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0650908060777	inf	0.0180431225758	inf	0.00538301478099	0.00389179915175	0.00914098077124	0.00422260196804	0.00739250768469	0.0541851493046	0.534167208844	
83.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0644011443061	inf	0.0183643344568	inf	0.00488161140219	0.00388958631666	0.032419588397	0.00481833437012	0.00613738957342	inf	0.557539963896	
84.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0630506764226	inf	0.0184665180001	inf	0.00524589184292	0.00388056285022	inf	0.00534420249257	0.00522132939972	inf	0.550950806603	
85.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0611321417857	inf	0.0182587047991	inf	0.00596476918661	0.00387736212363	inf	0.00544924466357	0.00455782672669	inf	0.57247761092	
86.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.058832681318	inf	0.017618884484	0.0181777486838	0.00639757087851	0.0038784022361	inf	0.0057829584573	0.00414745784871	inf	0.509500129829	
87.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0562278303995	inf	0.0164488627505	0.0161088373061	0.00640418055244	0.00388052320417	inf	0.00592815114926	0.00395866937638	inf	0.238278986185	
88.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0533550490994	inf	0.0147353900906	0.0139321067487	0.0061365172045	0.003875517619	inf	0.00573524173322	0.00387142378226	inf	0.52789417428	
89.0	0.00357680621697	inf	inf	inf	inf	inf	inf	inf	inf	0.0502484286814	0.0610951668426	0.0126651119444	0.0117481451718	0.00572432920731	0.00386554964714	0.00386470571466	0.00538692085773	0.00376254740799	inf	0.582437090989	
90.0	0.00356079764469	inf	inf	inf	inf	inf	inf	inf	inf	0.0469712980437	0.0547257670917	0.010750554095	0.0099176702366	0.00520819923907	0.0038616086055	0.00386384512802	0.00502255806572	0.00356079764469	inf	0.603001387282	
91.0	0.0033402878506	inf	inf	inf	inf	inf	inf	inf	inf	0.0436560919582	0.0865780672025	0.00972121917902	0.00897641125671	0.0046787659095	0.00386699375102	0.00386342327389	0.00472706052928	0.0033402878506	inf	0.664063685177	
92.0	0.00317919845267	inf	inf	inf	inf	inf	inf	inf	inf	0.0404921707575	0.111555295349	0.00995049011871	0.00960909301626	0.00437693368111	0.00387273687074	0.00386224936653	0.00386303397186	0.00317919845267	0.020886530868	0.757252182397	
93.0	0.0030768145156	inf	inf	inf	inf	inf	inf	inf	inf	0.037700789784	0.127085025162	0.0110418943602	0.0123528738871	0.0043454555393	0.00387048607922	0.00386106505144	0.00386005332912	0.0030768145156	0.0194907278137	0.944325554532	
94.0	0.00300457730949	inf	inf	inf	inf	inf	inf	inf	inf	0.0355201661696	0.129771934713	0.0124024680463	0.0182510209297	0.00455603371336	0.00386647938432	0.00386065860241	0.00386012243661	0.00300457730949	0.0205725012899	1.17945944001	
95.0	0.00294968919819	inf	inf	inf	inf	inf	inf	inf	inf	0.0341944337579	0.118430061872	0.0137012003855	0.0365559124907	0.00490609425146	0.00386650182022	0.00385871278644	0.00386029372509	0.00294968919819	0.021858469263	1.60257837827	
96.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.03392074434	0.10256473559	0.0148348766102	inf	0.00509512898846	0.00386845177058	0.00385890690759	0.00385895788109	0.00292685228197	0.019668084883	2.29428987281	
97.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0347859519152	0.0870203811185	0.015809880459	inf	0.0050165064458	0.00387081079461	0.00385717921363	0.00385900124179	0.00295705776324	0.0145690615306	4.37892025096	
98.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0367487902242	0.0705739202519	0.0166755900386	inf	0.00482432113559	0.00386791362729	0.00385788322923	0.00385962560252	0.00302501158649	0.0114215021663	4.14205358364	
99.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0396798783924	0.0489815486776	0.0173638548926	inf	0.00461997765773	0.00386468991545	0.00385725772189	0.00385748917289	0.00312759705154	inf	2.25496858331	
100.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0434211222371	0.0306880500051	0.0175853635076	inf	0.00440331940541	0.00386492500369	0.00385815382905	0.0038564348499	0.00338310585215	inf	1.44742718987	
101.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0478255854967	0.0210899742185	0.0174568753344	inf	0.00422570082701	0.00386789489984	0.00385894158281	0.00385722563482	0.00426221438451	inf	1.01713767418	
102.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0527785461351	0.0188313735236	0.0174818936445	inf	0.00415571217615	0.00386935786855	0.00385970021253	0.00385665729002	0.00483553591134	inf	1.15394964006	
103.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0582045756624	0.0198289207622	0.0177050174589	inf	0.00417393505904	0.00386613641275	0.00385987283383	0.00385718404517	0.00392554244221	inf	0.510742958526	
104.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0640612404031	0.0221272924158	0.0181976362421	inf	0.0042687538472	0.00386426171863	0.00385991041266	0.00385799996964	0.00370771964289	inf	0.807578047281	
105.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0703230091535	0.024587515152	0.0186318065254	inf	0.00439770554318	0.00386540296782	0.00386035659669	0.00386008018932	0.00367957228748	inf	0.534770948958	
106.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0769605426288	0.0259660801723	0.0187166731102	inf	0.00443971668515	0.0038677795831	0.00386004632305	0.00386410809339	0.00378150022099	inf	0.41312809359	
107.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0839246109119	0.0273996427715	0.0185026345946	inf	0.00436846407531	0.00386754982976	0.0038599488981	0.00424666275458	0.00397538169212	0.0219886469571	0.359278422991	
108.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0911431899609	0.0281016949072	0.018144213196	inf	0.00427478969135	0.00386440774399	0.00385926603067	0.00415360315835	0.00420218791585	0.0230709118216	0.309105281557	
109.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.0985350793193	0.0264795334384	0.0177609742154	inf	0.00419511966238	0.0038637049652	0.00385936549126	0.00408365210653	0.004405920042	0.0184765088499	0.25890555988	
110.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.106026552525	0.0222186233678	0.017417994317	inf	0.00411726669478	0.00386551972935	0.00385897087076	0.00401163169808	0.00459603802351	0.0134166195014	0.218906933626	
111.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.113553580394	0.0180792353419	0.0171454354415	inf	0.00406496606241	0.00386711568375	0.00385885807873	0.00392405244588	0.00479130958638	0.0101002055521	0.199965648201	
112.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.121054214775	0.0152663710271	0.0169499874506	inf	0.0040572536923	0.00386557357403	0.00385848927656	0.00380744375491	0.00502405696086	inf	0.181989486054	
113.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.128467465585	0.013847612015	0.0168299871598	inf	0.00407656630022	0.00386295548918	0.00385855278046	0.00363378593973	0.00531924036678	inf	0.165907532609	
114.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.13574146881	0.0133704182067	0.0167769459769	inf	0.00411096306382	0.003862853532	0.00385853677813	0.00341651682444	0.00565123456731	inf	0.185575680513	
115.0	0.00292685228197	inf	inf	inf	inf	inf	inf	inf	inf	0.142843202164	0.0131182436047	0.0167814060831	inf	0.0041346884137	0.00386453929399	0.00385821862373	0.0031165681162	0.00599146398513	inf	0.159821287341	
116.0	0.00285951442161	inf	inf	inf	inf	inf	inf	inf	inf	0.149767886041	0.0129118197906	0.0168326450681	inf	0.0041094572277	0.00386544569007	0.00385829039069	0.00285951442161	0.00632486508429	inf	0.14176343162	
117.0	0.00275072591311	inf	inf	inf	inf	inf	inf	inf	inf	0.156542609976	0.0127994754149	0.0169183803079	inf	0.00404980467819	0.00386328644435	0.00385803199828	0.00275072591311	0.00660676897631	inf	0.127585180597	
118.0	0.00272536956319	inf	inf	inf	inf	inf	inf	inf	inf	0.163207352196	0.0128243544925	0.0170278618345	0.0246441032636	0.00400080263441	0.00386093231684	0.0038584115812	0.00272536956319	0.00678611123315	0.0120244833734	0.115944506387	
119.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	0.169789406573	0.012931934983	0.0171469993085	0.0120918167111	0.00397472225463	0.00386054374421	0.00385797525716	0.00272265742511	0.00684494500381	0.00946069036248	0.106038024574	
120.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	0.17630149876	0.0129848404022	0.0172654222794	0.0121228896682	0.00397154921225	0.00386247503551	0.00385839849168	0.0027316172629	0.00679657002296	0.00858121706857	0.0972704248413	
121.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	0.182751217978	0.0128978699446	0.0173674708109	0.0244835175448	0.00398116225635	0.00386373401898	0.00385803502981	0.00276399505741	0.00661805711622	0.008032575319	0.0892746584781	
122.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	0.189143877372	0.0127857120865	0.0174416751487	0.0319691358319	0.00399575185722	0.0038624208668	0.00385824155861	0.00284487413547	0.00624342400392	0.0134666142788	0.0884423166909	
123.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	0.195473940072	0.0126987819534	0.0174708392458	0.0263977036713	0.00401027575431	0.00386146951575	0.00385853898004	0.00299032178906	0.00568709990527	0.0108436149702	0.082560234296	
124.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0126623522365	0.0174424263926	0.0196689311485	0.004017371598	0.00386188274003	0.00385845420135	0.00317676874998	0.00510570289164	0.00716077305106	0.077049382184	
125.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0126873966424	0.0173403880643	0.0156329063623	0.00400564486278	0.00386241084323	0.00385865926834	0.00334850919952	0.00463218709584	0.00690496483441	0.0721183681887	
126.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0127539566797	0.0171515056091	0.01405657833	0.00397534072126	0.00386229056245	0.00385812276068	0.00350928583403	0.00429224210567	0.00659775949845	0.0677974997084	
127.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0128301449715	0.0168598869634	0.0138310227411	0.00394900557024	0.00386114770621	0.00385816536181	0.00361774662586	0.00404024670669	0.00631784646612	0.0641610603369	
128.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129042036581	0.0164480685274	0.0137679091291	0.00394263197731	0.00386083685663	0.0038575206742	0.00369973677015	0.00382279076227	0.00608989777993	0.061281162258	
129.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0129705662852	0.0158984119555	0.0133457943017	0.00394812417348	0.00386131357733	0.00385742610407	0.00373585507389	0.00363218382062	0.00595062132522	0.0591667312881	
130.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130292724372	0.0151937553105	0.013223521884	0.0039520605119	0.00386144891973	0.00819203727751	0.00366813203775	0.00347895219842	0.0058868021729	0.0577601475979	
131.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0130849412211	0.0143278988713	0.0150386356177	0.00395241169792	0.003860944647	0.0102038595458	0.00351496203574	0.00336448877184	0.00586455555785	0.057114941504	
132.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0131429816706	0.0133107838819	0.0190197399144	0.00395464439022	0.00385991507747	0.0129564011957	0.0031991976157	0.00330065142812	0.00585136362719	inf	
133.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132024366309	0.0121864232912	0.0225481000538	0.00395663151713	0.00385983185696	0.049117320818	0.0032161638836	0.00335433145672	0.00580312158953	inf	
134.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0132648805848	0.0110421859327	0.0236045981717	0.00394949325341	0.00386054412006	inf	0.00516939723729	0.00371337054436	0.00566087258589	inf	
135.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0133327202533	0.0100172210927	0.0226472769153	0.00392924585078	0.00386072179726	inf	0.00553880278491	0.00861137809624	0.00540914297456	inf	
136.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0134061959281	0.00928062267267	0.0208639981448	0.00390664810338	0.00386009232491	inf	0.0077843689166	inf	0.00511331300386	inf	
137.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0134785195525	0.0089708354561	0.0190078999643	0.00389551562975	0.00385942867513	inf	inf	0.0037992161754	0.00480571037653	inf	
138.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0135467169796	0.00911691866472	0.0173515127685	0.00389861524228	0.00385961972551	0.00385849281798	inf	0.00302665309305	0.00456857606992	inf	
139.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0136101872216	0.00962369677892	0.0158596539016	0.00390953627937	0.00386038137974	0.00385775204888	0.00430183346686	0.0029012089362	0.00439823647834	inf	
140.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0136674542515	0.0103429602192	0.0142363210725	0.00391827207954	0.00386045561922	0.00385815133431	0.00530381523066	0.00285973170035	0.00426160749607	inf	
141.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0137173991317	0.0111459482975	0.0122449222459	0.00392031824406	0.00385969406449	0.00385815684315	0.00437133196751	0.00284695149193	0.00415480781786	inf	
142.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0137641226072	0.011950795168	0.0101559305311	0.00391971644984	0.00385921061513	0.00385830021393	0.00420522768812	0.00285038119295	0.00409814169369	inf	
143.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0138132848221	0.0127143183818	0.00837975147273	0.00391671184021	0.00385946129008	0.0038582192915	0.00415292373598	0.00286466329348	0.00410795839271	inf	
144.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0138677929767	0.01342060378	0.00714342587109	0.00390646884525	0.00386012366113	0.003858162503	0.00411858040872	0.00288915519447	0.00417075234814	inf	
145.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0139300918328	0.0140697346229	0.00651183220453	0.00389081938591	0.00385998117025	0.00385831594226	0.00408748892835	0.00292921378555	0.00423957776132	inf	
146.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0140031419816	0.0146747215978	0.00645235523241	0.00387901216902	0.00385898843276	0.00465348036878	0.00405183714185	0.00298559363857	0.00425681315434	inf	
147.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0140899443557	0.0177219313823	0.00683184289751	0.00387587696287	0.00385848918476	0.00500638650301	0.00400363944969	0.00305171532623	0.00419272659999	inf	
148.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0141910649245	0.0200181740702	0.00741367030217	0.00388067321387	0.00385874642202	0.00498241819254	0.00393624594548	0.00312020674298	0.00407774442635	inf	
149.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0143067252484	inf	0.00796158866972	0.00388970674438	0.00385943539868	0.00499219364523	0.00384800673595	0.00318680198998	0.00398771824995	inf	
150.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0144388230702	inf	0.00838180104262	0.00389608874644	0.00385925565369	0.00501262137196	0.0037385137788	0.00325263221368	0.00394597776471	inf	
151.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0145920895948	inf	0.00873832204082	0.00389682914716	0.00385856363042	0.00500660498199	0.00360788583269	0.00332503138553	0.00392358752087	inf	
152.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0147685822033	inf	0.00910456804638	0.00389452138455	0.00385877010784	0.00501146382047	0.00347254896321	0.0034014954291	0.00395735793631	inf	
153.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0149690732016	inf	0.00943649055483	0.0038897642171	0.00385941319734	0.004721516856	0.00332389494214	0.00347110884416	0.00404560034282	inf	
154.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0151947277388	inf	0.00962666701139	0.0038817208576	0.00385991990888	0.00436515215724	0.00314945357488	0.00352834340485	0.00419717734586	inf	
155.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0154477510602	inf	0.0096296770523	0.00387349754046	0.00385971518566	0.0040625443395	0.00297196764871	0.00357265548166	0.00443190033508	inf	
156.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0157228311007	0.0183104975289	0.00948366827733	0.00386904111245	0.00385920874903	0.00378530274336	0.00282521524772	0.00359946667049	0.00476344834252	inf	
157.0	0.00272265742511	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0160123283024	0.0187697505562	0.00924107695062	0.00386899790852	0.00385921290746	0.00349908153778	0.00272496024708	0.00360498091097	0.00519283192878	inf	
158.0	0.00266437685869	inf	inf	inf	inf	inf	inf	inf	inf	inf	0.0163102061975	0.0191145199118	0.00891071557642	0.00387264080984	0.00385954263834	0.00324663515882	0.00266437685869	0.00359418636583	0.00567460087731	inf	
159.0	0.00263260916846	inf	inf	inf	inf	inf	inf	inf	15.8942031128	inf	0.0166126758544	0.0192898363975	0.00844418848654	0.00387759666863	0.00385973186754	0.00306893489999	0.00263260916846	0.00357749426013	0.00616509781682	inf	
160.0	0.002619210699	inf	inf	inf	inf	inf	inf	inf	3.84224840222	inf	0.016910763521	0.0193173508651	0.00777030078677	0.00388041517907	0.00385927746732	0.00298311375402	0.002619210699	0.00355977381119	0.0066311361234	inf	
161.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	2.67996776262	inf	0.0171980178309	0.0192448181577	0.0069236251888	0.00388063839253	0.003858545951	0.00298467488279	0.00261869769791	0.00353113070423	0.0070745566021	0.116563427271	
162.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	2.20374610821	inf	0.0174721805419	0.0191149700248	0.00608197067438	0.00387846855779	0.00385822818294	0.00308145006715	0.00262999971776	0.00348042065287	0.00753441866438	0.086006896936	
163.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.85525117783	inf	0.0177305945255	0.0189570223849	0.00541454212507	0.00387345911534	0.00385854780588	0.00330741103154	0.00265961911971	0.00341111626387	0.00806622913742	0.0675196860713	
164.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.63337615611	inf	0.0179652018202	0.0187859931429	0.00499271718695	0.00386780265837	0.00385887627358	0.00367217049972	0.00271876671679	0.00333956573997	0.00851819674802	inf	
165.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.44257959838	inf	0.0181681772335	0.0186068000833	0.00480846282083	0.00386484145656	0.00385888551764	0.00407169173955	0.0028011079765	0.00327620403236	0.00886710163026	inf	
166.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.29153853554	inf	0.0183326585099	0.0184166464071	0.00482619833956	0.00386517825969	0.00385914333582	0.0044639044142	0.0028887030582	0.00321401374962	0.00944997646286	inf	
167.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.16030695785	inf	0.0184479741392	0.0182079690561	0.00501162473099	0.00386852636496	0.00385974845099	0.00484424816869	0.00297736524747	0.00314662593262	0.0104143456158	inf	
168.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	1.04210828346	inf	0.0184999880818	0.0179700725649	0.00531757791411	0.00387421979861	0.00386039220913	0.00516850610002	0.00306273115799	0.00310801063624	0.0119143931443	inf	
169.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.939397898398	inf	0.0184751650686	0.0176900921752	0.00566832247931	0.00387926022614	0.00386112164796	0.00533668250088	0.00314113088833	0.00488364054369	0.0141819941696	inf	
170.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.842134439888	inf	0.0183612712185	0.01735470079	0.00598130747529	0.00387959705392	0.00386157679447	0.0054216619694	0.00320933810626	0.00535237478224	0.0174740493841	inf	
171.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.756232110908	inf	0.0181440668925	0.01695002717	0.0061999850131	0.00387650804065	0.00386112831647	0.0056018284572	0.00326839496166	0.00730420369815	0.0225556712451	inf	
172.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.675308807117	inf	0.0178095446308	0.0164640888323	0.00630206002054	0.0038727963089	0.0038603435867	0.00590157947523	0.0033449536776	0.00293473681027	0.030627878618	inf	
173.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.60214721632	inf	0.0173461991189	0.0158867212626	0.00628959276006	0.00386883078929	0.00385985458151	0.00613282553915	0.00343843440021	0.00292331654027	0.0396702082718	0.0460406423265	
174.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.53508199798	inf	0.0167465818344	0.0152129004435	0.00618318583703	0.00386586095654	0.00385960689029	0.00621485109461	0.00352059095107	0.00290402647302	0.0498175687812	0.0231758566879	
175.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.473421716981	inf	0.0160081983891	0.0144436739805	0.00601637521577	0.0038640955094	0.00385938793964	0.00616414900454	0.00358516997286	0.00287689932876	inf	0.0213514800323	
176.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.418180474733	inf	0.015138461503	0.0135901382494	0.00582160422319	0.0038632469028	0.00385916033568	0.00600451592641	0.00363989380083	0.00284939136978	inf	0.0204642356981	
177.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.36731155418	inf	0.014159893693	0.0126754767769	0.00561590730993	0.00386365993285	0.00385898461273	0.00570956714671	0.00367789656351	0.00282525662799	0.0081800923336	0.0204475492761	
178.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.322211279537	inf	0.0131152916875	0.0117379278931	0.00539763699687	0.00386529590612	0.00385885493389	0.00519646098626	0.00368546016536	0.00280656134099	0.00820262113921	0.021049468019	
179.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.281297468242	0.0419805948489	0.0120693750898	0.0108311890685	0.00515674304768	0.0038675927518	0.00385870551672	0.00385835410271	0.00365156193909	0.00279271123412	inf	0.0218857716537	
180.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.245227369686	0.0530077285088	0.0111082082311	0.0100213387391	0.00489834216961	0.00386910921096	0.0038587477149	0.00385827777227	0.00357369066344	0.00278222538448	inf	0.0223946464471	
181.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.21340247956	0.071568573924	0.0103306903611	0.00937787908823	0.00465682508122	0.00386829176338	0.00385921604194	0.00385826053768	0.00346690597391	0.00277456980655	inf	0.0222896843522	
182.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.185716049637	0.0882225939424	0.00982737284072	0.0089574246192	0.00446979568703	0.00386618015222	0.00385981122779	0.00385834714624	0.00335945227969	0.00276984655512	inf	0.0215982007824	
183.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.162170776428	0.102354591557	0.00964920618309	0.00878574235148	0.0043514347395	0.00386467632142	0.00386031514585	0.00385840607009	0.00326450168901	0.00276919625016	inf	0.0206165003461	
184.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.142283841199	0.113922584344	0.00978687821202	0.00884831683154	0.00429741917112	0.0038641724086	0.00487752974483	0.00385843350215	0.00317286988877	0.00277328198906	inf	0.0195329948197	
185.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.126092492145	0.122943379082	0.0101785944145	0.00869697692276	0.00429969954017	0.00386429560012	0.00502642464368	0.00385843204315	0.00307542381835	0.00278101357587	inf	0.0185679142642	
186.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.113013376322	0.129440062103	0.0107403560438	0.00947642029231	0.00435500297802	0.0038651616921	0.00507581441444	0.0038584339451	0.0029775805088	0.00279044003038	inf	0.0181049563344	
187.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.102804467957	0.132379308659	0.011393574726	0.00977860951065	0.00446232412929	0.00386683903602	0.0050769594572	0.00385843509864	0.00288442057882	0.00279967026985	inf	0.0182936929379	
188.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.0948830457386	0.130927605899	0.0120787773373	0.0104422281593	0.00461157835546	0.00386887611494	0.00506035385443	0.00385842915992	0.0027937707045	0.0028081333827	inf	0.0188697312544	
189.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.0887953257072	0.126964427082	0.0127575881272	0.0113631420882	0.00477482807686	0.00387053466283	0.00512280374704	0.00385841845323	0.00270899447089	0.00281675176151	0.00786878601264	0.0192733926072	
190.0	0.00261869769791	inf	inf	inf	inf	inf	inf	inf	0.084067647992	0.121390258521	0.0134079815991	0.012555942004	0.00491244439807	0.0038708149196	0.00536496563189	0.00385824853208	0.0026396751043	0.00282643600199	0.00781521236644	0.0189977812619	
191.0	0.00258980478185	inf	inf	inf	inf	inf	inf	inf	0.0802988496999	0.114583474312	0.0140184265266	0.0139854385995	0.00499086954712	0.00386891559243	0.00530501590226	0.00385792729205	0.00258980478185	0.00283699500366	0.00781967212647	0.017922186497	
192.0	0.00256050869751	inf	inf	inf	inf	inf	inf	inf	0.0772192208869	0.107137262471	0.0145847159568	0.0157288890089	0.00499761417457	0.00386656585555	0.00498754034768	0.00385766382397	0.00256050869751	0.00284754538645	0.00790215016932	0.0162595223701	
193.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0746190882591	0.0997066803287	0.015108375518	0.0179723107628	0.00494385583499	0.00386525120436	0.00467836160326	0.00385765649071	0.00255209259205	0.00285774079453	0.00792456166227	0.0143917489836	
194.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0724116164937	0.0920940963801	0.0155945249162	0.02132381311	0.00485480913391	0.00386497602072	0.00440270428329	0.00385765891165	0.00256049020436	0.00286818344224	inf	0.0127023595045	
195.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0705372242673	0.0833860694413	0.0160506057882	0.0292571300949	0.00475521777361	0.00386540355617	0.00415812082932	0.00385767244392	0.00258071308231	0.0028781233218	inf	0.0114138458486	
196.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0689940646795	0.0745709678683	0.0164835383712	inf	0.00465878435623	0.00386628753276	0.00393829541138	0.00385766432092	0.00260973251668	0.0028845752178	inf	0.0105363527365	
197.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0677723972685	0.0656001774279	0.0168897296388	inf	0.00456627558057	0.00386733914727	0.00374276183241	0.00385768676317	0.00264606053184	0.00288523452579	inf	0.0099842006914	
198.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0668589842232	0.0549327722363	0.0172380138715	inf	0.00447190319047	0.00386807255826	0.0035935625137	0.00385782075717	0.00268952894596	0.00288052015137	inf	0.00966082059365	
199.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0662265838427	0.0430521849716	0.0174764375983	inf	0.00437341141341	0.00386781521614	0.003531278259	0.00385793542373	0.00274998322319	0.00287231772424	0.0338998431274	0.00949066934984	
200.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.065815630933	0.0338054146171	0.0175809198871	inf	0.00427934483583	0.00386644769025	0.00359850559729	0.00385810027828	0.00285828749476	0.00286204056528	0.0197989448455	0.00942049147406	
201.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0655768102315	0.0275147559443	0.0175644613272	inf	0.00420465214622	0.00386475392226	0.00384405486755	0.00385819984058	0.00308448597292	0.00285374239682	0.0149218147225	0.00941558769011	
202.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0654339846423	0.0224056057355	0.017484524079	inf	0.00415754056383	0.00386365973354	0.00433641714292	0.00385832489043	0.00354171122382	0.00286418908981	0.0121767092819	0.00945688792632	
203.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0653410532583	0.0196378555297	0.0174439999068	inf	0.00413625352863	0.00386352491462	0.00516117984575	0.00385841076753	0.004198091572	0.00291825429284	0.00788436426366	0.00954205593791	
204.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0652437491864	0.0189386876112	0.0174614418863	inf	0.00413544922503	0.00386414726971	0.00640909791689	0.00385845300088	0.0044609737884	0.00293910326422	0.00786467496561	0.00968671654461	
205.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0651123560681	0.0191580319593	0.0175181586453	inf	0.00415137441296	0.00386512140784	0.00823594825272	0.00385845076331	0.00392843610724	0.00283943633288	0.00791132232076	0.00992535927341	
206.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0649243735235	0.0198783381545	0.0176295221937	inf	0.00418329908312	0.00386610317819	0.0111004075578	0.00385845288238	0.00333775169145	0.00274249961082	0.00800678916018	0.010303008618	
207.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0646640116262	0.0210135317184	0.0178190107791	inf	0.00423047171454	0.0038667272139	0.017037610102	0.00385848796217	0.00300424082099	0.00268946951316	0.00634513446769	0.0108582975472	
208.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0643297714237	0.0224207158479	0.0180744510469	inf	0.00428744866674	0.00386651629201	inf	0.00385850030006	0.00278550964792	0.00266322047598	0.00579128713125	0.0116322883277	
209.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0639144221351	0.023736048048	0.0183422401829	inf	0.0043421648789	0.003865356232	inf	0.00385851700271	0.00263887298597	0.00265022819948	0.00536091159321	0.0126733121547	
210.0	0.00255209259205	inf	inf	inf	inf	inf	inf	inf	0.0634239925792	0.0247734585702	0.0185611742508	inf	0.00437905758599	0.00386384862911	inf	0.00385851131868	0.00256297479554	0.00264223661213	0.00503318378276	0.0139977215722	
211.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0628564273215	0.0256298626528	0.0186934437922	inf	0.00438677288932	0.00386272585439	inf	0.0038584930484	0.0025479886528	0.00263579660908	0.00478584196425	0.0155586506502	
212.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0622170302276	0.0264020405785	0.0187304552379	inf	0.00436493246289	0.00386229262154	inf	0.00385845306422	0.00258938650103	0.00262963115248	0.0045973732582	0.0172510195342	
213.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0615066271668	0.0271579119127	0.0186832521138	inf	0.00432388111024	0.00386256561978	inf	0.00385841729622	0.00267655373056	0.00262380949864	0.004450962274	0.0188996517011	
214.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.060727000239	0.0278736808168	0.0185713457468	inf	0.0042775836646	0.00386331613217	inf	0.00385836718138	0.00278442712038	0.00261868981994	0.00433334226983	0.0201762862061	
215.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0598800299689	0.0283649101353	0.0184154946165	0.0191787293182	0.00423560776007	0.00386418820374	inf	0.0038583222858	0.00288629601239	0.00261406286536	0.0042342122152	0.0206153820275	
216.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.058964825113	0.0281731076757	0.0182340438287	0.0177165267649	0.00419984329776	0.00386489226428	inf	0.00426444636156	0.00296991508414	0.00261001173885	0.00414472093805	0.0198939745659	
217.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0579835942381	0.0271200734532	0.0180416057734	0.0168683840319	0.00416703272934	0.00386501834162	inf	0.00420178757962	0.00303751525242	0.00260695039871	0.00405658647787	0.0181198963123	
218.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.056935633442	0.0255667131012	0.0178492263271	0.0160218654886	0.0041336978999	0.00386425773653	inf	0.0041359509998	0.00309185942585	0.00260508040889	0.00804785683762	0.0158110863998	
219.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0558243313428	0.0237212247641	0.0176649564191	0.015148683782	0.00410005057051	0.00386299336047	inf	0.00407593333126	0.00313278494183	0.00260440262936	0.00805541275609	0.0135390975999	
220.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0546523729779	0.0217218955421	0.0174940845745	0.0142554317779	0.00407091277999	0.00386194835502	inf	0.00402405898066	0.00315995872127	0.00260473970025	0.00377516185048	0.011646741764	
221.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0534258174182	0.0197468227677	0.0173398302268	0.013355422867	0.00405177654759	0.00386143228043	inf	0.00397684054074	0.00317132734143	0.00260617676729	0.00368637966663	0.0102307009745	
222.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0521521615281	0.0179502707839	0.017204176564	0.012468486401	0.0040438903295	0.00386140220535	inf	0.0039297249295	0.0031641578571	0.00260903083594	0.0036050574616	0.00926602332369	
223.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0508403457027	0.0163739132942	0.0170881676175	0.0116170920033	0.00404482985211	0.0038617649923	0.00385896624705	0.0038773838836	0.00313554433052	0.0026132839008	0.00353223434083	0.00868102237598	
224.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.04950118742	0.0151313189734	0.0169917346933	0.0108283593286	0.00405177270405	0.00386233427723	0.0038589771028	0.00381522946358	0.00308587527783	0.00261839017692	0.00346764670196	0.00837489568886	
225.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0481449970643	0.0143499253319	0.0169143000449	0.0101335057285	0.00406287806674	0.00386290373887	0.00385901832421	0.00373939942072	0.00301942800619	0.00262356887632	0.00341028779832	0.00823926214241	
226.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0467832118638	0.0139138600963	0.0168552595071	0.00956912504457	0.00407676165049	0.00386323286884	0.00385901815327	0.00364813181754	0.00294409680852	0.00262844308365	0.00335882891274	0.00819306157444	
227.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0454261590106	0.0136614759825	0.0168137354207	0.00917945072872	0.00409143097513	0.00386296353892	0.00385893452966	0.00354192122045	0.00287154516888	0.00263316786444	0.00331198922734	0.00819897687464	
228.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0440847446386	0.0134866190748	0.016788299796	0.00901231151445	0.00410347053713	0.00386209049552	0.00385879603044	0.00341885077935	0.00281082069526	0.00263778602265	0.00326851749138	0.00825535511861	
229.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0427695973364	0.0133386221877	0.0167775650744	0.0091165719625	0.00410829054632	0.00386116611086	0.00385865112626	0.00326162282603	0.00276008044446	0.00264194299788	0.00322699260954	0.00838609445279	
230.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.041492012534	0.0132015862144	0.016780441844	0.00953078204083	0.00410204552975	0.00386065909291	0.00385850749935	0.00307520900521	0.00271245162124	0.00264534746334	0.00318562517404	0.00863299018973	
231.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0402641763607	0.0130707267775	0.0167955829735	0.0102861355335	0.00408429834589	0.00386059419428	0.00385837117143	0.00290569772705	0.00266986785946	0.00264801910665	0.00314305539844	0.00904497731745	
232.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0390991883927	0.0129583499122	0.0168212917882	0.0114068188081	0.0040590587021	0.00386079290016	0.00385826877119	0.0027796880333	0.00263535907127	0.00265063964108	0.00309857825038	0.00966691980639	
233.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0380115361162	0.0128856569528	0.0168561176463	0.0129380090806	0.00403281015811	0.00386107802167	0.00385821135358	0.00269575678301	0.00260879693232	0.00265528368437	0.0030535281358	0.0105465409797	
234.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0370164751681	0.0128625454758	0.0168989372165	0.0149667681614	0.00401084990382	0.00386134326046	0.00385817615798	0.00264366674785	0.00258930376463	0.00266521608427	0.00301283003399	0.0117436501789	
235.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0361301421733	0.012885245293	0.0169482401164	0.0176988951416	0.00399490846758	0.00386151880905	0.00385809923929	0.00261350261383	0.00257567014771	0.00268578637094	0.00297951140738	0.013309921958	
236.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0353686430804	0.0129382262811	0.0170022840769	0.0216211790432	0.00398365897797	0.00386140049522	0.00385795237143	0.0025970005039	0.00256656926053	0.0027264864172	0.00295404640423	0.015254143218	
237.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0347476206371	0.0129916625864	0.0170596438842	0.0281783396866	0.00397498673967	0.00386078788256	0.00385781257414	0.00258807463197	0.00256080013091	0.00278653476364	0.00293534491759	0.0174362349228	
238.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0342813337908	0.0130144411283	0.0171190821971	0.0446797911557	0.00396802848905	0.00385988141432	0.00385775392122	0.00258368621546	0.00255742169614	0.00280218558582	0.00292177123695	0.019363429004	
239.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0339819010422	0.0130097052573	0.0171788204172	inf	0.00396359898913	0.00385919573677	0.00385775178907	0.00258408658031	0.00255588163499	0.00274413703497	0.00291213785744	0.0202009326492	
240.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0338586706683	0.0129875938027	0.017236942064	inf	0.00396309584511	0.00385910860477	0.00385770510351	0.00259125351181	0.00255584758128	0.00269880144801	0.00290583964392	0.0194521631749	
241.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.03391761297	0.0129490620551	0.0172918974132	inf	0.00396754056645	0.00385963497533	0.00385761148978	0.00260747710297	0.00255728106545	0.00267889406471	0.00290239507387	0.017593439202	
242.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0341612445706	0.0128970016115	0.0173421748506	inf	0.00397572750077	0.00386041358428	0.00385758131816	0.00263461913562	0.00256027262424	0.00266844500272	0.00290131233786	0.015510814736	
243.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0345885416659	0.0128371154083	0.0173857295808	inf	0.00398478235163	0.00386099470517	0.00385761602482	0.0026738234217	0.00256510383726	0.00266066347881	0.00290287389558	0.0136171983256	
244.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0351954023796	0.0127737147167	0.0174205880035	inf	0.00399300986998	0.00386123887767	0.00385762104233	0.00272575390342	0.00257243736258	0.00265337394093	0.00290771388263	0.0119575925131	
245.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0359750671814	0.0127117211523	0.0174452599566	inf	0.0039995445506	0.00386120567161	0.00385753089957	0.00279164977562	0.0025828574441	0.00264579357335	0.00291539880875	0.0106005493414	
246.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0369188083133	0.0126641890394	0.0174581697026	inf	0.00400336913745	0.00386092371149	0.00385743258355	0.00287493055916	0.00259621452373	0.0026379132826	0.00292371592068	0.00961748466215	
247.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0380165831553	0.0126389772853	0.0174573051484	inf	0.00400325813002	0.00386048438734	0.00385750874578	0.002980371872	0.00261126635342	0.00263035730093	0.00293402737722	0.00898993799381	
248.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0392576421877	0.0126344766958	0.0174408753311	inf	0.00399819344755	0.0038601361843	0.00385776225397	0.00309970076127	0.00262654811839	0.00262369428452	0.00294932100042	0.00865723615823	
249.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0406311613834	0.0126465061734	0.0174075080119	inf	0.00398800484512	0.00386006488228	0.00385801961627	0.00321731688398	0.00264187159228	0.00261788173955	0.00297006352446	0.00853121423705	
250.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0421266401281	0.0126704898201	0.0173554806285	inf	0.00397389457385	0.00386025950667	0.00385819152581	0.00333119692565	0.00265742380537	0.0026126088266	0.00299604708173	0.00853070411568	
251.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0437343587949	0.0127022016828	0.0172826665385	inf	0.00395843423321	0.00386057827928	0.00385835747803	0.00344299674913	0.00267245275607	0.0026076987665	0.00302684095437	0.00677322754164	
252.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0454455665471	0.0127385737979	0.0171871645321	inf	0.00394480941021	0.00386084825097	0.00385860249338	0.00355206949664	0.00268543085458	0.00260318866267	0.0030618226042	0.00661169636093	
253.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0472526941424	0.0127770417634	0.0170672690846	inf	0.00393557233201	0.0038609670948	0.00385888766678	0.00365261801989	0.00269502974267	0.00259913561142	0.00310031944278	0.00645228210838	
254.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.049149376947	0.0128149885562	0.016920741425	inf	0.00393167274531	0.00386088555927	0.00385912449432	0.00373635568962	0.00270046402168	0.00259546128781	0.00314159343023	0.00630434535767	
255.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.051130429498	0.0128510350514	0.0167450877989	inf	0.00393238255365	0.0038606019231	0.00385923103172	0.00379768365242	0.00270136887598	0.0025921836669	0.00318544438361	0.00910800393704	
256.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0531917513576	0.0128849173225	0.016538100808	inf	0.00393594299762	0.00386021182722	0.00385914880661	0.00383868861344	0.00269783876784	0.00258941256319	0.00323216136058	0.00935392477897	
257.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0553301260306	0.0129169021223	0.0162976732188	inf	0.00394033582246	0.00385985036205	0.00385892633542	0.00386363232817	0.00269011345008	0.00258713753986	0.00328267731515	0.006012051013	
258.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0575430480906	0.0129476219519	0.0160213702373	inf	0.0039438706111	0.0038596216722	0.00385868069561	0.00387478175433	0.00267796365184	0.00258531105406	0.00333808018541	0.00596006934864	
259.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0598284371501	0.0129779243442	0.0157069694107	inf	0.00394568293189	0.0038596125636	0.00385848323824	0.00387284648651	0.00266107187716	0.00258397064497	0.00339644325645	0.005922311329	
260.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0621844253307	0.0130079873257	0.0153529438856	inf	0.00394605122624	0.00385983185416	0.00385833581248	0.00385595716524	0.00263974091625	0.00258324978192	0.00345337146841	0.00855529617077	
261.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0646090831487	0.0130373951735	0.014958375974	inf	0.00394601904077	0.00386015879221	0.00385824014159	0.00381586142789	0.00261474426287	0.00258321951641	0.00351073357613	0.00847773391048	
262.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0671002232986	0.0130662454775	0.0145230509839	inf	0.00394646449888	0.00386042960393	0.00385819759739	0.00373358285612	0.00258748276838	0.00258375583429	0.00357227327546	0.00842209689623	
263.0	0.0025479886528	inf	inf	inf	inf	inf	inf	inf	0.0696552336175	0.0130949378126	0.0140482017787	inf	0.00394747279935	0.0038604994684	0.00385815689537	0.00358927772735	0.00256143039095	0.00258462206466	0.00363734455784	0.00839206894193	
264.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.072270980597	0.0131238820695	0.0135370506694	inf	0.00394832319405	0.00386028393155	0.0038580704836	0.00338224410054	0.00254398434748	0.00258559605604	0.00370302465462	0.00838674971135	
265.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0749438271555	0.0131535879694	0.0129950009613	inf	0.0039478032267	0.00385988043419	0.0038579561791	0.00316127402051	0.0025475894381	0.00258655602413	0.00376648272167	0.00581993740248	
266.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0776696980579	0.013184765427	0.0124300618221	inf	0.00394467411241	0.00385950459066	0.00385786517122	0.00307393148416	0.00259178854844	0.00258751784051	0.0038251021035	0.00577679234772	
267.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0804442602051	0.0132176816222	0.0118534468226	inf	0.00393824235071	0.0038592741322	0.00385781521869	0.00329593758022	0.00270926192676	0.002588535172	0.00387733393657	0.00570781920891	
268.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0832630792972	0.013251766609	0.0112798037687	inf	0.00392882260993	0.00385920653229	0.00385776885446	0.00509984673	0.00295395663967	0.00258987030593	0.00392321117198	0.00561045984881	
269.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0861217899594	0.0132866378827	0.0107269791391	inf	0.00391775943568	0.00385931346823	0.00385770294709	0.0052617510951	0.00339059242834	0.00259270523417	0.00396471898828	0.00548642206383	
270.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.089016169015	0.0133221920464	0.0102154784952	inf	0.00390694818608	0.00385957002424	0.00385766865928	0.00542224307749	0.00738671954234	0.00259977373642	0.00400557738752	0.0053405854216	
271.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0919421340695	0.0133582720215	0.00976731439998	inf	0.00389815024664	0.00385987283127	0.00385772009	0.0058107011227	0.0124880270002	0.00261210430303	0.00405042738189	0.00518392591641	
272.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0948956642649	0.0133947118896	0.00940392572314	inf	0.00389249435217	0.00386007073528	0.00385782609399	0.00684825963965	inf	0.00261918567354	0.00410325413917	0.00503121289442	
273.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.0978726627707	0.0134314819877	0.00914331671157	inf	0.00389035879848	0.00386002340878	0.00385791764412	0.00950797116689	0.00583701968847	0.0026141138698	0.0041628281754	0.00489263612872	
274.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.100868834802	0.0134682424569	0.00899710131889	inf	0.00389151865599	0.0038597209044	0.00385797483612	0.0244236710743	0.00388870148894	0.00260885023934	0.0042279594977	0.00477216502719	
275.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.103879583219	0.0135039248431	0.00896835546404	inf	0.00389532017849	0.00385934470313	0.00385803417189	inf	0.00299164425716	0.002608148735	0.00430444981528	0.00466886530478	
276.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.106899991777	0.0135377488803	0.00905116665656	inf	0.00390074625754	0.00385908660231	0.00385812123712	inf	0.00272294475308	0.00260946300264	0.00439564977853	0.00457857598252	
277.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.109924864967	0.0135695184087	0.0092321188778	inf	0.00390647542777	0.00385899828507	0.0038582109287	inf	0.00262955536371	0.00261088631788	0.0044998410653	0.00449620849741	
278.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.112948847499	0.0135992586928	0.00949315227497	inf	0.00391116173952	0.00385905266342	0.00385826494486	0.00356361106137	0.00258929586127	0.00261172576389	0.00461319929758	0.00441963796327	
279.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.115966574601	0.0136271714101	0.00981474516776	inf	0.00391397096909	0.00385921861454	0.00385829090563	0.00643972295371	0.00256912277908	0.00261169209392	0.00473284371104	0.00434918927716	
280.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.118972853261	0.0136537128923	0.0101784311719	inf	0.00391496117066	0.00385945564325	0.0038583360279	0.00631332368314	0.00255820990685	0.002610727381	0.00485713324323	0.00428558738828	
281.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.121962849731	0.0136793003031	0.0105681861495	inf	0.00391484763212	0.00385967341435	0.0038584198324	0.00469657315768	0.00255218040197	0.00260900638986	0.00498497338128	0.00423015384613	
282.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.124932274753	0.013703880762	0.0109710009453	inf	0.00391432739719	0.00385973269124	0.0038585190092	0.00426845486406	0.00254889517791	0.00260672300755	0.00511605920359	0.00418491297463	
283.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.127877578778	0.0137275324257	0.0113769649277	inf	0.00391355370776	0.00385954403925	0.00385860892351	0.00416575001916	0.00254729377171	0.002603939342	0.00525134081416	0.00415213569692	
284.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.130796132582	0.0137507704177	0.0117789145568	inf	0.0039120733653	0.00385918439356	0.0038586832237	0.00413107012892	0.00254688089634	0.00260065018809	0.00539291785166	0.00413389924366	
285.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.133686383281	0.0137742158919	0.0121718445511	inf	0.00390917177682	0.00385884634	0.00385870042769	0.0041136062274	0.00254738972292	0.00259696390884	0.00554108851257	0.0041319829204	
286.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.13654792396	0.0137984753983	0.0125524882269	inf	0.00390440189675	0.00385867016076	0.00385861737374	0.00410122196584	0.00254870314002	0.00259315621137	0.00569069121396	0.00732347089642	
287.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.139381428319	0.0138241900093	0.0129190384679	inf	0.00389797803957	0.00385868038631	0.00385849718162	0.00409038158475	0.00255085178312	0.00258950179171	0.00583211127915	0.00735011912637	
288.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.14218841973	0.0138519572905	0.0132707932412	inf	0.00389078794575	0.00385882716405	0.00385838700014	0.00407981293223	0.00255382587346	0.00258612140612	0.00596414327801	0.00738114104486	
289.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.144970910367	0.0138819986941	0.0136078700088	inf	0.00388402085622	0.00385903860316	0.00385829220003	0.00406894918033	0.00255744897204	0.00258300033937	0.00609289779065	0.00742436012305	
290.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.147731017278	0.0139143170666	0.0139311710988	inf	0.00387866715759	0.00385923359217	0.00385822795465	0.00405744255815	0.00256157445203	0.0025801058088	0.00621991905492	0.0074909109735	
291.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.150470657501	0.013949064175	0.0142424094688	inf	0.00387522314147	0.00385930729977	0.00385819110483	0.00404482541803	0.00256641151101	0.00257749358127	0.00634410990202	0.00758789760586	
292.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.153191393641	0.0139864534896	0.0156248339803	inf	0.00387375217047	0.0038591683431	0.00385814922067	0.00403031601851	0.00257248701084	0.00257523204278	0.00646498343941	0.00423715459102	
293.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.15589441176	0.0140266705505	0.0148385803497	0.180817316334	0.00387413818939	0.00385882320893	0.00385807679609	0.00401300346454	0.0025801880342	0.002573287389	0.00658290438675	0.00419832667642	
294.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.158580593593	0.0140699424239	0.0172555262622	0.0455843827185	0.00387622524587	0.00385839452735	0.00385798911442	0.0039921875483	0.00258944913529	0.00257158159744	0.006697355399	0.00414249000278	
295.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.161250616123	0.0141166481639	0.0183383077696	0.0289153041823	0.00387970657172	0.00385803741644	0.00385791754084	0.00396737838618	0.00259961625375	0.00257008243419	0.00680476023692	0.00407784547298	
296.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.163905041911	0.0141671203407	0.019490638423	0.020583339882	0.00388394218423	0.00385786151646	0.00385786277055	0.0039379047705	0.0026095224429	0.00256878846797	0.00689827543652	0.00401365168043	
297.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.166544383597	0.0142213938595	0.021115395358	0.0153715921589	0.00388800335004	0.00385790944638	0.00385779544684	0.00390321888044	0.00261807639598	0.00256770608074	0.00696865835125	0.00395668518517	
298.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.169169127441	0.0142795105418	inf	0.0120457684745	0.00389102718666	0.00385815950284	0.00385770354206	0.00386336979582	0.00262466779563	0.00256687046428	0.00700606148181	0.00391038170507	
299.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.17177972444	0.0143416848042	inf	0.0103338565863	0.00389262297014	0.00385850999622	0.00385762285244	0.00381740819283	0.00262912827645	0.00256636806421	0.00700193631413	0.00387792113407	
300.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.174376547364	0.0144082177591	inf	0.0103443244007	0.00389294751601	0.00385878246994	0.00385760089101	0.00376354026024	0.00263145662739	0.00256631587578	0.00782762029663	0.00386128209704	
301.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.176959825323	0.0144794942388	inf	0.0123477025391	0.00389240432179	0.00385884940409	0.00385764341471	0.00370114868247	0.00263160781481	0.00256691459985	0.00783996116665	0.00385996652435	
302.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.179529582344	0.014556130604	inf	0.0163082357461	0.00389128848227	0.00385874147454	0.0038577118046	0.00363208336375	0.00262974957881	0.00256870197977	0.00672653221869	0.00387219578998	
303.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.182085667793	0.0146388836364	inf	0.0212416464528	0.00388962952299	0.00385856665482	0.00385777538054	0.00356106021878	0.00262640645489	0.00257292295118	0.00656626951875	0.00389599371983	
304.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.184628069768	0.01472809066	inf	0.0254064490698	0.00388727672504	0.00385841659076	0.00385783366178	0.00349225427325	0.00262220659724	0.00258134155123	0.00638327967347	0.00392917732431	
305.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.187157633033	0.0148237226302	inf	0.0274716551799	0.00388414186977	0.00385836134572	0.00385788750704	0.00342260207203	0.00261746974462	0.00259263244214	0.0061857087461	0.00397075168426	
306.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.189676708005	0.014925752272	inf	0.0273388339162	0.0038803967553	0.00385843353997	0.00385792549482	0.00334603035904	0.00261196887928	0.00259615062535	0.00598197178678	0.00402364747376	
307.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	0.192188770681	0.0150341311602	inf	0.0257534329347	0.00387647870567	0.00385860395822	0.00385794138569	0.00326148739263	0.00260555833793	0.00258553418683	0.00577853110553	0.00409256653284	
308.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.015148733921	inf	0.0235321152928	0.00387292384664	0.00385881768102	0.00385794648847	0.00317085278971	0.00259853125312	0.00257329739785	0.00557852616912	0.00418195758606	
309.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0152695296427	inf	0.0212234664078	0.00387015444843	0.00385902025923	0.00385795434154	0.0030775681615	0.00259123446041	0.0025676171749	0.00538250250144	0.00429535760677	
310.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0153966612021	inf	0.0191181725548	0.00386836019368	0.00385914409208	0.00385795969519	0.00298637976373	0.00258392912304	0.00256677910843	0.00519020387038	0.00443418098545	
311.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0155298011916	inf	0.017345309014	0.00386753747724	0.00385914611505	0.003857947186	0.00290171385842	0.00257693044762	0.00256803615019	0.00500209961465	0.00459468819805	
312.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0156679339517	0.0182106386163	0.015948865098	0.00386762468662	0.00385905055573	0.00385791626951	0.00282656192371	0.00257063915394	0.00256991737215	0.00482003063832	0.00477134251872	
313.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0158099415817	0.0184465611711	0.014925680816	0.00386857976662	0.00385891815273	0.00385788240417	0.00276259982973	0.00256538442898	0.00257176058298	0.00787302850363	0.0049634587148	
314.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0159548030716	0.018677783807	0.014244329212	0.00387031453729	0.00385880428089	0.00385785703787	0.00271059739725	0.00256126499247	0.00257330888758	0.00788032410637	0.00517208067864	
315.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0161015731315	0.0188851464942	0.0138503231261	0.00387257037051	0.00385875176674	0.00385783650939	0.00267038585683	0.00255816039673	0.0025745276558	0.00434170899262	0.00539519247122	
316.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0162495584692	0.0190556288273	0.0136737667349	0.00387490016387	0.00385877447897	0.00385780834693	0.00264053818038	0.00255586950686	0.0025754859435	0.00421063392863	0.005627828973	
317.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0163985125406	0.0191832118359	0.013636394686	0.00387682324055	0.00385884984676	0.0038577754608	0.00261891881282	0.00255423931421	0.00257623744498	0.00409341172106	0.00586277620115	
318.0	0.00254398434748	inf	inf	inf	inf	inf	inf	inf	inf	0.0165480873692	0.019267655868	0.0136625470385	0.00387805103205	0.00385894155776	0.00385775424037	0.00260369354299	0.0025532141146	0.00257676157416	0.00398976485037	0.00608873833383	
319.0	0.00254398434748	inf	inf	inf	inf	inf	inf	7.33727196613	inf	0.0166973547403	0.0193125518886	0.0136869981642	0.00387857739273	0.00385900463115	0.00385774164454	0.00259355737022	0.00255280307386	0.00257701650694	0.00389894256565	0.00629673231204	
320.0	0.00254398434748	inf	inf	inf	inf	inf	inf	4.37161955756	0.225027940336	0.0168453287863	0.0193235265852	0.0136624292177	0.00387852318181	0.00385898877738	0.00385770991338	0.00258756379629	0.00255301214933	0.00257698890629	0.00381926770362	0.00648812428171	
321.0	0.00254398434748	inf	inf	inf	inf	inf	inf	3.43567282764	0.227621579952	0.0169912601347	0.0193068844568	0.0135646858383	0.00387791106247	0.00385887306306	0.00385764090789	0.00258509347921	0.00255380971329	0.00257668052614	0.00374843096776	0.00666992047036	
322.0	0.00254398434748	inf	inf	inf	inf	inf	inf	2.92018702932	inf	0.0171345537762	0.019268697026	0.0133992364795	0.00387665031038	0.00385868291963	0.00385755450737	0.00258588526477	0.00255508774448	0.00257607951518	0.00368407566059	0.00684854226737	
323.0	0.00254398434748	inf	inf	inf	inf	inf	inf	2.56109910711	inf	0.0172747958529	0.019214336157	0.01320778979	0.00387470749081	0.00385846139723	0.00385748633297	0.00259008667248	0.00255662487482	0.00257516313643	0.00362428908287	0.00702889471835	
324.0	0.00254398434748	inf	inf	inf	inf	inf	inf	2.29673488673	inf	0.0174118854133	0.019148301005	0.0130717607699	0.00387223050861	0.00385825120818	0.00385744339643	0.00259832048692	0.00255829041321	0.00257392969789	0.00356785998803	0.0072116453317	
325.0	0.00254398434748	inf	inf	inf	inf	inf	inf	2.09865590483	inf	0.0175456606403	0.0190741368184	0.0131064161563	0.00386953662062	0.00385810410816	0.0075199710997	0.00261171413253	0.00256025615455	0.00257242580734	0.00351428085805	0.00739028590143	
326.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.9397235474	inf	0.0176753362858	0.0189944394215	0.013437664293	0.00386699974851	0.00385806589088	0.00843595837167	0.00263166265176	0.00256273015948	0.00257073695022	0.00346344736373	0.00756442294879	
327.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.80204245229	inf	0.017799804498	0.0189110018228	0.0141605190375	0.00386490595965	0.00385813268628	0.00922028002369	0.0026590972089	0.00256568265637	0.00256894576092	0.00341514793668	0.00775046503556	
328.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.68194518661	inf	0.0179179834201	0.0188249573063	0.0152897913872	0.00386340688325	0.00385824804926	0.00999457604411	0.00269352467163	0.00256884055367	0.00256709967912	0.00336894779307	0.00796785884586	
329.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.57867673996	inf	0.018028796081	0.018736822374	0.0167329236849	0.00386260439092	0.00385837106924	0.0108030878325	0.0027330798211	0.00257170686285	0.00256523213879	0.00332500019959	0.00822927485114	
330.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.48758170406	inf	0.0181311701135	0.0186465798224	0.0183066899724	0.0038625833804	0.00385851253178	0.0118077631769	0.00277589192205	0.0025736715142	0.00256340414675	0.00328393131641	0.00854460690969	
331.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.40357363583	inf	0.0182241601545	0.0185538417245	0.019793700731	0.00386336328912	0.00385869721329	0.0133927792787	0.00282110277076	0.00257419739189	0.00256168580193	0.00324594378679	0.0148023772194	
332.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.32574451919	inf	0.0183068011137	0.018457928802	0.0210079878264	0.00386487894886	0.00385893063211	0.0166167699755	0.00286866299931	0.0025729890061	0.00256011943391	0.00321079980976	0.0150714455233	
333.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.25472402261	inf	0.0183776739185	0.0183578525945	0.0218415002802	0.00386697933234	0.00385919835301	0.0289655825061	0.00291874721016	0.00257028682145	0.00255875156982	0.00317807013153	0.0154673436019	
334.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.18928824378	inf	0.0184350243137	0.0182523854092	0.0222714770787	0.00386942746107	0.00385948048124	inf	0.00297137725419	0.00256751280983	0.00255770454318	0.00314729622887	0.0160554435854	
335.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.1272954528	inf	0.0184770992431	0.0181401784419	0.022339998324	0.00387192474716	0.00385976779982	inf	0.00302610981055	0.00256860588683	0.0025572467465	0.00311805762615	0.0111354349302	
336.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.06828577593	inf	0.0185021977271	0.0180197701469	0.0221212676907	0.00387416497176	0.0038600707085	inf	0.00308179348971	0.00258240514201	0.00255791281379	0.00309001870585	0.0120267703415	
337.0	0.00254398434748	inf	inf	inf	inf	inf	inf	1.01283335481	inf	0.0185086637471	0.0178895470765	0.0216963771624	0.00387590605422	0.00386040710826	inf	0.00313621334216	0.0026243862936	0.00256063872153	0.00306302006509	0.0131148489543	
338.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.960637783436	inf	0.0184949635944	0.0177478219467	0.0211377356977	0.00387703340989	0.00386077121958	inf	0.00318615397826	0.00462442969084	0.00256635244614	0.00303715923271	0.014411861169	
339.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.91064289769	inf	0.0184596567565	0.0175929199807	0.0205033247883	0.00387754538195	0.00386110599349	inf	0.00322856697205	0.00472441563411	0.00257359984611	0.00301279805391	0.0159131189002	
340.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.862542487685	inf	0.0184011232553	0.0174231541362	0.0198360890608	0.00387743034784	0.00386130433558	inf	0.00326267706611	0.00502501271048	0.00728940395604	0.00299023216159	0.0176401799059	
341.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.816755717978	inf	0.0183175448334	0.017236808874	0.0191654865082	0.00387659385799	0.00386127409982	inf	0.00329108614045	0.00567831841919	0.00257034308925	0.00296914789551	0.0196878975781	
342.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.773284462061	inf	0.0182071357061	0.0170322380643	0.0185104395158	0.00387500808501	0.00386102402736	inf	0.00331913957816	0.0068142412878	0.0025622548207	0.00294902108385	0.0222105200798	
343.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.731562448115	inf	0.0180682217699	0.0168079345166	0.017881277665	0.00387289208475	0.0038606622041	inf	0.00335303108379	0.00257517302221	0.00255690367104	0.00293022100171	0.025403843678	
344.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.691358374434	inf	0.0178992404784	0.0165625080192	0.0172822394017	0.00387064420337	0.00386031186171	inf	0.00339550712506	0.00256244319268	0.0025544052152	0.00291336332922	0.0294602275547	
345.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.652951911706	inf	0.0176987937563	0.0162947166084	0.0167118923159	0.00386862060684	0.00386003906989	inf	0.00344322263848	0.00257418620421	0.00255356177022	0.00289854228959	0.0341829317465	
346.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.616427229099	inf	0.0174657143574	0.0160035862314	0.0161634695329	0.00386700301524	0.00385984189775	0.00385780518861	0.00349060610005	0.00258651516923	0.00255351758015	0.0028855944817	0.0381537086143	
347.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.581454912032	inf	0.0171990192588	0.0156884808804	0.0156232938418	0.00386581676462	0.003859687936	0.00385750922069	0.00353352619126	0.00259300142798	0.00255383453907	0.00287427086397	0.0397805359263	
348.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.547845018467	inf	0.0168979161168	0.0153491157683	0.0150706559189	0.00386501660083	0.00385955660184	0.00385745499429	0.00357039037453	0.00259411977794	0.00255432379826	0.00286427294274	0.0413007284176	
349.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.515763915573	inf	0.0165620020562	0.0149856462638	0.0144805787087	0.00386455321484	0.00385944737856	0.00385749885255	0.00360172191843	0.00259168558499	0.00255491442346	0.00285537851841	0.0487647563604	
350.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.485293654941	inf	0.0161914534133	0.0145988086145	0.013831878633	0.00386437981404	0.0038593584393	0.00385757427104	0.00362793845196	0.00258724768526	0.00255557839314	0.00284760079684	0.0913131262014	
351.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.456227197204	inf	0.015787159811	0.0141900022044	0.0131168397948	0.00386444553239	0.00385927736075	0.00385765505661	0.00364892456591	0.00258191451158	0.00255628766343	0.0028413190539	inf	
352.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.428408528627	inf	0.0153508795255	0.0137613406949	0.0123455564405	0.00386473125865	0.00385919841837	0.00385773006624	0.00366486359457	0.00257640782304	0.00255701048486	0.00283722179293	inf	
353.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.401926310835	inf	0.0148854433302	0.0133157633999	0.0115423122552	0.00386523551462	0.00385912598111	0.00385779084242	0.00367636355416	0.00257115478808	0.00255773023309	0.00283596847445	inf	
354.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.376840592105	inf	0.0143949020174	0.012857149676	0.0107369219225	0.00386591413731	0.00385905683862	0.00385783127878	0.00368378728187	0.00256641180111	0.00255844390693	0.00283767869978	inf	
355.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.353018889562	inf	0.013884561447	0.0123903599956	0.00995776427121	0.003866676862	0.00385896986091	0.00385785364039	0.0036866472111	0.00256233220543	0.00255913807889	0.0028417573766	inf	
356.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.330342979819	inf	0.0133610676104	0.0119212367598	0.00922784327652	0.00386741316628	0.00385883690395	0.00385786892268	0.00368358719233	0.00255898612404	0.00255977817314	0.00284775879208	inf	
357.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.308858279357	inf	0.0128325166712	0.0114566028408	0.0085643069085	0.00386800089269	0.0038586583771	0.00385788761111	0.00367272078964	0.00255636568751	0.00256033109463	0.00285599051733	inf	
358.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.288606493854	inf	0.0123084619023	0.0110041885879	0.00797896331731	0.00386828897509	0.00385848611855	0.00385791217879	0.00365221053853	0.00255439337653	0.00256078259243	0.00286667717046	inf	
359.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.269505864187	inf	0.0117998011688	0.0105724341074	0.00747950726725	0.00386809955159	0.0038583995137	0.00385794691991	0.00362088296419	0.00255295182345	0.00256112396073	0.00287951452832	inf	
360.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.25147432012	inf	0.0113185472696	0.0101701867162	0.00707043624092	0.00386733978607	0.00385845862851	0.00385800713326	0.00357875729414	0.00255193419021	0.00256133321555	0.00289394422543	inf	
361.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.234534506276	inf	0.0108773897229	0.00980630128975	0.00675382812909	0.00386618180838	0.00385866786017	0.00385810554291	0.00352741193152	0.00255127168709	0.00256137220272	0.00290937697802	inf	
362.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.218712950425	inf	0.0104889406285	0.00948911173888	0.00652979665581	0.00386503076453	0.00385897101967	0.00385823496127	0.00347001826877	0.00255091838901	0.00256120438301	0.002925282536	inf	
363.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.203958230294	inf	0.0101647901858	0.00922579828878	0.00639654228035	0.0038642170968	0.00385929050407	0.00385837405129	0.00341071386034	0.00255082863111	0.00256081572838	0.00294135498737	inf	
364.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.190212643965	inf	0.00991450029232	0.00902175076328	0.00635015276467	0.0038638043752	0.00385957835021	0.00385850680017	0.0033533633483	0.00255095550902	0.00256021691842	0.00295771663871	0.0077389380573	
365.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.177480954172	inf	0.00974460635703	0.00888004323218	0.00638402022866	0.00386368278076	0.0038598265932	0.0038586290194	0.00330028822055	0.00255126214187	0.00255942797889	0.00297495652511	0.0077224799269	
366.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.165770682051	inf	0.00965784234033	0.00880112417767	0.00648845437261	0.00386372669562	0.00386004817553	0.00477783048987	0.00325174782054	0.00255172638923	0.00255846037538	0.0029938576139	0.00771203197131	
367.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.155039445739	inf	0.0096528513905	0.00878280647871	0.00665053151978	0.00386387108049	0.00386026736122	0.0049328537949	0.00320658350563	0.0025523313999	0.00255731958387	0.00301488217687	0.00770793526769	
368.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.145235718725	inf	0.00972450040794	0.00882058100573	0.00685477776102	0.00386411756113	0.00478824452395	0.00499976350112	0.00316331641976	0.00255305428072	0.00255603784249	0.00303773417529	0.0077086860154	
369.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.136340850429	inf	0.00986466219886	0.00890818904065	0.00708438607691	0.00386450189803	0.00493069311479	0.00501519283381	0.00312074100987	0.00255387069142	0.00255472144385	0.00306163281526	0.00771093399542	
370.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.128334697292	inf	0.0100632581353	0.00903831814845	0.0073230352596	0.00386505213186	0.00500095437535	0.00500050913549	0.00307805293767	0.00255476704021	0.00255361256963	0.00308639477311	0.00771049588535	
371.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.12116450976	inf	0.0103093799436	0.00920327216649	0.0075566619745	0.00386576444001	0.00504416769114	0.00498123080641	0.00303481399935	0.00255572706558	0.00255316357176	0.00311237570945	0.00770641097197	
372.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.114768149809	inf	0.0105922559043	0.00905539354482	0.00777504062861	0.0038665995186	0.00507029045236	0.00497800067394	0.00299082873151	0.00255670009142	0.00255395788745	0.00313950488203	0.00770176769618	
373.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.109098664979	inf	0.0109019259601	0.00933312540836	0.00797266594046	0.00386748530546	0.00508295420837	0.00499250173072	0.00294594102039	0.00255760824794	0.00255599648435	0.00316723321959	0.00769951775728	
374.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.104106533037	inf	0.0112296486177	0.0107403822085	0.0081488825602	0.00386832411621	0.00508411952536	0.00501202551923	0.00289996149389	0.00255839444356	0.0025577011473	0.0031949627225	0.00770050421138	
375.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0997243350907	inf	0.0115681080159	0.00998714269578	0.00830707585519	0.00386901526603	0.00507647290813	0.00502500128392	0.00285291819771	0.00255903775433	0.00255730288893	0.00322236214189	0.00770398850754	
376.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0958807742612	inf	0.0119113995592	0.0103561255368	0.00845307241277	0.00386948917722	0.00506570941673	0.00502832382143	0.00280549378851	0.00255952927802	0.002555435562	0.00324950677032	0.0077080008183	
377.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0925149262063	inf	0.0122548352827	0.0106959762727	0.00859302568771	0.00386973264434	0.00506346623894	0.00502673199685	0.00275919460142	0.00255983568614	0.002553737368	0.00327684635338	0.00771012378907	
378.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0895685900135	inf	0.0125947581346	0.0111320419492	0.00873130849139	0.00386978168522	0.00509066767924	0.00503003606452	0.0027159883829	0.00255987729251	0.0025527558885	0.00330497421789	0.00770977313646	
379.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0869799043667	inf	0.0129283990265	0.0117096100869	0.00886902896986	0.00386964969984	0.00517374010495	0.00504558297189	0.00267762156258	0.00255955718546	0.00255227599747	0.00333430048187	0.00770865580613	
380.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0846908982179	inf	0.0132537328973	0.0123134881933	0.00900360963966	0.00386922470866	0.00530768175128	0.00505833518366	0.00264475869747	0.00255882947628	0.0025520130306	0.0033648064294	0.0077085422992	
381.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0826544766803	inf	0.0135693572507	0.0129744746257	0.00912953227191	0.00386838321486	0.0054008651848	0.00502265809424	0.00261662208167	0.00255773413421	0.00255180502208	0.00339581364151	0.00770992184665	
382.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0808306401443	inf	0.0138744199193	0.0136971713865	0.00923988179296	0.00386729138076	0.00536373068368	0.00491551600694	0.00259228606231	0.00255634927578	0.00255159485259	0.00342596521774	0.00771218879089	
383.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0791829013017	inf	0.0141685298133	0.0144913016586	0.00932813973364	0.00386629997159	0.00523067800406	0.00476700521978	0.0025720740886	0.00255473117806	0.00255137726349	0.00345398902723	0.00771379483421	
384.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0776809095597	inf	0.0144516133706	0.0153715000648	0.00938960517565	0.00386561971849	0.00506802637339	0.00461217571488	0.00255690566936	0.00255292771345	0.00255115055171	0.00347956257923	0.0077130132883	
385.0	0.00254398434748	inf	inf	inf	inf	inf	inf	0.0763029918094	inf	0.0147238302752	0.016361256052	0.00942219326629	0.00386527454023	0.0049057600936	0.00446592281463	0.0025472429663	0.00255101308172	0.0025509000757	0.00350281542024	0.00770978319863	
386.0	0.00254293316981	inf	inf	inf	inf	inf	inf	0.0750336542469	inf	0.014985563866	0.017499490563	0.00942643676433	0.00386520614829	0.00475137760255	0.00433048503623	0.00254293316981	0.00254908302591	0.00255061828213	0.00352365914275	0.00770590398464	
387.0	0.00254293316981	inf	inf	inf	inf	inf	inf	0.073860708445	inf	0.0152374168578	0.0188531872247	0.00940498870577	0.00386534651407	0.00460589843198	0.0042036702248	0.00254346541622	0.00254723447377	0.00255032620453	0.00354194213358	0.00770325199592	
388.0	0.00254293316981	inf	inf	inf	inf	inf	inf	0.0727754928421	inf	0.015480199892	0.0205525173283	0.00936170908128	0.00386563679659	0.00446908524068	0.00408235443876	0.00254814200404	0.00254555366186	0.00255006291023	0.00355771006449	0.00770260304262	
389.0	0.00254293316981	inf	inf	inf	inf	inf	inf	0.0717738469193	inf	0.0157149167206	0.02289962656	0.0093007667362	0.0038660253662	0.00434029869584	0.00396379628049	0.00255616034673	0.00254410780236	0.00254985362167	0.00357117833888	0.00770362518094	
390.0	0.00254293316981	inf	inf	inf	inf	inf	inf	0.0708544695175	inf	0.0159426891683	0.0268085127316	0.00922578127234	0.00386646768453	0.00421851708365	0.00384632171283	0.00256679263396	0.00254293643924	0.00254969629284	0.0035825365625	0.00770503972125	
391.0	0.00254205252466	inf	inf	inf	inf	inf	inf	0.0700164022765	inf	0.0161645479696	0.0372848647484	0.0091392722398	0.00386692345257	0.00410256297099	0.00372975194869	0.00257954070361	0.00254205252466	0.0025495778632	0.00359179010812	0.00770541538375	
392.0	0.00254145488004	inf	inf	inf	inf	inf	inf	0.069258594904	inf	0.0163811010026	inf	0.00904232504427	0.00386734341187	0.00399162626532	0.00361531328584	0.00259409999117	0.00254145488004	0.00254949482952	0.00359872983821	0.00770467559888	
393.0	0.0025411418093	inf	inf	inf	inf	inf	inf	0.0685809444683	inf	0.0165920623914	inf	0.00893450392535	0.00386765763177	0.00388589022739	0.0035049621814	0.00261022069771	0.0025411418093	0.00254945443388	0.00360296721176	0.00770419986417	
394.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0679834929451	inf	0.0167956208093	inf	0.00881389248502	0.00386778251743	0.00378702553929	0.00340070098116	0.00262770041626	0.00254111596041	0.00254945724646	0.00360402014317	0.00770538893194	
395.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0674643614686	inf	0.0169878343681	inf	0.00867716987781	0.00386764708331	0.00369828637523	0.0033043987547	0.00264662597023	0.00254138173387	0.0025494863396	0.00360146359635	0.00770871897423	
396.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0670196022697	inf	0.0171625537006	inf	0.00851980384333	0.00386722562536	0.00362409439068	0.00321792424371	0.00266762667342	0.00254194654754	0.00254951789581	0.0035951930082	0.00771372350648	
397.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0666449484319	inf	0.0173124993723	inf	0.00833647721601	0.00386655935549	0.00356937831719	0.00314312198787	0.00269196467258	0.00254283105706	0.00254953324144	0.00358573644378	0.00771909134835	
398.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0663357855635	inf	0.0174315170132	inf	0.00812215602082	0.00386574958695	0.00353908714663	0.00308152117692	0.00272184329261	0.00254409545092	0.00254951750569	0.003574103574	0.00772338345478	
399.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0660855751835	inf	0.0175166407993	inf	0.00787379876333	0.00386492238307	0.00353812513004	0.00303403693343	0.00276099195999	0.00254589540345	0.00254945329844	0.00356120743965	0.00772645131001	
400.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.065886118019	inf	0.0175681096317	inf	0.00759226970698	0.00386418947053	0.00357168220605	0.00300092917106	0.00281521442476	0.00254857660529	0.00254932118974	0.00354761478144	0.00772955155936	
401.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0657296838794	inf	0.017587695849	inf	0.0072833457976	0.00386362951044	0.00364576585064	0.0029820303257	0.00289308031673	0.00255283141969	0.00254911218215	0.00353357722925	0.00773397846904	
402.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0656092449496	inf	0.0175780804724	inf	0.00695710171663	0.0038632874119	0.00376767097822	0.0029770918819	0.0030067390342	0.00255993548129	0.0025488486429	0.00351903319742	0.00774015931428	
403.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0655170600034	inf	0.0175455728006	inf	0.00662598004137	0.00386317651437	0.00394615116572	0.00298611329562	0.00317185377702	0.00257209592417	0.00254860910709	0.00350360553739	0.00774756589934	
404.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0654449087553	inf	0.017503418206	inf	0.0063025411641	0.00386328054874	0.0041912131878	0.00300960760762	0.00340393644094	0.00259277803345	0.00254855216359	0.00348667183013	0.00775467581168	
405.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0653859412818	inf	0.0174675451454	inf	0.00599781829705	0.00386356090524	0.00451360787373	0.00304884635049	0.00370614372177	0.00262596558658	0.00254890070605	0.00346750288684	0.00775977779172	
406.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0653347421849	inf	0.0174475981548	inf	0.00572043192743	0.00386396745376	0.00492430953353	0.00310606627091	0.00404624801792	0.0026716390503	0.00254974843602	0.00344544678606	0.00776262750299	
407.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0652859213484	inf	0.0174442255489	inf	0.00547637384198	0.00386444768927	0.00543461835486	0.00318433410639	0.00433936072907	0.00271659300338	0.00255055177966	0.00342014732248	0.00776461801729	
408.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0652341302805	inf	0.0174535855484	inf	0.00526911595984	0.00386495309139	0.00605781164841	0.00328640891968	0.00447199759562	0.00273442189921	0.00255005123465	0.00339175496803	0.00776730484116	
409.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0651754313621	inf	0.0174725326404	inf	0.00509996538683	0.00386544052496	0.00681293337934	0.00341225299645	0.00437234072546	0.00271141428984	0.00254796088688	0.00336101492443	0.00777141580509	
410.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0651072154581	inf	0.0175008162316	inf	0.00496852231766	0.00386586568625	0.00773039104993	0.00355688979351	0.00408138958922	0.00266382421046	0.0025458085495	0.00332910070129	0.00777658432477	
411.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0650269507929	inf	0.0175408735491	inf	0.00487324111391	0.00386617412469	0.00886098634853	0.00371191849801	0.00373338271594	0.00261605622645	0.00254472675387	0.00329722298483	0.00778122351948	
412.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0649320913663	inf	0.0175965270213	inf	0.00481198855198	0.00386630273158	0.0102977632123	0.00387020062835	0.00343773414784	0.0025805008356	0.00254456632627	0.0032662976136	0.00778364030219	
413.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0648210766902	inf	0.0176712865993	inf	0.00478251917449	0.00386619768154	0.0122329179809	0.00402878522886	0.00321957372404	0.00255837632411	0.00254483329479	0.00323689375057	0.00778395283983	
414.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0646932477058	inf	0.0177667015968	inf	0.00478276774386	0.00386583958893	0.0151266598235	0.00418806433999	0.00305765357393	0.00254644944561	0.00254520901465	0.00320932155324	0.00778406633093	
415.0	0.00254111596041	inf	inf	inf	inf	inf	inf	0.0645478730511	inf	0.0178812528246	inf	0.00481089130455	0.00386526130982	0.0204351138941	0.00434931947542	0.00292883674378	0.00254111598647	0.00254555266481	0.00318368321232	0.00778581625546	
416.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0643840474159	inf	0.0180101732904	inf	0.00486508761034	0.00386454691347	0.0381773820047	0.00451260930865	0.00282146444327	0.00253969383242	0.00254581922534	0.00315988436909	0.00778992581571	
417.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0642014345336	inf	0.018146221755	inf	0.0049432486663	0.00386380637094	inf	0.00467555083836	0.00273220339311	0.00254045392981	0.00254600660424	0.00313766093354	0.00779581998517	
418.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0640002382367	inf	0.0182810448744	inf	0.00504261175409	0.00386313757415	inf	0.00483299948957	0.00266065515382	0.00254233933311	0.00254612666963	0.00311664788447	0.00780155505132	
419.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0637804929494	inf	0.0184066042579	inf	0.00515951736941	0.00386260132076	inf	0.00497751543179	0.00260628487044	0.0025447168134	0.00254619241142	0.00309648312583	0.00780498563323	
420.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0635419765297	inf	0.0185162505528	inf	0.00528939594839	0.00386222339266	inf	0.00510067596548	0.0025682982806	0.00254720545297	0.00254621557396	0.0030769151201	0.00780625374172	
421.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0632847649417	inf	0.0186052732346	inf	0.00542697038928	0.00386201158951	inf	0.00519552931769	0.00254656927175	0.00254955400983	0.00254620771726	0.00305787865352	0.00780790638927	
422.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0630092476511	inf	0.0186709819957	inf	0.00556663825731	0.00386196664303	inf	0.00525981223677	0.00254137888654	0.00255158082373	0.00254617761172	0.00303949237392	0.00781226845709	
423.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0627156226255	inf	0.0187124793408	inf	0.00570290881285	0.00386208029221	inf	0.00529830153542	0.00255245653055	0.0025531690394	0.00254612519793	0.0030219450308	0.00782028831041	
424.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0624038224564	inf	0.018730285777	inf	0.00583080772664	0.00386232890754	inf	0.00532276768841	0.00257835371933	0.00255426397457	0.00254604180214	0.00300536637201	0.00464802463283	
425.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0620739284484	inf	0.0187259368349	inf	0.00594616040596	0.00386267358929	inf	0.0053492937103	0.00261633165192	0.00255485838956	0.00254591986868	0.00298978709952	0.00457025165769	
426.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0617262147177	inf	0.0187016177519	inf	0.00604573960318	0.00386307016473	inf	0.00539352986316	0.00266266698336	0.00255497872431	0.0025457610209	0.00297513711171	0.00450042561867	
427.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0613607908496	inf	0.0186598620702	inf	0.00612727926054	0.00386348100547	inf	0.00546523781191	0.00271332330626	0.00255467649361	0.00254557329784	0.00296129213981	0.00443715830978	
428.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0609775414006	inf	0.0186033244894	inf	0.00618941200218	0.00386387509586	inf	0.00556478350054	0.00276484664295	0.00255402530956	0.00254536229516	0.00294813287462	0.00437938502308	
429.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0605764414483	inf	0.0185346248516	inf	0.00623156633899	0.00386421453528	inf	0.00568386010608	0.00281498323486	0.00255311780496	0.00254512736053	0.00293555773915	0.00785828629514	
430.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0601576193561	inf	0.018456248943	0.0237107886552	0.00625387968326	0.00386444400867	inf	0.00580969128372	0.00286264506498	0.00255205540772	0.00254486653864	0.00292347740208	0.00427625146082	
431.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0597211065808	inf	0.0183704924312	0.0185015466236	0.00625712489109	0.0038644998411	inf	0.00592960195425	0.00290744356166	0.00255093283891	0.0025445834997	0.00291181975157	0.00422835842196	
432.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0592667922517	inf	0.0182794337328	0.017913580362	0.00624265797782	0.00386433639818	inf	0.00603372956469	0.00294921125078	0.00254982529911	0.00254428821911	0.00290054450191	0.00418111000162	
433.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0587946703504	inf	0.0181849169866	0.0174640904618	0.00621234633026	0.00386395341735	inf	0.00611579324838	0.00298772092029	0.00254878418997	0.00254399204535	0.00288965495612	0.00413345269357	
434.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0583049117007	inf	0.0180885407384	0.0170405041056	0.00616846479373	0.0038634068878	inf	0.00617274775899	0.00302261345854	0.00254784136164	0.00254370796886	0.00287919584301	0.00408480651799	
435.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.057797688187	inf	0.0179916668056	0.016619480621	0.00611353976937	0.0038627933632	inf	0.00620409822746	0.00305348982624	0.00254701706781	0.00254346206568	0.0028692321572	0.00403513265614	
436.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0572731368692	inf	0.0178954456378	0.0161939917997	0.0060501510494	0.00386221370965	inf	0.0062114982989	0.00308011101978	0.00254632573719	0.00254331105058	0.00285980084683	0.00398482454401	
437.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0567315498673	inf	0.017800843392	0.015761977249	0.0059807200285	0.00386173887627	inf	0.00619862698046	0.00310256880238	0.00254577723305	0.00254336205466	0.00285087336833	0.00393442738235	
438.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0561734385147	inf	0.0177086686339	0.0153234192861	0.00590730873856	0.00386139833436	inf	0.00616997003842	0.00312124182576	0.00254537499982	0.0025437895545	0.00284242022777	0.00388446048993	
439.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0555993970391	inf	0.017619596379	0.0148792492783	0.00583147580021	0.00386119099986	inf	0.00612745059416	0.00313657049037	0.00254511433462	0.00254480934603	0.00283447030447	0.00383542433519	
440.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0550100616659	inf	0.017534176144	0.0144308899106	0.00575419379661	0.00386110288797	inf	0.00606817434443	0.00314885151648	0.00254498542512	0.00254648476023	0.00282703250231	0.00378780805506	
441.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0544062398037	inf	0.0174528269843	0.0139801722922	0.0056758514449	0.0038611184477	inf	0.00598684773037	0.0031581273215	0.00254497953492	0.00254828298525	0.00282004836163	0.00374204503885	
442.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0537889452975	inf	0.0173758492019	0.0135293040332	0.00559631573662	0.00386122247502	inf	0.00587915397869	0.00316412303091	0.00254509071779	0.00254896531233	0.0028134279178	0.00369846083345	
443.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.053159279444	inf	0.0173034537507	0.0130807280605	0.00551505123285	0.00386139625931	inf	0.00574202620546	0.00316621642774	0.00254531335928	0.00254781232437	0.00280708306838	0.00365723200053	
444.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0525183755084	inf	0.0172357874389	0.0126370749323	0.00543127473924	0.00386161564712	inf	0.00557194458416	0.00316351701906	0.00254564031039	0.002545711248	0.0028009510357	0.00361836971692	
445.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0518674739177	inf	0.0171729516045	0.0122012612204	0.00534414790136	0.00386185617894	inf	0.00536268954374	0.00315515047432	0.00254606108569	0.00254397826585	0.00279502304097	0.00358176650072	
446.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0512079346233	inf	0.017115016521	0.0117764875877	0.00525301893048	0.0038620997323	0.00385894976095	0.00509904391264	0.00314067305012	0.00254655708603	0.00254307886438	0.00278936565326	0.0035472683278	
447.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0505411361463	0.0507619608071	0.0170620187815	0.0113661211439	0.0051577074433	0.00386233192082	0.00385894216814	0.00468349271012	0.00312024069416	0.002547096769	0.00254282401921	0.00278411561202	0.00351472195733	
448.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0498684250662	0.0422922134167	0.0170139412356	0.010973728047	0.00505879344201	0.00386253027945	0.00385893876703	0.00385831597707	0.00309438027072	0.00254763754171	0.00254290588529	0.00277943590758	0.00348398629482	
449.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0491911661016	0.0428825065642	0.0169707099175	0.0106032257213	0.00495778519687	0.00386265645625	0.00385893710437	0.0038582993195	0.00306381410448	0.00254813307861	0.00254311153802	0.00277543830974	0.00345492818647	
450.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0485107550113	0.0484092070123	0.0169322169031	0.0102589069827	0.00485704393778	0.00386266335354	0.00385893636622	0.00385829704721	0.00302953507276	0.00254854110447	0.00254333217282	0.00277211748127	0.00342741568639	
451.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.047828554195	0.0558902620947	0.0168983418478	0.00994540080561	0.0047594213527	0.00386251574201	0.00385893530591	0.00385831052671	0.00299286525631	0.00254882795873	0.00254352472158	0.00276939523182	0.00340130679452	
452.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0471458664667	0.0638570651538	0.016868964605	0.0096677630865	0.00466774270952	0.00386221327799	0.0038589295429	0.00385833554124	0.00295536025546	0.00254896736712	0.00254367783744	0.00276725793341	0.00337643464527	
453.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.046463982958	0.0716937690971	0.0168439738673	0.00943156545974	0.00458434780509	0.00386180069057	0.0038589124533	0.00385836386533	0.00291859958539	0.0025489373098	0.00254379073353	0.00276575638574	0.00335260746752	
454.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0457842080926	0.0791630883295	0.0168232612319	0.00924278285042	0.00451083860108	0.00386135460964	0.00385887957366	0.00385838869889	0.00288391637308	0.00254872130052	0.00254386446394	0.00276488049618	0.00332961994808	
455.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0451078304524	0.0861900954994	0.0168066945178	0.00910759075634	0.00444805484485	0.00386095329881	0.00385883225366	0.00385840751198	0.00285208567329	0.00254831283261	0.00254390087565	0.0027645269976	0.00330724600342	
456.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0444361177013	0.0927681056668	0.0167941030888	0.0090322231532	0.00439619534964	0.00386064985718	0.00385877608877	0.00385842002242	0.00282302073594	0.00254771852191	0.00254390327908	0.00276455788055	0.00328522248278	
457.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0437703606803	0.0989134026571	0.0167852950485	0.00902279106708	0.00435500696865	0.00386046400804	0.0038587152323	0.00385842594768	0.00279576173865	0.00254695823253	0.00254387608152	0.00276486172199	0.00326326526189	
458.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0431119010905	0.104637283116	0.0167800794906	0.0090849547675	0.00432397185066	0.00386038967077	0.00385864956815	0.00385842505235	0.00276916519189	0.00254605788354	0.00254382360067	0.0027653913294	0.00324112332792	
459.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0424621191444	0.109920421282	0.0167782787717	0.00922363723096	0.0043024748769	0.00386040661494	0.00385857864468	0.00385841804636	0.00274285860585	0.00254503782893	0.00254374917397	0.00276618078821	0.00321860640799	
460.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0418224331603	0.114687329248	0.0167797361685	0.00944301751585	0.00428993140901	0.00386048921446	0.0038585064632	0.00385840670714	0.00271739382004	0.00254391573791	0.00254365492306	0.00276734101302	0.00319559516227	
461.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.041194329925	0.118806796584	0.0167843118238	0.00974670245099	0.00428587927887	0.00386061142961	0.00385844050181	0.00385839280686	0.00269363235143	0.00254272707626	0.00254354128477	0.00276902483752	0.00317207149001	
462.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0405793824112	0.122164105125	0.0167918558365	0.010137858771	0.00429002562535	0.00386074943906	0.00385838686768	0.00385837701176	0.00267218543342	0.00254154068633	0.00254340594648	0.00277135403102	0.00314814717801	
463.0	0.00253969383242	inf	inf	inf	inf	inf	inf	0.0399792379533	0.124767638242	0.0168021848834	0.0106195433714	0.00430224989131	0.00386088418686	0.00385834713253	0.00385835900659	0.00265325818386	0.00254045974673	0.0025432438338	0.00277432669284	0.00312406651102	
464.0	0.00253962026485	inf	inf	inf	inf	inf	inf	0.0393956104828	0.126747846395	0.0168150925674	0.0111955226662	0.00432255860962	0.00386100428129	0.00385831829288	0.00385833850285	0.00263675804999	0.00253962026485	0.00254304935429	0.00277778564531	0.00310018482249	
465.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0388302929809	0.12824742641	0.016830373032	0.0118711740369	0.00435099509024	0.00386110554781	0.00385829371906	0.00385831587687	0.00262245712792	0.00253920029704	0.00254281887566	0.0027815297631	0.00307692857381	
466.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0382851591105	0.129349970268	0.0168478353589	0.012654152161	0.00438751366236	0.00386118460693	0.00385826442927	0.00385829201756	0.0026101029489	0.00253944358482	0.00254255068905	0.00278544068273	0.00305473444593	
467.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.037762144851	0.130085856859	0.0168673118108	0.0135555752239	0.00443183363554	0.00386123066904	0.00385822177623	0.00385826837585	0.00259946686892	0.00254069743595	0.00254224328484	0.00278942552958	0.0030339960312	
468.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.03726323	0.130461062369	0.0168886567326	0.0145923750843	0.00448330098877	0.00386122261761	0.00385816176177	0.00385824749949	0.00259035460183	0.00254346953276	0.00254189586983	0.00279332174033	0.00301502108392	
469.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0367904323628	0.13047681744	0.0169117223004	0.0157902031192	0.00454078288613	0.00386113414835	0.00385808852103	0.00385823236442	0.00258260166519	0.00254851144562	0.0025415137171	0.00279692731415	0.00299798439549	
470.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0363457959635	0.13013836256	0.0169363286107	0.0171874349215	0.00460262560224	0.00386094521339	0.00385801325943	0.00385822445811	0.00257606634946	0.00255691855521	0.00254111855884	0.00280008493345	0.00298289566197	
471.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0359313638081	0.129458085394	0.0169622651577	0.0188436182954	0.00466668902804	0.00386065492957	0.00385794812215	0.00385822298359	0.00257062421585	0.00257016387981	0.00254076442824	0.00280275143842	0.00296963407593	
472.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0355491505733	0.128456521425	0.0169893141045	0.0208566054505	0.00473046371396	0.0038602879657	0.00385789931591	0.00385822532565	0.00256616080913	0.00258979720754	0.00254055785524	0.00280503941078	0.0029580314756	
473.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0352011244667	0.127162466059	0.0170172676856	0.023396027476	0.00479125392905	0.0038598888978	0.00385786471116	0.00385822712866	0.00256256247153	0.00261619903353	0.00254066071542	0.00280721145868	0.00294791336104	
474.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0348891866416	0.12561188297	0.0170459380406	0.0267820041464	0.00484640231529	0.00385950856372	0.00385783624574	0.00385822161957	0.00255971393983	0.00264573456461	0.00254120743651	0.00280961199789	0.00293910785391	
475.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0346151408691	0.12384376316	0.0170751595753	0.0317143814652	0.00489352102907	0.00385919211934	0.00385780380046	0.00385820031239	0.00255750541592	0.00266791276116	0.00254208396189	0.00281255797468	0.00293146215219	
476.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0343806643924	0.121889116248	0.0171047697579	0.0401438738336	0.00493069748556	0.00385897376543	0.00385775912039	0.00385815820272	0.00255584231155	0.00266940061156	0.00254278773567	0.00281623198706	0.0029248543347	
477.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0341872879658	0.119749012992	0.0171345763428	0.0612267471397	0.00495664667491	0.00385887596611	0.00385770014655	0.00385809976058	0.00255465161138	0.00264758082162	0.00254282291493	0.00282061600497	0.00291918108833	
478.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0340363775389	0.117367911993	0.0171643500945	inf	0.00497079475482	0.00385890904193	0.00385763409558	0.00385803675983	0.00255388388825	0.00261540317974	0.00254228902013	0.00282552720747	0.00291435544316	
479.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0339291116614	0.114638595618	0.017193846479	inf	0.00497328622841	0.00385906885287	0.00385757601397	0.00385798038964	0.00255351246808	0.00258710879271	0.0025416934194	0.00283077061785	0.00291031720762	
480.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0338664624404	0.111482594144	0.0172228271143	inf	0.0049649216635	0.00385933370153	0.00385754224943	0.00385793692643	0.00255353016486	0.00256771769674	0.00254136370397	0.00283623249092	0.00290701906755	
481.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0338491867563	0.107949360664	0.0172510728072	inf	0.00494703467938	0.00385966525957	0.00385754181408	0.00385790814331	0.00255394276706	0.00255591525662	0.00254131794907	0.00284181356304	0.00290440777221	
482.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0338778221671	0.104200736187	0.0172783899397	inf	0.00492132922483	0.00386001649834	0.00385757056562	0.003857892944	0.00255476082008	0.00254905310141	0.00254144626385	0.00284737670592	0.00290242370471	
483.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0339526818346	0.100403673371	0.0173045976236	inf	0.00488969313462	0.00386034277261	0.00385761249383	0.00385788787441	0.00255599543354	0.00254510220935	0.00254164425609	0.00285278569746	0.00290100433516	
484.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0340738536659	0.0966647256402	0.0173294951038	inf	0.00485401298259	0.00386061002817	0.00385764751952	0.00385788712711	0.00255766207097	0.00254282460242	0.00254184773719	0.0028579513821	0.00290009324577	
485.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.034241208867	0.0930330726112	0.0173528459989	inf	0.00481600667344	0.00386079802677	0.00385766010153	0.00385788415977	0.0025597875274	0.00254152195241	0.00254202675889	0.00286283550822	0.00289968473302	
486.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0344544151383	0.089524559658	0.0173743957157	inf	0.00477709371755	0.00386089961271	0.00385764385482	0.00385787446459	0.00256241461594	0.00254080802696	0.0025421720338	0.00286741816119	0.00289984590867	
487.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0347129482367	0.086138546168	0.0173938955158	inf	0.00473831301376	0.00386091751936	0.00385760247813	0.00385785735465	0.00256560371178	0.00254046730954	0.00254228243073	0.00287165257906	0.00290066624051	
488.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0350161066269	0.0828645515605	0.0174111180848	inf	0.00470029408428	0.00386086052471	0.00385754857552	0.00385783578599	0.00256942821146	0.00254037678251	0.00254235782927	0.00287543302929	0.00290220419414	
489.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0353630316124	0.0796823536143	0.0174258661128	inf	0.00466327889787	0.00386074114432	0.00385749993562	0.00385781456897	0.00257395903311	0.00254046433697	0.00254239961895	0.00287858822104	0.0029044829408	
490.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.035752730129	0.0765582776021	0.0174379641147	inf	0.00462718446852	0.00386057531485	0.00385747312808	0.0038577982173	0.00257923798927	0.0025406858234	0.00254241321985	0.00288090400563	0.0029075095592	
491.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.036184094506	0.0734389731998	0.0174472269295	inf	0.00459169393373	0.00386038208809	0.0038574767231	0.00385778978201	0.00258524843629	0.00254101083562	0.00254240651657	0.00288217624239	0.00291129699203	
492.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.036655921648	0.0702440057141	0.017453435605	inf	0.00455636142786	0.00386018282693	0.00385750808224	0.00385779087408	0.00259189687569	0.00254141354405	0.00254238605632	0.00288229265237	0.00291589786621	
493.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0371669357605	0.0668611541452	0.0174563473032	inf	0.00452072086425	0.00386000222416	0.0038575563359	0.0038578019567	0.00259902279296	0.00254186838437	0.00254235483694	0.00288128919721	0.0029214181731	
494.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.037715811127	0.0631546132906	0.0174557192499	inf	0.00448439200464	0.00385987045755	0.0038576101391	0.00385782252653	0.00260645381115	0.00254235055212	0.00254231228381	0.00287930276637	0.00292798432006	
495.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0383011907437	0.059003883627	0.0174513257038	inf	0.00444718001937	0.0038598190738	0.0038576647443	0.00385785168941	0.00261407402189	0.00254283907967	0.00254225532325	0.0028764769187	0.00293569977189	
496.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0389217027298	0.054384296113	0.017442967325	inf	0.00440916289103	0.0038598660536	0.00385772304123	0.0038578886926	0.00262182049049	0.00254331847219	0.00254217958477	0.00287292205141	0.00294462090218	
497.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0395759785553	0.0494537086569	0.0174304665603	inf	0.00437074848225	0.00386000198231	0.00385779098617	0.00385793239132	0.00262962178598	0.00254377651866	0.00254208041912	0.00286871276371	0.00295474605764	
498.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0402626701424	0.0445501598399	0.017413639501	inf	0.00433267534624	0.00386019364636	0.0038578729846	0.0038579804407	0.00263738711586	0.00254420107198	0.00254195386548	0.00286387899013	0.00296602539686	
499.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0409804626096	0.0400483726743	0.0173922669681	inf	0.00429592977876	0.00386040072305	0.00385797017616	0.0038580295606	0.00264504150359	0.00254457977769	0.00254179753753	0.00285839525956	0.00297840898653	
500.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0417280843613	0.0361759053072	0.0173660969516	inf	0.00426158427714	0.00386059018325	0.003858080082	0.00385807661244	0.00265253804082	0.002544901854	0.00254161097745	0.00285218581845	0.00299188156733	
501.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0425043178548	0.0329364748679	0.0173348673117	inf	0.00423060195908	0.00386074189705	0.00385819713562	0.00385811967044	0.00265984245766	0.00254515893473	0.00254139574028	0.00284515028528	0.00300644323947	
502.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0433080092379	0.0301707038198	0.017298324457	inf	0.00420367897688	0.00386084616695	0.0038583148911	0.00385815848378	0.00266691361909	0.00254534465946	0.00254115659396	0.00283720497665	0.00302206980902	
503.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0441380739131	0.027689379606	0.017256233908	inf	0.00418117511178	0.00386089730653	0.00385842907177	0.00385819393848	0.00267368741889	0.00254545453053	0.00254090458684	0.00282832939143	0.00303868844482	
504.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0449934995777	0.0254034900927	0.0172083793288	inf	0.0041631363876	0.00386088987453	0.00385853967453	0.00385822693512	0.0026800600384	0.00254548667052	0.00254066137442	0.00281859912607	0.00305616884005	
505.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0458733496806	0.0233722467654	0.0171545404691	inf	0.00414937602267	0.00386082089861	0.0038586507031	0.00385825772981	0.00268587217794	0.00254544261695	0.00254046335814	0.00280818971213	0.00307434804896	
506.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0467767660105	0.0217230088785	0.0170944644652	inf	0.00413957100614	0.00386069457761	0.00385876686611	0.00385828619871	0.00269090883534	0.00254532728122	0.00254036092946	0.00279735138537	0.00309310720112	
507.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0477029679072	0.0205257643449	0.0170278625793	inf	0.004133347284	0.0038605242267	0.00385888838185	0.00385831242429	0.00269492700144	0.00254514858283	0.00254039904907	0.00278635293277	0.00311242772652	
508.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0486512494621	0.0197501247391	0.0169544303619	inf	0.00413034066936	0.00386032994504	0.00385900726362	0.00385833693369	0.00269770778352	0.00254491776003	0.00254055978455	0.00277541096844	0.00313236335707	
509.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0496209771259	0.0193077264612	0.0168738674358	inf	0.00413023511967	0.00386013346727	0.00385910809687	0.00385836062307	0.00269911661189	0.00254464992885	0.00254069340619	0.00276465841087	0.00315297135738	
510.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0506115869049	0.0191057586117	0.0167858892515	inf	0.00413278153191	0.00385995276156	0.00385917329874	0.00385838447633	0.00269914490051	0.00254436326732	0.00254058331778	0.00275415749143	0.0031742707856	
511.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0516225790099	0.0190731929188	0.0166902295215	inf	0.00413780653467	0.00385979960667	0.00385919022436	0.00385840878885	0.00269790627563	0.00254407642551	0.00254020612222	0.0027439201415	0.00319622995383	
512.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0526535110084	0.0191634808949	0.0165866260001	inf	0.00414521649972	0.00385968160725	0.00385915627899	0.00385843244748	0.00269558223791	0.00254380569986	0.00253981359907	0.00273392381188	0.00321880404144	
513.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.053703991646	0.019346925024	0.0164747973238	inf	0.00415499288835	0.00385960577002	0.00385907922327	0.00385845335131	0.00269234342823	0.00254356341943	0.00253964330229	0.00272412989998	0.00324202271449	
514.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.054773674679	0.01960190372	0.0163544380305	inf	0.00416715986036	0.00385957928383	0.00385897323998	0.00385846959293	0.00268828714696	0.00254335761803	0.00253972695041	0.0027145077531	0.00326602827902	
515.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0558622510321	0.0199107839864	0.0162252366906	inf	0.00418172372249	0.00385960670059	0.00385885409501	0.00385848032452	0.00268341656028	0.00254319243475	0.00253997487599	0.00270506185363	0.00329101092922	
516.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0569694399969	0.0202620984583	0.0160868974203	inf	0.0041986092744	0.00385968624698	0.00385873583091	0.00385848596424	0.00267765745563	0.00254306934323	0.00254029173725	0.00269585561077	0.00331711366146	
517.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0580949814445	0.0206526961397	0.0159391549074	inf	0.00421761009712	0.00385980802674	0.00385862887445	0.00385848777688	0.00267089230418	0.00254298943096	0.00254061490182	0.00268701955122	0.00334438211407	
518.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0592386285852	0.0210835605602	0.015781782542	inf	0.00423835278151	0.0038599553932	0.00385853903924	0.0038584870658	0.0026629966541	0.00254295521228	0.00254091044629	0.00267872957542	0.00337275850572	
519.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.060400139833	0.0215531496099	0.0156145894961	inf	0.00426027501642	0.00386010887522	0.00385846750228	0.00385848456588	0.00265387413109	0.00254297016625	0.00254116210297	0.00267115901991	0.00340214107776	
520.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0615792704601	0.0220544116556	0.0154374097884	inf	0.00428262473083	0.00386024964432	0.00385841148534	0.00385848042934	0.00264348836007	0.00254303628439	0.0025413636353	0.00266442413134	0.00343248853438	
521.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0627757655955	0.0225757302052	0.0152501024317	inf	0.00430448641361	0.00386035975616	0.00385836527429	0.00385847463522	0.00263188615353	0.00254315145232	0.00254151420609	0.00265852767931	0.00346385287089	
522.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0639893545681	0.0231034151548	0.0150525706494	inf	0.00432483776298	0.00386042101237	0.00385832202479	0.00385846747446	0.00261920988608	0.00254330839728	0.0025416152413	0.00265333050301	0.00349628172219	
523.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0652197451953	0.0236242511816	0.0148447867553	inf	0.00434263258053	0.00386041723694	0.00385827644321	0.00385845983557	0.00260570879511	0.00254349546359	0.00254166890257	0.00264861498672	0.00352969176894	
524.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0664666186372	0.0241275886953	0.0146268125794	inf	0.00435690069236	0.00386034075494	0.00385822674326	0.0038584528919	0.00259176140789	0.00254369755593	0.00254167814331	0.00264420014296	0.00356380522866	
525.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0677296262875	0.0246067991547	0.0143988149853	inf	0.00436685060621	0.00386019815266	0.00385817449888	0.0038584470671	0.00257790645747	0.00254389582725	0.0025416471499	0.00263999401052	0.00359815877087	
526.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0690083885717	0.0250599701892	0.0141610747244	inf	0.00437195872691	0.00386001033478	0.00385812322694	0.00385844140923	0.0025648684731	0.00254406736205	0.00254158117375	0.00263596810902	0.00363222441094	
527.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0703024945158	0.0254896965672	0.0139139890251	inf	0.00437203014713	0.00385980623273	0.00385807699014	0.00385843443655	0.00255357640792	0.00254418705014	0.00254148587474	0.00263211809149	0.00366559391815	
528.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0716115022967	0.0259017405156	0.0136580784284	inf	0.00436722001254	0.00385961340848	0.00385803846495	0.00385842531854	0.00254519107837	0.00254423144821	0.00254136657428	0.00262844626039	0.00369805156478	
529.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0729349418662	0.0263021903606	0.0133940054105	inf	0.00435801121547	0.00385945059442	0.0038580065322	0.00385841396462	0.00254115810993	0.00254418202246	0.00254122742693	0.00262496159439	0.00372947523398	
530.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0742723195789	0.0266927924033	0.0131225976002	inf	0.00434515161324	0.00385932606946	0.00385797578137	0.00385840047596	0.00254330170211	0.00254402586592	0.00254107073548	0.00262168299002	0.00375970885391	
531.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0756231223558	0.027065310676	0.0128448673659	inf	0.00432956072196	0.00385924142269	0.00385793902789	0.00385838478997	0.00255397678267	0.0025437545685	0.00254089694335	0.00261863527462	0.00378850895493	
532.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0769868231021	0.0273991802148	0.0125620262687	inf	0.00431222111863	0.00385919637162	0.00385789131001	0.00385836658264	0.00257629573126	0.00254336377136	0.00254070535963	0.00261583766624	0.00381556851084	
533.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.078362886454	0.027669017951	0.0122754935825	inf	0.00429407094805	0.00385919103353	0.00385783310113	0.00385834536002	0.00261443010489	0.00254285597731	0.00254049517642	0.00261329884878	0.00384063836832	
534.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0797507741635	0.0278599394375	0.0119868976182	inf	0.00427591341455	0.00385922550012	0.00385777091691	0.00385832081109	0.00267390625751	0.00254224722842	0.00254026654381	0.00261102299904	0.00386368547603	
535.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0811499502486	0.027974714522	0.0116980733811	inf	0.0042583540107	0.00385929816469	0.00385771480964	0.00385829335143	0.00276170872816	0.00254157756633	0.00254002202871	0.00260900574347	0.00388493544576	
536.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0825598840056	0.0280249754824	0.0114110608845	inf	0.00424177137767	0.00385940394199	0.00385767423385	0.00385826464725	0.00288601765329	0.00254092965121	0.00253976911209	0.00260722329592	0.00390476474892	
537.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0839800530415	0.0280192153899	0.0111281008495	inf	0.00422632073948	0.00385953336482	0.00385765458269	0.00385823788803	0.00305542697413	0.00254046202362	0.00253952425176	0.00260563900745	0.003923579449	
538.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0854099444081	0.0279587383564	0.0108516214568	inf	0.00421196445977	0.00385967292631	0.00385765562011	0.00385821747864	0.00327744294843	0.00254045299474	0.00253931856715	0.00260421981305	0.0039417609302	
539.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0868490543823	0.0278399017891	0.0105842130953	inf	0.00419852073523	0.00385980569767	0.00385767209026	0.00428760154538	0.00355636193882	0.00254132722122	0.00253920352621	0.00260294474556	0.00395967845381	
540.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0882968864246	0.0276575978893	0.0103285895973	inf	0.00418572093015	0.00385991171529	0.00385769649665	0.00427808749964	0.00697586767509	0.00254359102544	0.00253924949527	0.00260180475492	0.00397779613533	
541.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0897529483821	0.0274076908697	0.0100875341455	inf	0.00417326723799	0.00385996986551	0.00385772299213	0.00425587197183	0.00811271365252	0.00254754533876	0.00253951903954	0.00260080063557	0.00399678505654	
542.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0912167480787	0.0270882368997	0.00986383042565	inf	0.00416088499002	0.00385996297984	0.0038577499557	0.00423000146349	0.0104215808695	0.00255272023339	0.0025399932191	0.00259994195658	0.00401747411418	
543.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0926877912261	0.0266998754206	0.00966018245017	inf	0.00414836667869	0.00385988457092	0.00385777950591	0.00420285364762	0.0190573958487	0.00255745728669	0.00254048008678	0.0025992459488	0.00404063871128	
544.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.094165573942	0.0262456718523	0.00947912567558	inf	0.00413560685145	0.00385974322197	0.00385781480558	0.00417571186882	inf	0.00255960832739	0.00254065732249	0.00259873279055	0.00406681451214	
545.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0956495795922	0.0257304633448	0.00932293157511	inf	0.00412262659237	0.0038595615834	0.0038578574348	0.00414936343842	inf	0.00255829528055	0.00254035640308	0.00259841476366	0.00409622700313	
546.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0971392753622	0.0251595301077	0.00919351109464	inf	0.00410958474594	0.0038593697675	0.00385790632888	0.0041242512851	0.00613884920758	0.0025546573241	0.00253977783183	0.00259828744377	0.00412884130317	
547.0	0.00253920029704	inf	inf	inf	inf	inf	inf	0.0986341071649	0.0245363850538	0.00909232550222	inf	0.00409676933162	0.00385919605144	0.00385795828989	0.00410054909768	0.00524218208674	0.00255062769826	0.0025392826846	0.00259833691539	0.00416453738165	
548.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.100133499481	0.0238600409875	0.00902031376751	inf	0.00408456352131	0.00385905967014	0.00385800918048	0.00407824006196	0.00422024566721	0.00254747988454	0.00253906745363	0.00259855155355	0.00420329033851	
549.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.101636853017	0.0231239677097	0.00897784475559	inf	0.00407338557132	0.00385896897237	0.00385805495338	0.00405719113464	0.00350331183717	0.00254550141461	0.00253911561248	0.00259891591202	0.00424517288102	
550.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.103143545383	0.0223210679384	0.00896470116722	inf	0.00406361508574	0.00385892406665	0.00385809247836	0.00403720453576	0.00309438840998	0.0025444314451	0.00253932396867	0.0025994017941	0.0042901788259	
551.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.10465293253	0.0214557051614	0.00898009880083	inf	0.00405552695426	0.00385892064064	0.00385812050352	0.00401804392793	0.00287405033238	0.00254390470624	0.00253959873828	0.00259997563691	0.00433807845083	
552.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.106164351167	0.020552591813	0.00902273925418	inf	0.00404925467367	0.00385895277827	0.00385814035157	0.00399944583977	0.00275289480807	0.00254364396799	0.0025398821229	0.00260061304958	0.00438840276919	
553.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.107677122333	0.0196503990535	0.00909088977745	inf	0.00404479112002	0.00385901445799	0.00385815556877	0.00398112802182	0.00268273012112	0.00254348369843	0.00254014583806	0.0026013085018	0.00444056765825	
554.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.10919055598	0.0187860225476	0.00918248151126	inf	0.00404201928287	0.00385909981647	0.0038581705518	0.00396279762647	0.00263963489498	0.0025433397303	0.00254037903785	0.00260207726389	0.00449410592877	
555.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.110703956074	0.0179848690272	0.00929521557596	inf	0.00404075620288	0.00385920243159	0.00385818890715	0.00394415582552	0.00261169878297	0.00254317894859	0.00254057947378	0.00260295072221	0.0045488448992	
556.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.112216625992	0.0172606902182	0.00942666551023	inf	0.00404079455014	0.00385931438174	0.00385821222417	0.00392489883689	0.0025927781637	0.00254299824785	0.00254074835841	0.00260396781419	0.00460484512679	
557.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.113727874397	0.0166191842992	0.00957436760162	inf	0.00404193333037	0.00385942552902	0.00385823970956	0.00390471933069	0.00257954599309	0.00254280929564	0.00254088761974	0.00260516480771	0.0046621682575	
558.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.115237021409	0.0160610370097	0.00973589640069	inf	0.00404399549047	0.00385952296985	0.00385826892194	0.00388331082023	0.00257009373804	0.00254262803398	0.00254099860557	0.0026065637162	0.00472070561165	
559.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.116743404837	0.0155835992531	0.00990892534201	inf	0.00404683473247	0.00385959133384	0.00385829725116	0.00386037469683	0.00256325341198	0.00254246866354	0.00254108169759	0.00260816202271	0.00478015082693	
560.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.118246386374	0.0151817527961	0.0100912726268	inf	0.00405033420365	0.0038596152045	0.0038583233681	0.00383562807037	0.00255826288503	0.00254234080179	0.00254113632119	0.00260993402149	0.00484012565057	
561.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.119745357716	0.014848505625	0.0102809333141	inf	0.00405440021708	0.00385958350691	0.00385834803354	0.00380881053794	0.0025545990723	0.0025422486657	0.00254116107388	0.00261184664034	0.0049004117074	
562.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.121239748378	0.0145755634383	0.0104760987816	inf	0.00405895249914	0.00385949384337	0.00385837389663	0.00377968887684	0.00255189374147	0.00254219172248	0.00254115397012	0.00261386731997	0.00496111845249	
563.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.122729029221	0.0143539242629	0.0106751631461	inf	0.00406391265892	0.00385935467041	0.00385840424996	0.00374806096879	0.00254988908033	0.0025421662699	0.00254111278984	0.00261595426009	0.00502261094406	
564.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.124212722527	0.0141744483779	0.0108767175009	inf	0.00406919157925	0.0038591842496	0.00385844142809	0.00371376466769	0.00254841005783	0.0025421672126	0.00254103548393	0.00261805391689	0.00508527094117	
565.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.125690405727	0.0140283572449	0.0110795374685	inf	0.00407467708332	0.00385900640343	0.00385848591013	0.00367669874464	0.00254734243063	0.00254218936063	0.00254092065196	0.00262011519814	0.00514930947861	
566.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.127161718358	0.013907648649	0.0112825697072	inf	0.00408022308231	0.00385884461635	0.00385853636366	0.00363685148771	0.00254661387445	0.00254222798616	0.00254076797831	0.00262210515433	0.00521471392879	
567.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.128626367211	0.0138054702428	0.0114849191386	inf	0.00408564199933	0.00385871707275	0.00385858984552	0.00359430670283	0.00254617869812	0.00254227880816	0.00254057830151	0.00262401660911	0.00528133906771	
568.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.130084130394	0.0137164332207	0.0116858370491	inf	0.00409070239162	0.00385863429037	0.00385864137513	0.0035491602796	0.00254600608291	0.00254233772086	0.00254035322699	0.00262586794968	0.00534909869013	
569.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.131534859784	0.0136366655644	0.0118847095649	inf	0.00409513351898	0.00385859907134	0.00385868312675	0.00350126660835	0.00254607214151	0.00254240055082	0.00254009496466	0.00262769644525	0.00541808759397	
570.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.13297848165	0.0135634176528	0.0120810443185	inf	0.00409863823861	0.00385860789067	0.00385870513554	0.00344987821941	0.00254635704653	0.00254246325868	0.00253980755636	0.00262954575194	0.0054884749754	
571.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.13441499424	0.0134945429596	0.0122744537784	inf	0.0041009142571	0.00385865324088	0.00385869965953	0.00339360093967	0.00254684690396	0.00254252289901	0.00253950049981	0.00263144983842	0.00556027444014	
572.0	0.00253906745363	inf	inf	inf	inf	inf	inf	0.13584446307	0.0134283486857	0.0124646384179	inf	0.00410168254605	0.00385872616316	0.00385866688257	0.00333113981833	0.00254753591576	0.00254257852571	0.00253919500519	0.00263341819688	0.00563320022692	
573.0	0.00253893120609	inf	inf	inf	inf	inf	inf	0.137267013083	0.013363749986	0.0126513740412	inf	0.00410071971623	0.00385881778087	0.00385861532777	0.0032624708998	0.00254842395161	0.00254263039428	0.00253893120609	0.00263543006575	0.00570668361102	
574.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.138682818645	0.0133003718939	0.0128345038878	inf	0.00409788984618	0.00385891938378	0.00385855597244	0.00318935867476	0.00254951070213	0.00254267769271	0.00253877064335	0.00263744566113	0.00578005224351	
575.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.140092091723	0.0132384852974	0.0130139340907	inf	0.00409317021056	0.00385902166686	0.00385849668525	0.00311480830664	0.00255079163077	0.00254271727019	0.0025387817763	0.00263942696686	0.00585278558395	
576.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.141495069193	0.0131788525114	0.0131896311721	inf	0.00408666560846	0.00385911389684	0.0038584410383	0.00304204013714	0.00255225838631	0.00254274463395	0.0025389938409	0.00264134607467	0.00592465313553	
577.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.142892000321	0.0131225562633	0.0133616192663	inf	0.00407860740442	0.00385918374013	0.00385838983628	0.00297367557982	0.00255390270763	0.00254275606227	0.00253933047196	0.00264318166233	0.00599561377589	
578.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.144283135444	0.0130708470071	0.0135299749562	inf	0.00406933584026	0.00385921859156	0.00385834280326	0.00291139568826	0.0025557217251	0.00254275018052	0.00253960198307	0.00264492295607	0.00606561796128	
579.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.145668716471	0.0130250054408	0.0136948212404	inf	0.00405926740692	0.00385920839698	0.00385829957641	0.00285598715064	0.00255772271018	0.00254272811069	0.00253963792138	0.00264658114596	0.00613451059757	
580.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.147048969788	0.0129862122392	0.0138563241113	inf	0.00404885189008	0.00385914853575	0.0038582600578	0.00280757465874	0.0025599253802	0.00254269217649	0.00253944984631	0.00264819489559	0.00620207163202	
581.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.148424101245	0.0129554059051	0.0140146922148	inf	0.00403852591293	0.00385904122742	0.00385822424754	0.00276587663825	0.00256236070201	0.00254264390532	0.0025392057524	0.00264982373085	0.0062681594753	
582.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.149794294487	0.012933105184	0.0141701776933	inf	0.00402867026095	0.00385889516163	0.00385819182852	0.00273040204613	0.00256506698979	0.00254258257228	0.00253906136456	0.00265153146407	0.00633285922952	
583.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.151159709862	0.0129191844872	0.0143230759287	inf	0.00401957739686	0.00385872386039	0.00385816183342	0.00270057007713	0.00256808509234	0.00254250522027	0.00253906666844	0.00265336658812	0.00639648293139	
584.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.152520486361	0.0129126671883	0.0144737210418	inf	0.00401143320032	0.00385854338696	0.00385813252344	0.00267577113594	0.00257145351106	0.00254240802749	0.0025391914663	0.00265534781724	0.00645937394716	
585.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.153876742999	0.0129117581808	0.0146224730431	inf	0.00400431414555	0.00385837011739	0.00385810157325	0.00265539640827	0.0025752025969	0.00254228812341	0.00253938107076	0.0026574590234	0.00652168079938	
586.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.155228583593	0.0129143827212	0.0147696940615	inf	0.00399819828857	0.00385821904552	0.00385806676387	0.00263885421587	0.00257934642168	0.0025421450546	0.00253958885258	0.00265965320153	0.00658324471758	
587.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.15657609795	0.0129190775754	0.0482857618247	0.0800229834568	0.00399298649755	0.00385810236482	0.00385802704939	0.00262558031505	0.00258387198739	0.00254198152164	0.00253978510573	0.00266186606612	0.0066436158482	
588.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.157919366047	0.0129254669947	0.0171303054548	0.051095809413	0.00398852936679	0.00385802806179	0.0038579833214	0.00261504469737	0.00258872787385	0.00254180322296	0.00253995490224	0.00266403641756	0.00670215833632	
589.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.159258461053	0.0129338473727	0.0175996601631	0.0387195933833	0.0039846554902	0.0038579991366	0.00385793827655	0.00260675744708	0.00259381738722	0.00254161780765	0.00254009323265	0.00266611861997	0.00675815985082	
590.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.160593449966	0.0129444261173	0.0181017689205	0.0312221836761	0.00398119760975	0.00385801411744	0.00385789536046	0.00260027623694	0.00259900251095	0.00254143326359	0.00254020073335	0.00266807725075	0.00681085148441	
591.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.161924397731	0.0129569190136	0.0186379372786	0.0259709223675	0.00397801445494	0.00385806834198	0.00385785724613	0.00259521672162	0.00260412125557	0.00254125639778	0.00254028073238	0.00266987808929	0.00685933742287	
592.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.163251367089	0.0129705927177	0.019213719543	0.0219970168028	0.00397500708433	0.00385815478031	0.00385782455452	0.00259126557022	0.00260901279769	0.00254109216414	0.00254033738613	0.0026714882607	0.00690255206936	
593.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.16457441954	0.0129844822095	0.0198524998246	0.0188556994981	0.00397212905678	0.00385826384511	0.00385779553492	0.00258819433113	0.00261353948817	0.00254094402002	0.00254037447051	0.0026728792898	0.0069393147656	
594.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.165893615254	0.0129975908849	0.0206395091449	0.0163182919962	0.00396938971353	0.00385838265233	0.00385776696998	0.00258586970515	0.00261759964273	0.00254081461493	0.00254039455537	0.00267402550601	0.00696846109663	
595.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.167209013727	0.0130090152001	0.0219611549813	0.0142626493284	0.00396684958979	0.0038584948261	0.00385773593406	0.00258425337356	0.00262113403299	0.0025407062759	0.00254039853861	0.00267489945274	0.00698899451407	
596.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.168520670986	0.0130180043927	0.0290158153673	0.0126267188366	0.00396460799283	0.00385858215903	0.00385770170924	0.0025833865085	0.00262412724505	0.00254062170567	0.0025403856794	0.00267546978686	0.00700018659733	
597.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.169828639738	0.0130239717077	inf	0.0113856965833	0.00396278542846	0.00385862858088	0.003857667006	0.00258336208556	0.0026265971504	0.00254056537991	0.00254035415586	0.00267570533673	0.00700157314316	
598.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.171132966837	0.0130264691489	inf	0.0105390970223	0.00396150739669	0.00385862492834	0.00385763764835	0.00258429576258	0.00262857275048	0.00254054538686	0.00254030181254	0.00267558415684	0.00699288392141	
599.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.172433692573	0.0130251292678	inf	0.0101032727177	0.00396089511491	0.00385857192118	0.00385762051383	0.00258630516894	0.00263007428478	0.00254057521756	0.0025402265968	0.00267510263912	0.00697399791832	
600.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.173730846953	0.0130195820742	inf	0.0101076826129	0.00396105958156	0.00385847988693	0.00385762063548	0.00258949965108	0.00263110629508	0.00254067573401	0.00254012660621	0.00267427872809	0.00694495177621	
601.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.175024448854	0.0130093829294	inf	0.0105904116566	0.003962084245	0.00385836571159	0.00385763894864	0.0025939771576	0.00263166210724	0.00254087836054	0.00254000014365	0.00267314823316	0.00690597178704	
602.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.176314505227	0.0129940390887	inf	0.0115847138442	0.00396398847869	0.00385824847279	0.00385767174425	0.00259982582014	0.00263173383585	0.00254123072227	0.00253984612854	0.00267175631092	0.00685748947761	
603.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.177601012236	0.0129732496617	inf	0.0130936336465	0.00396669111068	0.00385814536448	0.00385771201056	0.00260712997669	0.00263132417838	0.00254180549102	0.00253966488474	0.00267014440302	0.00680011341284	
604.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.1788839596	0.0129473219009	inf	0.0150624405202	0.00397000883742	0.00385806925395	0.00385775200785	0.00261597928171	0.00263045752398	0.00254271222159	0.00253945923493	0.0026683375997	0.00673456899424	
605.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.180163341304	0.0129174181231	inf	0.01736364098	0.00397370079473	0.00385802817434	0.00385778586662	0.00262647648151	0.00262918670568	0.00254410950201	0.00253923593686	0.0026663419192	0.00666165849237	
606.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.181439171743	0.012885281475	inf	0.0198034325214	0.00397753212542	0.00385802580508	0.00385781113039	0.00263873863942	0.00262759034813	0.00254620835385	0.00253900744739	0.00266415028267	0.00658226838185	
607.0	0.00253877064335	inf	inf	inf	inf	inf	inf	0.182711509924	0.0128526290705	inf	0.0221507290477	0.0039813188671	0.00385806189019	0.00385782884015	0.00265288957608	0.00262575662939	0.00254924342537	0.00253879342663	0.00266174929808	0.00649739078559	
608.0	0.00253861988294	inf	inf	inf	inf	inf	inf	0.183980485368	0.0128207375536	inf	0.0241823344552	0.00398493822378	0.00385813255554	0.00385784238908	0.00266904597939	0.00262375478287	0.00255336528143	0.00253861988294	0.00265912441274	0.00640810948874	
609.0	0.00253851175048	inf	inf	inf	inf	inf	inf	0.185246319477	0.0127904071197	inf	0.0257293271071	0.00398831366588	0.00385823099654	0.0038578556897	0.00268730333481	0.00262160771264	0.00255839862285	0.00253851175048	0.0026562657821	0.00631552469512	
610.0	0.00253847600656	inf	inf	inf	inf	inf	inf	0.186509331057	0.0127621192237	inf	0.0267064629268	0.00399139241333	0.00385834863285	0.00385787141031	0.00270772997244	0.00261928878398	0.00256350346709	0.00253847600656	0.00265317616737	0.00622063134315	
611.0	0.00253847600656	inf	inf	inf	inf	inf	inf	0.18776991961	0.0127361909174	inf	0.0271145075926	0.00399412726185	0.00385847636571	0.00385788997512	0.00273037943943	0.00261675071268	0.00256706353143	0.00253848504781	0.00264987946816	0.00612421317898	
612.0	0.00253847600656	inf	inf	inf	inf	inf	inf	0.189028529276	0.0127128601023	inf	0.0270196786965	0.00399646613624	0.00385860545001	0.00385790955276	0.0027553314818	0.00261396094676	0.00256734026273	0.00253848796397	0.00264642582798	0.00602681373457	
613.0	0.00253845819926	inf	inf	inf	inf	inf	inf	0.190285605762	0.012692315837	inf	0.0265235505166	0.00399834829878	0.00385872762616	0.00385792683001	0.00278275916934	0.00261091445031	0.00256377963389	0.00253845819926	0.00264288835092	0.00592878298016	
614.0	0.00253842448601	inf	inf	inf	inf	inf	inf	0.191541564988	0.0126746998726	inf	0.0257361508873	0.00399970488683	0.0038588348018	0.00385793831524	0.00281298440666	0.00260762600728	0.00255763908245	0.00253842448601	0.00263935012044	0.0058303533122	
615.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.012660097802	inf	0.0247584515972	0.00400046217675	0.00385891926411	0.00385794184912	0.00284645392809	0.00260412090361	0.00255105869614	0.00253844034381	0.00263588741454	0.00573169952138	
616.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126485294946	inf	0.0236741842302	0.00400054653212	0.00385897502109	0.00385793771147	0.00288359639778	0.00260043256341	0.00254566203217	0.00253853575792	0.00263255659668	0.00563296091127	
617.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126399432	inf	0.0225480962032	0.00399989053331	0.00385899957804	0.00385792870383	0.00292458921766	0.00259660353838	0.00254202824494	0.00253870441684	0.00262938698574	0.0055342383307	
618.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126342186865	inf	0.02142773413	0.00399843987747	0.00385899487435	0.00385791908196	0.00296911462635	0.00259268500076	0.00253999762796	0.00253891977298	0.00262638108551	0.00543561096729	
619.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126311854411	inf	0.0203466404697	0.00399616061731	0.00385896675558	0.00385791279914	0.00301625867224	0.00258873449009	0.00253913885981	0.00253915302213	0.00262352280375	0.00533719410455	
620.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126306612813	inf	0.0193276323809	0.00399304624404	0.00385892327027	0.00385791185705	0.00306474049389	0.00258481420012	0.00253902846726	0.00253938207318	0.00262078852599	0.00523920387452	
621.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126324996893	inf	0.0183855745893	0.00398912387193	0.00385887262471	0.00385791554614	0.00311341439679	0.00258098989972	0.00253934490125	0.00253959322717	0.00261815541204	0.00514198459316	
622.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126366100158	inf	0.0175295644507	0.00398445877505	0.0038588217774	0.00385792092289	0.00316165467176	0.00257732797524	0.00253987127391	0.00253977963905	0.00261560606644	0.0050459809855	
623.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126429152758	inf	0.0167645610549	0.00397915634316	0.00385877615824	0.00385792420727	0.00320935492135	0.00257388957986	0.00254047082242	0.00253993903989	0.00261313131653	0.00495166725268	
624.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126512772477	inf	0.016092483393	0.00397336071322	0.00385874002559	0.00385792242142	0.00325667977752	0.00257072383847	0.00254106166727	0.00254007154026	0.00261073207951	0.0048594714984	
625.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.012661459977	0.0182731713024	0.0155128938951	0.00396724950702	0.00385871660211	0.00385791460379	0.00330382410233	0.00256786263502	0.00254159807747	0.00254017771362	0.00260841961022	0.00476974463303	
626.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126731565026	0.0183915453075	0.0150234358708	0.0039610246619	0.00385870779115	0.00385790210336	0.00335087988113	0.00256531859879	0.00254205805955	0.00254025738697	0.00260621224212	0.00468277977893	
627.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.012686040724	0.0185099712104	0.0146201154518	0.00395489988674	0.00385871390089	0.00385788781319	0.00339778442429	0.0025630866929	0.00254243496046	0.00254030969092	0.00260412808823	0.00459884582822	
628.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0126998061152	0.0186257708566	0.0142974694265	0.00394908597341	0.0038587336767	0.0038578747668	0.00344430312861	0.00256114835482	0.0025427310505	0.00254033411358	0.00260217754311	0.00451820286869	
629.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0127141835587	0.0187365126067	0.0140487023721	0.00394377567284	0.00385876461196	0.00385786484662	0.00349002732894	0.00255947645583	0.00254295236265	0.00254033130192	0.00260036101283	0.004441091656	
630.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.012728945615	0.0188401369951	0.0138658761876	0.00393913006225	0.00385880341128	0.00385785814904	0.00353439732274	0.00255803995078	0.00254310537612	0.0025403027988	0.00259867068158	0.00436770741075	
631.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0127439048493	0.0189350249124	0.0137401556161	0.00393526816375	0.00385884636971	0.00385785313619	0.00357677022391	0.00255680804521	0.00254319621817	0.00254025017614	0.00259709137399	0.00429817907065	
632.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0127589112547	0.019020015915	0.0136620811419	0.00393226101558	0.00385888940345	0.0038578473951	0.00361653191033	0.00255575390095	0.00254323160857	0.00254017437304	0.00259560201985	0.00423257129867	
633.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0127738498724	0.0190943884363	0.0136218728918	0.00393013063563	0.0038589279189	0.00385783861165	0.00365321705327	0.00255485742675	0.00254321978261	0.00254007551687	0.00259418077358	0.00417089932543	
634.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0127886393766	0.0191578143434	0.0136097627695	0.00392885344761	0.00385895709335	0.00385782533751	0.00368658532901	0.00255410644161	0.00254317049978	0.00253995316064	0.002592810933	0.00411313458184	
635.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.0128032314621	0.019210298912	0.0136163095615	0.00392836711947	0.00385897275085	0.00385780733697	0.00371662334671	0.00255349604741	0.00254309440876	0.00253980690964	0.00259148402783	0.00405919373111	
636.0	0.00253842448601	inf	inf	inf	inf	inf	inf	inf	0.012817610014	0.0192521153601	0.0136326641745	0.00392857932749	0.00385897235984	0.00385778550965	0.00374348326424	0.00255302677314	0.00254300221371	0.00253963742449	0.00259019995473	0.00400892084789	
637.0	0.00253842448601	inf	inf	inf	inf	inf	inf	0.220532792854	0.0128317865956	0.0192837409924	0.0136508016185	0.00392937702026	0.00385895559537	0.00385776144852	0.00376739708051	0.00255270220784	0.00254290384229	0.0025394476623	0.00258896579722	0.00396207652909	
638.0	0.00253842448601	inf	inf	inf	inf	inf	9.70744492524	0.221812641691	0.0128457883376	0.0193057994326	0.0136637338797	0.00393063497424	0.00385892423232	0.00385773676826	0.00378860341208	0.00255252661287	0.00254280773146	0.00253924430506	0.00258779416837	0.00391834632711	
639.0	0.00253842448601	inf	inf	inf	inf	inf	6.06621176737	0.223096110704	0.0128596364357	0.0193190109726	0.0136656914917	0.00393222302843	0.00385888139061	0.00385771245974	0.00380730340552	0.00255250277422	0.00254272031668	0.00253903946765	0.00258670074554	0.00387737078535	
640.0	0.00253842448601	inf	inf	inf	inf	inf	4.79445912122	0.224383983618	0.0128733250096	0.0193241512931	0.0136522831097	0.00393401186407	0.00385883045485	0.00385768850194	0.00382364535486	0.00255263016895	0.00254264573035	0.00253885241088	0.00258570030643	0.00383878356842	
641.0	0.00253842448601	inf	inf	inf	inf	inf	4.09642087335	0.225678170796	0.0128868180683	0.0193220177107	0.0136206725234	0.00393587776341	0.00385877426403	0.00385766384252	0.00383772983972	0.00255290327261	0.00254258566793	0.00253870973876	0.00258480199868	0.00380224085344	
642.0	0.00253842448601	inf	inf	inf	inf	inf	3.63617568179	0.226971860664	0.0129000694336	0.0193134018272	0.0135697854173	0.00393770698792	0.00385871491357	0.00385763679321	0.0038496248359	0.00255330976741	0.0025425393943	0.00253864061432	0.00258400720343	0.00376743527527	
643.0	0.00253842448601	inf	inf	inf	inf	inf	3.29835534697	0.228231287494	0.0129130478972	0.0192990682448	0.0135005263654	0.00393940044957	0.00385865394706	0.00385760577948	0.00385938121328	0.00255382912412	0.00254250391533	0.00253866241042	0.00258331138913	0.00373409824694	
644.0	0.00253842448601	inf	inf	inf	inf	inf	3.03319747807	inf	0.0129257484	0.0192797396046	0.0134159984577	0.00394087893089	0.00385859260114	0.00385757015751	0.00386704254246	0.00255443374785	0.00254247442527	0.00253875722598	0.00258270575184	0.00370199870396	
645.0	0.00253842448601	inf	inf	inf	inf	inf	2.81703053093	inf	0.0129381876842	0.0192560875445	0.0133217161236	0.00394208846316	0.00385853204572	0.0038575306964	0.00387264685633	0.00255509576792	0.00254244520447	0.00253885726904	0.00258217636361	0.00367094457339	
646.0	0.00253842448601	inf	inf	inf	inf	inf	2.63739334977	inf	0.0129503943391	0.0192287280508	0.0132257540573	0.0039430047142	0.00385847358859	0.00385748950853	0.00387621946917	0.00255579929793	0.00254241096206	0.00253887365174	0.0025817052986	0.00364078646282	
647.0	0.00253842448601	inf	inf	inf	inf	inf	2.48636492527	inf	0.0129624005165	0.0191982194675	0.0131387534947	0.00394363474619	0.00385841866452	0.00385744947504	0.00387775501038	0.00255655135943	0.00254236820543	0.00253877078888	0.00258127571359	0.00361141814796	
648.0	0.00253842448601	inf	inf	inf	inf	inf	2.35782272718	inf	0.0129742375227	0.019165061587	0.0130737291081	0.00394401477152	0.00385836856021	0.00385741342617	0.00387718565776	0.00255738217627	0.00254231592559	0.00253861053803	0.00258087730253	0.00358277064655	
649.0	0.00253842448601	inf	inf	inf	inf	inf	2.24657563536	inf	0.012985934314	0.0191296948486	0.0130456225264	0.00394420347534	0.00385832404705	0.00385738346631	0.00387433385554	0.00255833262747	0.00254225513524	0.00253850104496	0.0025805090515	0.00355480196532	
650.0	0.00253842448601	inf	inf	inf	inf	inf	2.14824900881	inf	0.0129975180248	0.0190925000648	0.0130705364432	0.00394427199168	0.00385828504962	0.00705996278832	0.00386885250782	0.00255943718779	0.0025421875199	0.00253851047805	0.00258017891728	0.00352748767036	
651.0	0.00253842448601	inf	inf	inf	inf	inf	2.05946492488	inf	0.013009015642	0.0190538000957	0.0131646166694	0.00394429260528	0.00385825048372	0.00781509172664	0.00386016215225	0.0025607124428	0.00254211406761	0.00253863859265	0.00257990129328	0.00350081663357	
652.0	0.00253842448601	inf	inf	inf	inf	inf	1.97803575827	inf	0.0130204565238	0.0190138639065	0.0133426150381	0.00394432853784	0.00385821858886	0.00824842060832	0.00384740165305	0.0025621535593	0.00254203435241	0.00253884530981	0.00257969325196	0.00347479113807	
653.0	0.00253842448601	inf	inf	inf	inf	inf	1.90286001597	inf	0.0130318753831	0.0189729118912	0.0136162340509	0.0039444263614	0.00385818797521	0.00863830023391	0.00382941745907	0.00256373510986	0.00254194646795	0.00253908569369	0.00257957007515	0.00344942667551	
654.0	0.00253842448601	inf	inf	inf	inf	inf	1.83347197685	inf	0.0130433144394	0.0189311209998	0.0139924445836	0.00394461161412	0.0038581590703	0.0090280976899	0.00380482061281	0.00256541311991	0.00254184729953	0.00253932651645	0.00257954054351	0.00342474886982	
655.0	0.00253842448601	inf	inf	inf	inf	inf	1.7695387079	inf	0.0130548221241	0.0188886285233	0.0144720677836	0.00394488724065	0.00385813522678	0.00941521636307	0.00377212544997	0.00256712790465	0.00254173297092	0.00253954803625	0.0025796040943	0.00340078811665	
656.0	0.00253842448601	inf	inf	inf	inf	inf	1.71057009218	inf	0.0130664452056	0.0188455340262	0.0150489304656	0.00394523416208	0.00385812276653	0.0098013098062	0.00372994827396	0.00256880851872	0.00254159946922	0.00253974036535	0.00257975248325	0.0033775736985	
657.0	0.00253842448601	inf	inf	inf	inf	inf	1.65586221985	inf	0.0130782146198	0.0188019002973	0.0157098001339	0.00394561324019	0.00385812958971	0.0101923664904	0.00367721739554	0.00257037902205	0.00254144340386	0.00253989960113	0.00257997420502	0.0033551291176	
658.0	0.00253842448601	inf	inf	inf	inf	inf	1.60459615922	inf	0.013090133782	0.0187577552973	0.016435144778	0.00394596816719	0.00385816271144	0.0105984001597	0.00361336316326	0.00257176531271	0.00254126270018	0.0025400251381	0.00258025617813	0.00333347033983	
659.0	0.00253842448601	inf	inf	inf	inf	inf	1.55602492461	inf	0.0131021809844	0.0187130960773	0.0172006200389	0.0039462290727	0.00385822587216	0.0110369449799	0.00353851854645	0.00257290047352	0.00254105698256	0.00254011805806	0.0025805830229	0.00331260501574	
660.0	0.00253842448601	inf	inf	inf	inf	inf	1.50965404677	inf	0.0131143263766	0.0186678937203	0.017979079475	0.00394631680715	0.00385831841749	0.0115380406363	0.00345382547117	0.00257372730002	0.00254082756355	0.00254018022197	0.0025809391411	0.0032925291035	
661.0	0.00253842448601	inf	inf	inf	inf	inf	1.46528857988	inf	0.0131265496487	0.0186220977652	0.0187428273489	0.00394614794344	0.00385843575694	0.0121455519739	0.00336195974158	0.00257419840865	0.00254057724937	0.00254021377079	0.00258131392128	0.00327322165738	
662.0	0.00253842448601	inf	inf	inf	inf	inf	1.42291990286	inf	0.0131388470513	0.0185756389988	0.0194658142542	0.00394564042857	0.00385857083174	0.0129244954293	0.00326792295649	0.00257427591051	0.00254031033854	0.0025402208313	0.00258170562017	0.00325464192219	
663.0	0.00253842448601	inf	inf	inf	inf	inf	1.38255890208	inf	0.0131512284122	0.0185284301452	0.0201255179786	0.00394471973071	0.00385871587528	0.0139831660055	0.00317995338617	0.00257393349648	0.00254003295466	0.00254020331935	0.00258212140361	0.00323673178923	
664.0	0.00253842448601	inf	inf	inf	inf	inf	1.34412383003	inf	0.0131637107063	0.0184803652776	0.0207043045016	0.0039433250944	0.0038588639811	0.0155312367232	0.00311000242177	0.00257316373853	0.0025397534968	0.00254016281854	0.00258257434081	0.00321942402568	
665.0	0.00253842448601	inf	inf	inf	inf	inf	1.30741025552	inf	0.0131763126328	0.0184313200228	0.0211901316791	0.00394141543466	0.00385901013187	0.0180650671548	0.00307270416568	0.00257199250079	0.00253948305553	0.00254010053253	0.0025830792873	0.00320265387052	
666.0	0.00253842448601	inf	inf	inf	inf	inf	1.27213157084	inf	0.0131890516359	0.0183811538743	0.021576590846	0.00393897425195	0.00385915155395	0.0232273269346	0.00308187219183	0.00257050122824	0.00253923603566	0.00254001726221	0.00258364876657	0.00318636664681	
667.0	0.00253842448601	inf	inf	inf	inf	inf	1.2380096515	inf	0.0132019427717	0.0183297138701	0.0218624160553	0.00393601299611	0.00385928759777	0.0449193708457	0.00314559007619	0.00256885771158	0.00253903149631	0.00253991337604	0.00258428914839	0.00317051595377	
668.0	0.00253842448601	inf	inf	inf	inf	inf	1.20486713017	inf	0.0132149990822	0.0182768380191	0.022050632124	0.00393257236302	0.00385941944203	inf	0.00326473283591	0.00256735772014	0.00253889561988	0.00253978880744	0.0025849978493	0.00315505587562	
669.0	0.00253842448601	inf	inf	inf	inf	inf	1.17265607739	inf	0.013228232933	0.018222357269	0.0221475088101	0.00392872121793	0.00385954973279	inf	0.00841349879695	0.00256648276464	0.00253886539945	0.00253964318859	0.00258576341991	0.00313993540884	
670.0	0.00253842448601	inf	inf	inf	inf	inf	1.14141008196	inf	0.0132416581463	0.0181660954811	0.0221614978476	0.00392455310031	0.00385968216675	inf	0.005009772453	0.00256697940318	0.00253899329836	0.00253947627239	0.0025865693429	0.00312510036347	
671.0	0.00253842448601	inf	inf	inf	inf	inf	1.11116755927	inf	0.0132552921565	0.0181078680328	0.0221022935436	0.00392018056229	0.00385982104299	inf	0.00512227205444	0.00256995752655	0.00253935248599	0.00253928880375	0.00258739832551	0.0031105038897	
672.0	0.00253842448601	inf	inf	inf	inf	inf	1.08191618736	inf	0.0132691565621	0.0180474809812	0.0219800650519	0.00391572791479	0.00385997067091	inf	0.00519180783386	0.00257698318362	0.00254004176008	0.00253908400022	0.00258823387061	0.00309612166556	
673.0	0.00253842448601	inf	inf	inf	inf	inf	1.05357483366	inf	0.0132832730752	0.0179847323372	0.0218048645374	0.003911323156	0.00386013444699	inf	0.0052454694156	0.00259009720599	0.00254118713236	0.00253886970673	0.00258906129684	0.00308196125496	
674.0	0.00253842448601	inf	inf	inf	inf	inf	1.02601352134	inf	0.0132976526271	0.0179194150252	0.0215862161384	0.00390709000816	0.00386031363679	inf	0.00529693443414	0.00261161826252	0.00254293208086	0.00253866088766	0.00258987102224	0.00306805799714	
675.0	0.00253842448601	inf	inf	inf	inf	inf	0.999103322766	inf	0.0133122807847	0.0178513199457	0.0213328701201	0.00390314091539	0.0038605061372	inf	0.00535769731495	0.00264351353989	0.00254540072424	0.00253848117562	0.00259066227047	0.00305446097502	
676.0	0.00253836061521	inf	inf	inf	inf	inf	0.972767511375	inf	0.0133271102229	0.0177802378554	0.0210526697806	0.00389957170874	0.00386070546757	inf	0.00544071603204	0.00461934203538	0.0025486125039	0.00253836061521	0.00259144388428	0.00304121910934	
677.0	0.00253832558852	inf	inf	inf	inf	inf	0.946997456384	inf	0.0133420694785	0.0177059594488	0.0207524923498	0.00389645831163	0.0038609002499	inf	0.00556266646562	0.00464197697457	0.00255234152821	0.00253832558852	0.0025922315618	0.00302837400425	
678.0	0.00253832558852	inf	inf	inf	inf	inf	0.921826989827	inf	0.0133570829934	0.0176282740301	0.0204382551391	0.00389385554959	0.00386107470111	inf	0.00574584797626	0.0046935808499	0.00255598046024	0.002538379712	0.00259304305735	0.00301596067249	
679.0	0.00253832558852	inf	inf	inf	inf	inf	0.897290996931	inf	0.0133720876662	0.0175469684387	0.0201149683935	0.00389179776486	0.00386121073024	inf	0.00601986375065	0.00478794524748	0.00255858020492	0.00253848606173	0.00259389341048	0.00300401175751	
680.0	0.00253832558852	inf	inf	inf	inf	inf	0.8733937898	inf	0.0133870375538	0.0174618278913	0.0197868022861	0.00389030073108	0.00386129171763	inf	0.00642330549405	0.00494229851873	0.00726885581314	0.00253857516887	0.00259479164728	0.00299255706789	
681.0	0.00253832558852	inf	inf	inf	inf	inf	0.850097551304	inf	0.0134019000236	0.0173726386816	0.0194571587046	0.00388936422168	0.00386130709819	inf	0.00700745312199	0.00517678792394	0.00255765587839	0.00253859103513	0.0025957392082	0.00298161577903	
682.0	0.00253832558852	inf	inf	inf	inf	inf	0.827334256988	inf	0.0134166497551	0.0172791913299	0.0191287544951	0.00388897461732	0.00386125598066	inf	0.00784928013427	0.00551214370489	0.00255440717913	0.0025385385133	0.0025967301177	0.00297118795509	
683.0	0.00253832558852	inf	inf	inf	inf	inf	0.805036278308	inf	0.0134312645074	0.0171812828704	0.0188037087141	0.00388910706328	0.00386114785932	inf	0.00909470196288	0.00596602850793	0.00255051945125	0.00253847754261	0.00259775334876	0.0029612529686	
684.0	0.00253832558852	inf	inf	inf	inf	inf	0.783167098535	inf	0.0134457232495	0.0170787175963	0.0184836171292	0.00388972688961	0.00386099967321	inf	0.0111071546969	0.00654949173943	0.00254689292947	0.00253847148499	0.00259879645106	0.00295177637595	
685.0	0.00253832558852	inf	inf	inf	inf	inf	0.761730114429	inf	0.0134600061794	0.0169713064393	0.0181696166141	0.00389079025484	0.00386083052977	inf	0.0151921900082	0.00726128784889	0.00254399722364	0.00253854726853	0.00259984720083	0.0029427226989	
686.0	0.00253832558852	inf	inf	inf	inf	inf	0.740752853158	inf	0.0134740959381	0.0168588663061	0.0178624463426	0.00389224418263	0.00386065668332	inf	0.0363715040059	0.00806301855803	0.00254192251967	0.00253869438276	0.0026008923505	0.0029340678337	
687.0	0.00253832558852	inf	inf	inf	inf	inf	0.720262032051	inf	0.0134879795341	0.0167412209962	0.0175624975105	0.00389402636443	0.00386048877823	inf	inf	0.0025670779157	0.00254055768171	0.00253888456704	0.00260191660454	0.00292580283202	
688.0	0.00253832558852	inf	inf	inf	inf	inf	0.700263879534	inf	0.0135016504855	0.0166182039878	0.0172698395351	0.00389606517879	0.00386033177435	inf	inf	0.00256254429453	0.00253973247001	0.00253908934197	0.00260290365298	0.00291792653652	
689.0	0.00253832558852	inf	inf	inf	inf	inf	0.680736975923	inf	0.0135151102045	0.0164896619675	0.0169842269645	0.00389828043756	0.00386018672201	inf	inf	0.00256549158364	0.00253928889274	0.00253928801385	0.00260383721972	0.002910433591	
690.0	0.00253832558852	inf	inf	inf	inf	inf	0.661640510732	inf	0.0135283668679	0.016355457846	0.0167050915805	0.00390058526624	0.00386005310071	inf	inf	0.00257164543022	0.00253910362091	0.00253946864186	0.00260470100904	0.002903306403	
691.0	0.00253832558852	inf	inf	inf	inf	inf	0.642934802943	inf	0.0135414297011	0.0162154725545	0.0164315148073	0.00390288940239	0.00385993059959	0.00385835036693	inf	0.00257831898783	0.00253908770064	0.00253962592223	0.00260547818002	0.00289651481198	
692.0	0.00253832558852	inf	inf	inf	inf	inf	0.624600501488	inf	0.0135542986119	0.0160696056259	0.0161621808304	0.00390510391171	0.00385981982203	0.00385794154928	inf	0.00258412916503	0.00253917929253	0.00253975849336	0.00260615210377	0.00289002294972	
693.0	0.00253832558852	inf	inf	inf	inf	inf	0.60664308645	inf	0.0135669544716	0.0159177755263	0.0158953309778	0.00390714702326	0.00385972206526	0.00385769275331	inf	0.00258852875513	0.0025393361331	0.00253986675113	0.00260670886024	0.00288379869745	
694.0	0.00253832558852	inf	inf	inf	inf	inf	0.58908207143	inf	0.013579358924	0.0157599211731	0.0156287418513	0.00390895039442	0.00385963864758	0.00385755184793	0.0118322275185	0.00259143135811	0.00253952964811	0.00253995148693	0.00260714014434	0.00287781904887	
695.0	0.00253832558852	inf	inf	inf	inf	inf	0.571934913042	inf	0.0135914667801	0.0155960051718	0.0153597491019	0.00391046482302	0.0038595701904	0.00385748178815	0.00265656998219	0.0025929701936	0.00253974082861	0.0025400132463	0.00260744458807	0.00287206954888	
696.0	0.00253832558852	inf	inf	inf	inf	inf	0.555204453349	inf	0.0136032426285	0.0154260179826	0.0150853409214	0.00391166426779	0.00385951611182	0.00385745640793	0.00413391365786	0.00259335881478	0.00253995744855	0.00254005215429	0.00260762669115	0.00286654274179	
697.0	0.00253832558852	inf	inf	inf	inf	inf	0.538874856635	inf	0.0136146704443	0.0152499818772	0.014802345144	0.00391254720853	0.00385947445854	0.00385745788628	0.00552217719566	0.00259281958659	0.00254017210248	0.00254006797799	0.00260769396583	0.00286124088434	
698.0	0.00253832558852	inf	inf	inf	inf	inf	0.522918273893	inf	0.013625753318	0.0150679539741	0.0145077090664	0.00391313485637	0.0038594420484	0.00385747487805	0.0062549694249	0.00259155471541	0.00254038066551	0.00254006027194	0.00260765330153	0.00285618367408	
699.0	0.00253832558852	inf	inf	inf	inf	inf	0.5073090302	inf	0.0136365079328	0.0148800282031	0.0141988341972	0.00391346640183	0.00385941485901	0.00385750080099	0.00673683459908	0.00258973973969	0.00254058100978	0.00254002852153	0.00260750699847	0.0028514180313	
700.0	0.00253832558852	inf	inf	inf	inf	inf	0.492035648812	inf	0.0136469588227	0.0146863367854	0.0138739059138	0.00391359212986	0.00385938872615	0.00385753218738	0.00672379009565	0.00258752504134	0.00254077199662	0.00253997224677	0.00260725040914	0.0028470229614	
701.0	0.00253832558852	inf	inf	inf	inf	inf	0.477102464221	inf	0.013657134608	0.0144870523557	0.013532152379	0.00391356555901	0.00385936032461	0.00385756724252	0.00607607771108	0.00258503814246	0.0025409527772	0.00253989109982	0.00260687303134	0.00284310206202	
702.0	0.00253832558852	inf	inf	inf	inf	inf	0.462521804516	inf	0.013667066239	0.0142823913285	0.0131739752224	0.00391343582449	0.00385932792942	0.00385760479695	0.00530939856557	0.00258238538065	0.00254112239408	0.00253978500936	0.00260636182373	0.0028397639317	
703.0	0.00253832558852	inf	inf	inf	inf	inf	0.448303343667	inf	0.0136767866202	0.0140726180569	0.0128009221468	0.00391324128685	0.00385929123436	0.0038576437137	0.00478806031954	0.00257965400201	0.00254127962052	0.00253965440587	0.00260570456506	0.00283710010556	
704.0	0.00253832558852	inf	inf	inf	inf	inf	0.43444622059	inf	0.0136863310405	0.0138580488338	0.0124155168035	0.00391300507013	0.00385925018171	0.00385768263423	0.00449533666936	0.00257691501182	0.0025414229489	0.00253950055167	0.00260489245818	0.00283517107164	
705.0	0.00253832558852	inf	inf	inf	inf	inf	0.420937313043	inf	0.013695738009	0.0136390550586	0.0120209984047	0.00391273286395	0.00385920372873	0.0038577199542	0.00433731756581	0.00257422577995	0.00254155066897	0.00253932599205	0.00260392265926	0.00283400474546	
706.0	0.00253832558852	inf	inf	inf	inf	inf	0.407756778021	inf	0.0137050500616	0.0134160653031	0.011621029808	0.00391241302724	0.00385914954917	0.00385775403123	0.00425029538842	0.00257163167283	0.00254166106189	0.00253913516018	0.00260280101752	0.00283360541688	
707.0	0.00253832558852	inf	inf	inf	inf	inf	0.394887786622	inf	0.0137143137811	0.0131895665317	0.0112194213809	0.00391201873056	0.00385908487038	0.00385778358983	0.00420029042697	0.00256916713708	0.002541752789	0.00253893516253	0.00260154415865	0.00283396564315	
708.0	0.00253832558852	inf	inf	inf	inf	inf	0.382323604868	inf	0.0137235778557	0.0129601051969	0.0108199052449	0.00391151171811	0.0038590079013	0.00385780812862	0.00417001647792	0.0025668569198	0.00254182541766	0.00253873664214	0.00260017921513	0.00283507279195	
709.0	0.00253832558852	inf	inf	inf	inf	inf	0.370067486786	inf	0.0137328881264	0.0127282887185	0.0104259774055	0.00391084718106	0.00385891905058	0.00385782808706	0.00415059221577	0.00256471754213	0.00254187979927	0.00253855420691	0.00259874017103	0.0028369081601	
710.0	0.00253832558852	inf	inf	inf	inf	inf	0.358126910747	inf	0.0137422804617	0.0124947871229	0.0100408035248	0.00390997923105	0.00385882134742	0.00385784465562	0.00413732480596	0.00256275870768	0.00254191803719	0.0025384052033	0.00259726165616	0.00283944347669	
711.0	0.00253830517697	inf	inf	inf	inf	inf	0.346506618631	inf	0.0137517755414	0.0122603340876	0.00966717328599	0.00390886648702	0.00385871999853	0.00385785929558	0.00412765296098	0.00256098434873	0.0025419430786	0.00253830517697	0.00259577258602	0.00284263975502	
712.0	0.00253825982231	inf	inf	inf	inf	inf	0.335203963931	inf	0.0137613805192	0.0120257267399	0.009307491351	0.00390747730345	0.00385862144953	0.00385787319033	0.00412013351488	0.00255939326447	0.00254195817364	0.00253825982231	0.00259429171059	0.00284645029212	
713.0	0.0025382580712	inf	inf	inf	inf	inf	0.324208674583	inf	0.0137710977037	0.0117918238506	0.00896379463243	0.00390579419839	0.00385853239462	0.00385788690718	0.00411392856133	0.00255797958543	0.00254196641456	0.0025382580712	0.0025928260377	0.00285082689258	
714.0	0.0025382580712	inf	inf	inf	inf	inf	0.313507286683	inf	0.0137809341609	0.0115595423863	0.0086377827897	0.00390381706513	0.00385845901512	0.00385790045038	0.00410853770767	0.00255673344298	0.0025419704253	0.00253827554811	0.00259137272731	0.00285572499987	
715.0	0.0025382580712	inf	inf	inf	inf	inf	0.303089520771	inf	0.013790906295	0.0113298527416	0.0083308521672	0.0039015648171	0.00385840655193	0.00385791366092	0.00410365399722	0.00255564212269	0.00254197218338	0.00253829163001	0.00258992369172	0.00286110293691	
716.0	0.0025382580712	inf	inf	inf	inf	inf	0.292952059736	inf	0.0138010387811	0.0111037729619	0.00804413106411	0.00389907523485	0.00385837912015	0.00385792675241	0.00409908427434	0.00255469165754	0.00254197293716	0.0025383063549	0.00258847067499	0.00286691524123	
717.0	0.0025382580712	inf	inf	inf	inf	inf	0.283097580037	inf	0.0138113609258	0.0108823618189	0.00777851516256	0.00389640295729	0.00385837952989	0.00385794072085	0.00409470422046	0.00255386852406	0.0025419731916	0.00253833913219	0.00258700904803	0.00287310557143	
718.0	0.0025382580712	inf	inf	inf	inf	inf	0.273530615508	inf	0.0138219032016	0.010666710266	0.00753469898911	0.0038936157591	0.00385840895435	0.00385795741726	0.00409043253495	0.00255316100313	0.00254197275035	0.0025384114149	0.00258554010798	0.00287960467042	
719.0	0.0025382580712	inf	inf	inf	inf	inf	0.264253177635	inf	0.0138326950722	0.0104579307438	0.00731320178317	0.00389078950075	0.00385846654945	0.00385797920803	0.00408621567043	0.00255255985263	0.00254197079993	0.00253853161444	0.00258407236732	0.00288633570685	
720.0	0.0025382580712	inf	inf	inf	inf	inf	0.255262260119	inf	0.0138437640567	0.0102571440816	0.00711438979697	0.00388800233179	0.00385854926591	0.00385800834664	0.00408201798571	0.00255205813825	0.00254196599601	0.00253869267393	0.00258262187953	0.00289322575621	
721.0	0.0025382580712	inf	inf	inf	inf	inf	0.246550356575	inf	0.0138551356782	0.0100654640809	0.00693849529085	0.00388532885951	0.00385865204281	0.00385804631783	0.00407781421463	0.00255165035152	0.00254195651927	0.00253887841629	0.00258121096874	0.00290021789546	
722.0	0.0025382580712	inf	inf	inf	inf	inf	0.238108797423	inf	0.0138668340018	0.00988398006877	0.00678562950542	0.00388283504917	0.00385876844841	0.00385809341315	0.00407358277001	0.00255133122678	0.00254194011739	0.00253907097514	0.00257986469951	0.00290727716421	
723.0	0.0025382580712	inf	inf	inf	inf	inf	0.229931636756	inf	0.0138788826064	0.00971373806055	0.00665578921455	0.00388057448657	0.00385889165965	0.00385814867112	0.00406929977953	0.0025510948165	0.00254191421487	0.00253925538828	0.00257860552226	0.0029143889022	
724.0	0.0025382580712	inf	inf	inf	inf	inf	0.222017392357	inf	0.0138913057519	0.00955572104337	0.00654885846825	0.00387858643612	0.00385901550769	0.00385821016882	0.00406493464339	0.00255093423511	0.0025418761427	0.00253942120086	0.00257744815585	0.00292155443593	
725.0	0.0025382580712	inf	inf	inf	inf	inf	0.21436781803	inf	0.0139041293194	0.00941082876839	0.00646460503338	0.00387689582043	0.00385913530846	0.00385827551506	0.00406044799161	0.00255084207756	0.00254182339586	0.00253956228088	0.00257639683705	0.0029287895264	
726.0	0.0025382580712	inf	inf	inf	inf	inf	0.206985087027	inf	0.0139173806293	0.00927985769793	0.00640267010786	0.00387551489111	0.00385924838745	0.00385834234049	0.00405579224888	0.0025508111321	0.00254175374506	0.00253967593814	0.00257544531502	0.00293612763716	
727.0	0.0025382580712	inf	inf	inf	inf	inf	0.199869193977	inf	0.0139310861081	0.00916348181389	0.00636255284554	0.00387444608907	0.00385935430718	0.00385840865018	0.00405091411577	0.00255083495823	0.00254166515199	0.00253976192888	0.00257457899509	0.00294362554446	
728.0	0.0025382580712	inf	inf	inf	inf	inf	0.193016780607	inf	0.0139452667555	0.00906223534907	0.00634359271445	0.0038736854093	0.00385945473414	0.00385847300405	0.00404575780933	0.00255090816661	0.00254155560372	0.00253982154711	0.00257377876867	0.00295136429541	
729.0	0.0025382580712	inf	inf	inf	inf	inf	0.186421945012	inf	0.0139599336307	0.0089764985206	0.00634495156411	0.00387322553544	0.00385955286697	0.00385853454606	0.00404026808565	0.00255102646142	0.00254142299747	0.0025398568442	0.00257302550499	0.00295943948433	
730.0	0.0025382580712	inf	inf	inf	inf	inf	0.180078527558	inf	0.0139750868925	0.00890648735273	0.00636559718065	0.0038730581325	0.00385965250376	0.00385859291779	0.00403439263614	0.00255118654152	0.00254126514734	0.00253986997605	0.00257230366103	0.00296794295934	
731.0	0.0025382580712	inf	inf	inf	inf	inf	0.173982301238	inf	0.0139907197403	0.00885224842817	0.00640429235875	0.00387317489464	0.00385975697042	0.0038586481052	0.00402808393112	0.00255138588311	0.00254107996102	0.00253986271849	0.00257160321332	0.00297694546916	
732.0	0.0025382580712	inf	inf	inf	inf	inf	0.168131547946	inf	0.0140068245553	0.00881365902987	0.00645959344646	0.00387356724423	0.00385986816976	0.00471275488003	0.00402130066134	0.00255162243669	0.00254086579828	0.00253983619074	0.00257092018243	0.00298648863882	
733.0	0.0025382580712	inf	inf	inf	inf	inf	0.162525940249	inf	0.0140233974175	0.00879043273411	0.00652985950532	0.00387422485261	0.00385998601705	0.00483331564426	0.00401400860462	0.00255189430206	0.00254062191844	0.00253979080952	0.00257025640066	0.0029965885347	
734.0	0.0025382580712	inf	inf	inf	inf	inf	0.157164744607	inf	0.0140404395348	0.00878213010413	0.00661327267571	0.00387513339616	0.00386010848351	0.00490731623226	0.00400618025715	0.00255219949404	0.00254034894305	0.00253972643218	0.00256961861777	0.00300724633225	
735.0	0.0025382580712	inf	inf	inf	inf	inf	0.152045399137	inf	0.014057956426	0.0087881738266	0.00670787054759	0.00387627210332	0.00386023227477	0.00495720494705	0.00399779229769	0.00255253590405	0.00254004944842	0.00253964263414	0.00256901667346	0.00301845686978	
736.0	0.0025382580712	inf	inf	inf	inf	inf	0.147163108966	inf	0.0140759565131	0.00880786728577	0.0068115899172	0.00387761168498	0.00467616494435	0.00498980722534	0.00398882030211	0.00255290146851	0.0025397290228	0.00253953905702	0.00256846064134	0.00303020766091	
737.0	0.0025382580712	inf	inf	inf	inf	inf	0.142511624107	inf	0.0140944499127	0.00884041545953	0.0069223184912	0.00387911319273	0.00484005591387	0.00500852409286	0.00397923148248	0.00255329438024	0.00253939815732	0.00253941581654	0.00256795778013	0.00304246985014	
738.0	0.0025382580712	inf	inf	inf	inf	inf	0.138084687788	inf	0.0141134478074	0.0088849470444	0.00703795153559	0.00388072818831	0.00490908352064	0.00501581312741	0.00396897854098	0.00255371308209	0.0025390751648	0.00253927399604	0.00256751066362	0.00305518966345	
739.0	0.0025382580712	inf	inf	inf	inf	inf	0.133877120085	inf	0.0141329623793	0.00889943249387	0.00715645128157	0.00388240041858	0.0049568399674	0.00501412590743	0.00395799975991	0.00255415586983	0.00253879000533	0.00253911627469	0.00256711680132	0.00306828764821	
740.0	0.0025382580712	inf	inf	inf	inf	inf	0.129884849528	inf	0.0141530073538	0.00900622721706	0.00727590587247	0.00388406894193	0.00499283162923	0.00500632178238	0.00394622963354	0.00255462015428	0.00253858835	0.00253894769455	0.00256676908556	0.00308166784677	
741.0	0.0025382580712	inf	inf	inf	inf	inf	0.126104081953	inf	0.0141735991093	0.0090810485808	0.00739458362154	0.00388567240544	0.00502069990403	0.00499570029537	0.00393361827537	0.00255510157319	0.00253853419155	0.00253877643779	0.00256645690165	0.00309523279745	
742.0	0.0025382580712	inf	inf	inf	inf	inf	0.122530275383	inf	0.014194758417	0.00916403689911	0.00751098036039	0.00388715393476	0.00504225455993	0.00498564603142	0.00392014782951	0.00255559332094	0.0025387075024	0.0025386142171	0.00256616839648	0.00310889573186	
743.0	0.0025382580712	inf	inf	inf	inf	inf	0.119157486639	inf	0.0142165123342	0.00925424898265	0.0076238580898	0.00388846591686	0.0050585359491	0.00497898540374	0.00390582878498	0.00255608631424	0.00253919107066	0.00253847547012	0.00256589329017	0.0031225834064	
744.0	0.0025382580712	inf	inf	inf	inf	inf	0.115978379736	inf	0.0142388952531	0.00935077452586	0.00773227285518	0.00388957386554	0.005070222172	0.00497734833524	0.00389067003441	0.00255657064932	0.00254003976749	0.00253837421487	0.00256562506147	0.00313623160643	
745.0	0.0025382580712	inf	inf	inf	inf	inf	0.112984857977	inf	0.014261947284	0.00945274535931	0.00783558924712	0.00389045864435	0.00507782308657	0.00498088483893	0.00387464047557	0.00255703783064	0.00254123144032	0.00253831794549	0.00256536181289	0.00314978150289	
746.0	0.0025382580712	inf	inf	inf	inf	inf	0.110168909848	inf	0.014285709051	0.00926709726144	0.00793348120381	0.00389111658577	0.00508178635418	0.00498848470406	0.00385765136187	0.00255748236327	0.00254261765808	0.00253830054214	0.00256510611605	0.00316318315693	
747.0	0.0025382580712	inf	inf	inf	inf	inf	0.107523088196	inf	0.014310214502	0.00941531560648	0.00802591910279	0.0038915575	0.00508256116458	0.00499834099631	0.00383957140446	0.00255790173225	0.00254391865336	0.00253830062125	0.00256486419263	0.00317640658695	
748.0	0.0025382580712	inf	inf	inf	inf	inf	0.10504039816	inf	0.0143354861314	0.00957180993446	0.00811314217712	0.00389180105154	0.00508064125422	0.00500855208303	0.00382026147941	0.00255829508127	0.00254480619281	0.00253829259131	0.00256464451987	0.00318945461128	
749.0	0.0025382580712	inf	inf	inf	inf	inf	0.102713816422	inf	0.0143615358707	0.00973803924111	0.00819561687085	0.0038918723369	0.00507660065581	0.00501754913044	0.00379960929131	0.00255866156399	0.00254505538346	0.00253826700155	0.00256445580095	0.00320236837144	
750.0	0.00253824141328	inf	inf	inf	inf	inf	0.100535828901	inf	0.0143883704189	0.00988623098777	0.00827398334923	0.00389179755822	0.00507113296193	0.00502431039489	0.00377755426242	0.00255899899623	0.00254466218194	0.00253824141328	0.00256430450905	0.0032152200349	
751.0	0.00253824141328	inf	inf	inf	inf	inf	0.0984982421601	inf	0.0144159968877	0.010036791874	0.00834899288584	0.003891600455	0.00506510444807	0.00502841919163	0.00375410275133	0.00255930289772	0.00254382903531	0.00253824798518	0.00256419301619	0.00322809637266	
752.0	0.00253824141328	inf	inf	inf	inf	inf	0.0965923598104	inf	0.0144444260057	0.0102106130894	0.00842143866894	0.00389129980957	0.00505963061165	0.00503003405518	0.00372933657812	0.00255956591091	0.00254283709942	0.00253830996463	0.00256411912982	0.00324108253327	
753.0	0.00253824141328	inf	inf	inf	inf	inf	0.0948094286785	inf	0.0144736725906	0.0103984654124	0.00849208502319	0.00389090804184	0.00505618248233	0.00502982195544	0.00370341649803	0.00255977778709	0.00254191497522	0.00253842955215	0.00256407677445	0.00325425289714	
754.0	0.00253824141328	inf	inf	inf	inf	inf	0.0931410830285	inf	0.014503754489	0.0106012957792	0.00856160030271	0.0038904308071	0.00505671960505	0.005028875203	0.00367658028959	0.00255992617078	0.00254118311583	0.00253859241581	0.00256405702782	0.00326767022595	
755.0	0.00253824141328	inf	inf	inf	inf	inf	0.0915795328475	inf	0.0145346911772	0.0108204009643	0.00863049850857	0.00388986748077	0.00506381934353	0.00502859373794	0.00364913333261	0.002559998127	0.00254066859001	0.00253877850509	0.00256404963524	0.00328138823969	
756.0	0.00253824141328	inf	inf	inf	inf	inf	0.090117459768	inf	0.0145665025134	0.0110574385158	0.00869909388274	0.00388921245404	0.00508070526728	0.00503047151155	0.00362142701388	0.00255998198972	0.002540345759	0.00253896991725	0.00256404530667	0.00329544993967	
757.0	0.00253824141328	inf	inf	inf	inf	inf	0.0887477883861	inf	0.014599208166	0.011312681662	0.00876747274679	0.00388845708164	0.00511094693286	0.00503568533661	0.00359381692108	0.00255986901836	0.00254017077023	0.0025391538117	0.00256403813237	0.00330987820829	
758.0	0.00253824141328	inf	inf	inf	inf	inf	0.0874635100665	inf	0.0146328277753	0.0115851550785	0.00883548495785	0.00388759207418	0.00515742655968	0.00504438526739	0.00356659258729	0.00255965453739	0.00254010087154	0.0025393222097	0.00256402693393	0.0033246636717	
759.0	0.00253824141328	inf	inf	inf	inf	inf	0.0862576603175	inf	0.0146673820916	0.0118733732357	0.00890275478555	0.00388661003197	0.00522014187271	0.00505473683444	0.00353988254866	0.00255933839867	0.00254010174857	0.00253947071622	0.00256401515432	0.00333975874258	
760.0	0.00253824141328	inf	inf	inf	inf	inf	0.0851234608162	inf	0.0147028951893	0.0121762391313	0.00896870947128	0.00388550778324	0.00529310877992	0.00506219696681	0.00351356849809	0.00255892458241	0.00254014835832	0.00253959726729	0.00256400969756	0.00335508219599	
761.0	0.00253824141328	inf	inf	inf	inf	inf	0.0840545457722	inf	0.0147393970613	0.0124933324121	0.00903262254212	0.00388428823231	0.00536257845438	0.00506002111745	0.00348727199646	0.00255841986088	0.00254022320308	0.00253970120652	0.00256401931327	0.00337053261821	
762.0	0.00253824141328	inf	inf	inf	inf	inf	0.0830451377836	inf	0.0147769251411	0.0128247889878	0.00909366738168	0.00388296147942	0.00541035575068	0.00504167421575	0.00346045870989	0.00255783199864	0.00254031413157	0.00253978263308	0.00256405275992	0.00338600341968	
763.0	0.00253824141328	inf	inf	inf	inf	inf	0.0820900794241	inf	0.0148155220836	0.0131711646996	0.00915097487677	0.00388154508147	0.00542256410725	0.0050040040651	0.00343262032358	0.00255716847032	0.00254041253987	0.00253984189875	0.00256411685986	0.00340139126766	
764.0	0.00253824141328	inf	inf	inf	inf	inf	0.0811847411562	inf	0.0148552283132	0.013533365849	0.00920369068278	0.00388006342841	0.00539677938297	0.0049486166781	0.00340342170934	0.00255643635157	0.00254051217513	0.00253987921441	0.00256421484001	0.00341659517023	
765.0	0.00253824141328	inf	inf	inf	inf	inf	0.080324891379	inf	0.0148960717022	0.0139126309202	0.00925102770611	0.00387854632671	0.00534086004482	0.00488043183747	0.00337273420927	0.00255564304066	0.00254060842782	0.00253989444221	0.00256434567126	0.00343151154048	
766.0	0.00253824141328	inf	inf	inf	inf	inf	0.0795066051189	inf	0.0149380601694	0.0143105339893	0.00929230979688	0.00387702696942	0.00526632051378	0.00480507697771	0.00334057678135	0.00255479693202	0.00254069790934	0.00253988713517	0.00256450459601	0.00344603273729	
767.0	0.00253824141328	inf	inf	inf	inf	inf	0.0787262461408	inf	0.0149811817594	0.0147290057512	0.00932700406013	0.00387553955587	0.00518299737659	0.0047270911194	0.00330704046037	0.00255390753279	0.0025407781763	0.00253985678549	0.0025646841441	0.00346005334744	
768.0	0.00253824141328	inf	inf	inf	inf	inf	0.0779805187533	inf	0.0150254108522	0.0151703916019	0.00935474123119	0.00387411686023	0.0050973300827	0.0046494120579	0.00327224740399	0.00255298514099	0.002540847561	0.0025398030853	0.00256487526983	0.00347348200481	
769.0	0.00253824141328	inf	inf	inf	inf	inf	0.077266546372	inf	0.0150707155891	0.0156375718403	0.00937532420626	0.00387278805765	0.00501283699451	0.00457362169509	0.00323634830538	0.0025520404186	0.00254090508919	0.0025397260221	0.00256506899562	0.00348625274051	
770.0	0.00253824141328	inf	inf	inf	inf	inf	0.0765819155676	inf	0.0151170627379	0.0161341658619	0.00938872499521	0.00387157706989	0.00493113468714	0.00450039222512	0.00319953637138	0.00255108406827	0.00254095044265	0.00253962586138	0.00256525850488	0.0034983290278	
771.0	0.00253824141328	inf	inf	inf	inf	inf	0.0759246526979	inf	0.0151644192691	0.0166648395029	0.00939507186598	0.00387050162363	0.00485277072265	0.00442986455164	0.0031620563075	0.00255012665422	0.00254098389103	0.00253950321309	0.00256544075271	0.00350969876869	
772.0	0.00253824141328	inf	inf	inf	inf	inf	0.0752931470744	inf	0.015212751957	0.0172357363338	0.00939462913909	0.00386957309502	0.00477774567601	0.00436189804029	0.00312419878683	0.00254917854924	0.00254100617399	0.00253935937203	0.00256561685186	0.00352036492602	
773.0	0.00253824141328	inf	inf	inf	inf	inf	0.0746860605277	inf	0.0152620262088	0.0178550890778	0.00938777162879	0.00386879709753	0.00470580083101	0.004296213693	0.0030862825826	0.00254824997626	0.00254101834133	0.0025391969809	0.00256579134506	0.00353033807207	
774.0	0.00253824141328	inf	inf	inf	inf	inf	0.0741022563201	inf	0.0153122051687	0.0185341461553	0.00937495543473	0.00386817465577	0.00463656617922	0.00423246940471	0.00304863228977	0.0025473510356	0.00254102160134	0.00253902094573	0.00256597093179	0.00353963376518	
775.0	0.00253824141328	inf	inf	inf	inf	inf	0.0735407657288	inf	0.0153632495424	0.0192886968779	0.00935668734782	0.00386770371467	0.00456963483276	0.00417029980422	0.00301155923862	0.00254649154712	0.00254101720501	0.00253883942062	0.00256616307712	0.00354827326155	
776.0	0.00253824141328	inf	inf	inf	inf	inf	0.0730007945158	inf	0.0154151185207	0.0201417345519	0.00933349506716	0.00386738068521	0.00450460245061	0.00410934238484	0.00297534967838	0.00254568062589	0.00254100637253	0.00253866448005	0.00256637464014	0.00355628327177	
777.0	0.00253824141328	inf	inf	inf	inf	inf	0.0724817491385	inf	0.0154677720574	0.0211283524607	0.00930589942078	0.00386720174137	0.00444109222958	0.00404926154848	0.0029402604487	0.00254492611698	0.00254099026003	0.00253851170918	0.00256661057292	0.00356369101331	
778.0	0.00253824141328	inf	inf	inf	inf	inf	0.0719832479608	inf	0.0155211744194	0.0223053233034	0.00927438936457	0.00386716362873	0.00437877469848	0.00398977419439	0.0029065197077	0.00254423413819	0.00254096995824	0.0025383975787	0.0025668730406	0.00357051513839	
779.0	0.00253824141328	inf	inf	inf	inf	inf	0.0715050961292	inf	0.0155752980337	0.0237715331168	0.00923940088989	0.00386726384768	0.00431738498537	0.0039306748274	0.002874329295	0.00254360891545	0.00254094649545	0.00253833374702	0.00256716129193	0.00357675755155	
780.0	0.00253824141328	inf	inf	inf	inf	inf	0.0710472265002	inf	0.015630125321	0.025717231718	0.00920130052588	0.00386750019141	0.00425673757334	0.00387185485869	0.00284386575011	0.00254305293733	0.00254092080991	0.00253831949936	0.00256747222644	0.00358240088426	
781.0	0.00253824141328	inf	inf	inf	inf	inf	0.0706096278332	inf	0.0156856454992	0.028565820441	0.00916037323068	0.00386786973908	0.00419673772926	0.00381331019771	0.00281527824303	0.00254256735019	0.00254089365705	0.00253833749784	0.00256780105988	0.00358741265712	
782.0	0.00253824141328	inf	inf	inf	inf	inf	0.0701922832168	inf	0.0157418451828	0.0335154533684	0.00911681421725	0.00386836751188	0.00413738823621	0.00375513365718	0.0027886833243	0.00254215246888	0.00254086545752	0.00253836007762	0.00256814201757	0.00359175328011	
783.0	0.00253824141328	inf	inf	inf	inf	inf	0.0697951389275	inf	0.0157986966052	0.0461948042961	0.00907072458734	0.00386898506314	0.00407879030815	0.00369749323936	0.00276415808162	0.00254180827966	0.00254083616236	0.00253836667484	0.0025684893303	0.0035953832532	
784.0	0.00253824141328	inf	inf	inf	inf	inf	0.0694181113683	inf	0.0158561505824	inf	0.00902211020691	0.00386970929846	0.00402113876177	0.00364060208721	0.00274173430653	0.00254153481695	0.00254080524587	0.00253835948109	0.00256883829826	0.00359826632509	
785.0	0.00253824141328	inf	inf	inf	inf	inf	0.0690611170515	inf	0.0159141383592	inf	0.00897088269742	0.00387052179683	0.00396471231509	0.00358468870474	0.00272139597267	0.00254133231689	0.0025407718594	0.00253836171367	0.00256918580111	0.00360036954958	
786.0	0.00253824141328	inf	inf	inf	inf	inf	0.0687240941062	inf	0.0159725800669	inf	0.00891686155127	0.00387139883518	0.00390985993519	0.00352997567241	0.00270308096654	0.00254120111925	0.00254073508041	0.00253839988251	0.00256953006454	0.00360166416006	
787.0	0.00253824141328	inf	inf	inf	inf	inf	0.068406990781	inf	0.0160313939171	inf	0.0088597770326	0.00387231221478	0.00385698454169	0.00347667148403	0.00268668670383	0.00254114141527	0.00254069414238	0.00253848706868	0.00256987016879	0.00360212989631	
788.0	0.00253824141328	inf	inf	inf	inf	inf	0.0681097225005	inf	0.0160905021824	inf	0.00879927345846	0.00387323086854	0.00380652601607	0.00342497488132	0.00267207903971	0.00254115304498	0.00254064858	0.00253861903738	0.00257020578455	0.00360176191077	
789.0	0.00253824141328	inf	inf	inf	inf	inf	0.0678321156541	inf	0.0161498334324	inf	0.00873491283293	0.00387412309333	0.0037589453961	0.00337508648731	0.0026591043713	0.00254123550781	0.0025405982688	0.00253878062906	0.00257053720213	0.00360057683339	
790.0	0.00253824141328	inf	inf	inf	inf	inf	0.0675738649371	inf	0.01620932243	inf	0.00866617967337	0.00387495913116	0.00371471165841	0.00332722048968	0.00264760429349	0.00254138819918	0.00254054337861	0.00253895415408	0.00257086524827	0.00359861456602	
791.0	0.00253824141328	inf	inf	inf	inf	inf	0.0673345254667	inf	0.0162689090681	inf	0.00859248903024	0.0038757137181	0.0036742924713	0.00328161011855	0.00263742988111	0.00254161075942	0.002540484275	0.00253912478547	0.00257119067915	0.00359593472942	
792.0	0.00253824141328	inf	inf	inf	inf	inf	0.0671135464744	inf	0.0163285375493	inf	0.00851320033612	0.00387636816372	0.00363815016786	0.00323850392902	0.00262845109878	0.0025419034607	0.00254042141605	0.0025392823746	0.00257151314211	0.00359260995701	
793.0	0.00253824141328	inf	inf	inf	inf	inf	0.0669103244941	inf	0.0163881561575	inf	0.00842763988401	0.0038769115356	0.00360674329169	0.00319815381482	0.00262055887706	0.00254226775208	0.00254035527976	0.00253942106183	0.00257183009615	0.00358871938114	
794.0	0.00253824141328	inf	inf	inf	inf	inf	0.0667242405797	inf	0.0164477182372	inf	0.00833513457355	0.00387734063056	0.00358053313335	0.00316079855894	0.00261366157619	0.00254270720137	0.00254028632165	0.00253953806878	0.00257213599391	0.00358434419671	
795.0	0.00253824141328	inf	inf	inf	inf	inf	0.066554659149	inf	0.0165071842595	inf	0.00823505842042	0.00387765863698	0.00355999435772	0.00312664767183	0.00260767975924	0.00254322898103	0.00254021494183	0.00253963248527	0.00257242186869	0.00357956453929	
796.0	0.00253824141328	inf	inf	inf	inf	inf	0.0664008953111	inf	0.0165665249231	inf	0.00812689056278	0.00387787270599	0.00354562852932	0.00309586943318	0.00260254219437	0.00254384584664	0.00254014144407	0.00253970435919	0.00257267585064	0.00357445618096	
797.0	0.00253824141328	inf	inf	inf	inf	inf	0.0662621739938	inf	0.0166257238272	inf	0.00801027981081	0.00387799096344	0.00353797883358	0.00306858516806	0.00259818392516	0.00254457858346	0.00254006600972	0.00253975411535	0.00257288468031	0.00356908570153	
798.0	0.00253824141328	inf	inf	inf	inf	inf	0.0661376077892	inf	0.0166847774497	inf	0.0078851075503	0.00387801971579	0.00353764431257	0.00304486976708	0.00259454593116	0.0025454590442	0.00253998873652	0.0025397822377	0.00257303567606	0.00356350459751	
799.0	0.00253824141328	inf	inf	inf	inf	inf	0.0660262140444	inf	0.0167436898385	inf	0.00775153910333	0.00387796157866	0.00354529250747	0.0030247570653	0.0025915756174	0.00254653386308	0.00253990979268	0.00253978912948	0.002573118458	0.0035577442902	
800.0	0.00253824141328	inf	inf	inf	inf	inf	0.0659269677165	inf	0.0168024622399	inf	0.00761005380713	0.00387781497622	0.00356166966412	0.00300824826135	0.00258922757904	0.00254786873251	0.00253982971684	0.00253977508448	0.00257312627626	0.00355181387466	
801.0	0.00253824141328	inf	inf	inf	inf	inf	0.0658388616461	inf	0.0168610821368	inf	0.00746144707262	0.00387757501615	0.00358760755357	0.00299532182902	0.00258746436191	0.0025495532709	0.002539749851	0.00253974031627	0.00257305702621	0.00354570078243	
802.0	0.00253824141328	inf	inf	inf	inf	inf	0.0657609389918	inf	0.0169195179126	inf	0.00730680302669	0.00387723532445	0.0036240261984	0.00298594392858	0.00258625714125	0.00255170716977	0.00253967285358	0.00253968502544	0.0025729138961	0.00353937305761	
803.0	0.00253824141328	inf	inf	inf	inf	inf	0.0656922855477	inf	0.0169777216716	inf	0.00714744225991	0.00387679021124	0.00367193228177	0.00298007885545	0.00258558634707	0.00255448887151	0.00253960325685	0.00253960949395	0.00257270521388	0.00353278175133	
804.0	0.00253824141328	inf	inf	inf	inf	inf	0.0656319952529	inf	0.0170356369236	inf	0.006984853151	0.00387623659337	0.00373241311396	0.00297769940417	0.00258544228545	0.00255810766116	0.0025395481007	0.00253951420888	0.0025724430802	0.00352586293756	
805.0	0.00253824141328	inf	inf	inf	inf	inf	0.065579135487	inf	0.0170932061254	inf	0.00682061670067	0.0038755753233	0.00380662610973	0.00297879709434	0.00258582577171	0.00256283862423	0.00253951770951	0.00253940002472	0.00257214077299	0.00351854019966	
806.0	0.00253824141328	inf	inf	inf	inf	inf	0.0655327352911	inf	0.0171503750216	inf	0.00665633427436	0.00387481184551	0.00389578448598	0.00298339213369	0.00258674871865	0.00256903756216	0.00253952658322	0.00253926837576	0.00257180972312	0.00351072896781	
807.0	0.00253824141328	inf	inf	inf	inf	inf	0.0654918111744	inf	0.0172070937752	inf	0.00649356524013	0.00387395627513	0.00400114083488	0.00299154291076	0.0025882345734	0.00257714904031	0.00253959411411	0.0025391215737	0.00257145700908	0.00350234311449	
808.0	0.00253824141328	inf	inf	inf	inf	inf	0.0654554167139	inf	0.0172633161848	inf	0.00633377792968	0.0038730230608	0.0041239706252	0.00300335472469	0.00259031848215	0.00258769413647	0.00253974440712	0.00253896323521	0.00257108410411	0.00349330264708	
809.0	0.00253824141328	inf	inf	inf	inf	inf	0.0654226879657	inf	0.0173189982721	inf	0.00617831436928	0.00387203035584	0.00426555805436	0.00301898731959	0.00259304706591	0.00260121456796	0.00254000387223	0.00253879884611	0.00257068718433	0.0034835406174	
810.0	0.00253824141328	inf	inf	inf	inf	inf	0.0653928560335	inf	0.0173740971306	inf	0.00602836761206	0.00387099916478	0.00442718757388	0.00303866050517	0.00259647768979	0.00261813945587	0.00254039452522	0.00253863630284	0.00257025892674	0.00347300800598	
811.0	0.00253824141328	inf	inf	inf	inf	inf	0.0653652259533	inf	0.0174285705226	inf	0.00588496959411	0.0038699522698	0.00461014509469	0.00306265656252	0.00260067712189	0.00263854087229	0.00254092073438	0.00253848599652	0.00256979117466	0.00346167680249	
812.0	0.00253824141328	inf	inf	inf	inf	inf	0.0653391385733	inf	0.0174823774102	inf	0.00574898691123	0.00386891292944	0.00481573286819	0.00309131695141	0.0026057194258	0.00266177863119	0.00254154909101	0.00253835972774	0.00256927757886	0.00344954264096	
813.0	0.00253824141328	inf	inf	inf	inf	inf	0.0653139395348	inf	0.017535479575	inf	0.00562112225556	0.00386790338149	0.00504530246255	0.00312502891394	0.00261168281468	0.00268613259493	0.00254218773823	0.00253826784693	0.00256871557712	0.00343662789996	
814.0	0.00253821503795	inf	inf	inf	inf	inf	0.0652889735269	inf	0.0175878437337	inf	0.00550192003598	0.00386694328174	0.00530031126752	0.00316419537164	0.00261864497351	0.00270867055029	0.00254268294767	0.00253821503795	0.00256810759924	0.00342298436014	
815.0	0.00253819716332	inf	inf	inf	inf	inf	0.0652636085131	inf	0.0176394430247	inf	0.00539177523965	0.00386604835586	0.00558240753172	0.0032091807099	0.00262667630294	0.00272567470648	0.00254285689176	0.00253819716332	0.00256746151789	0.00340869313038	
816.0	0.00253819716332	inf	inf	inf	inf	inf	0.0652372739913	inf	0.0176902558954	inf	0.00529094467734	0.00386522965943	0.00589354584293	0.00326022890779	0.00263583090815	0.00273373153842	0.00254259034953	0.00253820281878	0.00256679023533	0.00339386009793	
817.0	0.00253819716332	inf	inf	inf	inf	inf	0.0652094866076	inf	0.0177402608898	inf	0.00519956016751	0.00386449383343	0.00623613037513	0.00331736251755	0.00264613623831	0.00273105372107	0.00254190457347	0.00253822063583	0.00256611018115	0.00337860737946	
818.0	0.00253819716332	inf	inf	inf	inf	inf	0.0651798475777	inf	0.0177894282542	inf	0.00511764350956	0.00386384448983	0.00661317988511	0.00338029009492	0.00265758376373	0.00271821493996	0.0025409698828	0.00253824739378	0.00256543871202	0.0033630633742	
819.0	0.00253819716332	inf	inf	inf	inf	inf	0.0651480156362	inf	0.0178377123556	inf	0.00504512298204	0.00386328438836	0.00702851390939	0.00344836499637	0.00267012413166	0.00269780003772	0.00254002190481	0.00253828967146	0.00256479097047	0.00334735481714	
820.0	0.00253819716332	inf	inf	inf	inf	inf	0.0651136729756	inf	0.0178850491298	inf	0.0049818507843	0.00386281760493	0.00748698641108	0.00352063286659	0.00268366979154	0.00267328831374	0.00253925198603	0.00253835767879	0.00256417719702	0.00333160222406	
821.0	0.00253819716332	inf	inf	inf	inf	inf	0.0650765023102	inf	0.0179313594208	inf	0.00492762084361	0.00386245077576	0.00799484087796	0.0035959713887	0.00269810582761	0.00264793094419	0.00253874989198	0.00253845728758	0.00256360133527	0.00331591771154	
822.0	0.00253819716332	inf	inf	inf	inf	inf	0.0650361869278	inf	0.017976555345	inf	0.00488218645246	0.00386219289989	0.00856030407771	0.00367328066784	0.00271330664604	0.00262411783085	0.0025385135034	0.00253858637191	0.00256306118418	0.00330040299933	
823.0	0.00253819716332	inf	inf	inf	inf	inf	0.0649924333087	inf	0.0180205459259	inf	0.00484527686531	0.00386205387349	0.00919455902007	0.0037516572099	0.00272915392388	0.00260324948723	0.00253848983831	0.00253873628049	0.00256254992529	0.00328514633578	
824.0	0.00253819716332	inf	inf	inf	inf	inf	0.0649449971373	inf	0.0180632403565	inf	0.00481661191797	0.00386204246568	0.00991328522129	0.00383049625152	0.00274555105222	0.00258590062412	0.00253861232616	0.002538895586	0.00256205855712	0.00327021894121	
825.0	0.00253819716332	inf	inf	inf	inf	inf	0.0648936963666	inf	0.0181045489373	inf	0.00479591390245	0.00386216452167	0.0107391184954	0.00390950451752	0.00276243106009	0.00257207816377	0.00253882170571	0.00253905337496	0.00256157849222	0.00325567282894	
826.0	0.00253819716332	inf	inf	inf	inf	inf	0.0648384025647	inf	0.0181443827369	inf	0.00478291611903	0.0038624218628	0.0117057845663	0.00398864164284	0.00277975758671	0.0025614625799	0.0025390731765	0.00253920103318	0.00256110357119	0.00324154152456	
827.0	0.00253819716332	inf	inf	inf	inf	inf	0.0647790159627	inf	0.0181826528833	inf	0.00477736759004	0.00386281194694	0.0128655699432	0.00406802549003	0.00279752050146	0.00255358917192	0.00253933616995	0.00253933270273	0.00256063118447	0.00322784317639	
828.0	0.00253819716332	inf	inf	inf	inf	inf	0.0647154400512	inf	0.018219270093	inf	0.0047790336598	0.00386332808155	0.0143040400894	0.00414783405843	0.00281572860876	0.00254796433477	0.00253959146207	0.0025394449701	0.0025601625547	0.00321458404837	
829.0	0.00253819716332	inf	inf	inf	inf	inf	0.0646475678909	inf	0.0182541447592	inf	0.0047876926275	0.00386395992194	0.0161722895211	0.00422822418556	0.00283440159136	0.0025441292621	0.00253982800816	0.00253953625637	0.0025597023594	0.00320176035007	
830.0	0.00253819716332	inf	inf	inf	inf	inf	0.0645752878102	inf	0.0182871877774	inf	0.00480312892361	0.00386469405653	0.0187685169601	0.00430927400558	0.00285356257164	0.00254168781527	0.00254004033118	0.00253960618433	0.00255925771492	0.00318935801178	
831.0	0.00253819716332	inf	inf	inf	inf	inf	0.0644985011565	inf	0.0183183119983	inf	0.00482512347068	0.00386551458114	0.022793585993	0.0043909468273	0.0028732318827	0.00254031302493	0.00254022659244	0.00253965504039	0.00255883652075	0.00317735185486	
832.0	0.00253819716332	inf	inf	inf	inf	inf	0.0644171420987	inf	0.0183474338722	inf	0.00485344216787	0.00386640364863	0.0305100788842	0.00447306958589	0.00289342207552	0.00253974251878	0.00254038723195	0.00253968336633	0.00255844546758	0.00316570639401	
833.0	0.00253819716332	inf	inf	inf	inf	inf	0.0643311821712	inf	0.0183744743396	inf	0.00488782371285	0.00386734201314	0.0595193292613	0.00455531845648	0.00291413378896	0.00253976940035	0.00254052403586	0.00253969168471	0.00255808828574	0.0031543795671	
834.0	0.00253819716332	inf	inf	inf	inf	inf	0.0642406200661	inf	0.0183993575235	inf	0.00492796798737	0.0038683096027	inf	0.00463720663519	0.00293535184498	0.00254023230079	0.00254063951178	0.00253968034662	0.00255776488109	0.00314332853913	
835.0	0.00253819716332	inf	inf	inf	inf	inf	0.0641454626128	inf	0.0184220066942	inf	0.00497352611242	0.00386928614341	inf	0.00471807404121	0.00295704092527	0.00254100636202	0.00254073646964	0.00253964949255	0.00255747145387	0.0031325153277	
836.0	0.00253819716332	inf	inf	inf	inf	inf	0.0640457076249	inf	0.0184423385931	inf	0.00502409314125	0.00387025184024	inf	0.00479708442273	0.00297914056846	0.00254199561561	0.00254081773466	0.00253959911045	0.00255720134531	0.00312191011378	
837.0	0.00253819716332	inf	inf	inf	inf	inf	0.0639413376016	inf	0.0184602589941	inf	0.00507920417171	0.00387118810785	inf	0.00487323991896	0.00300155991511	0.0025431265138	0.00254088594307	0.00253952918481	0.0025569463848	0.00311149167493	
838.0	0.00253819716332	inf	inf	inf	inf	inf	0.063832327138	inf	0.0184756619992	inf	0.00513833431124	0.00387207832313	inf	0.00494542406561	0.00302417338957	0.00254434223577	0.00254094339007	0.00253943993125	0.00255669852712	0.00310124603891	
839.0	0.00253819716332	inf	inf	inf	inf	inf	0.0637186581427	inf	0.0184884330427	inf	0.0052009024492	0.00387290855508	inf	0.00501247988475	0.00304681909733	0.00254559770797	0.00254099193734	0.00253933210052	0.00255645141118	0.00309116519275	
840.0	0.00253819716332	inf	inf	inf	inf	inf	0.0636003320155	inf	0.0184984533927	inf	0.00526627858378	0.00387366820009	inf	0.00507332010736	0.00306930183463	0.00254685569333	0.00254103298404	0.00253920733949	0.00255620138028	0.00308124696011	
841.0	0.00253819716332	inf	inf	inf	inf	inf	0.0634773710029	inf	0.0185056039007	inf	0.00533379417551	0.00387435042556	inf	0.00512705469907	0.0030914019832	0.00254808436107	0.0025410675046	0.00253906858206	0.00255594789168	0.00307149558319	
842.0	0.00253819716332	inf	inf	inf	inf	inf	0.0633498087113	inf	0.0185097671134	inf	0.00540275473071	0.00387495229741	inf	0.00517311227427	0.00311289015372	0.00254925633952	0.00254109612497	0.00253892042464	0.00255569334361	0.0030619215772	
843.0	0.00253819716332	inf	inf	inf	inf	inf	0.0632176758352	inf	0.0185108278447	inf	0.00547245367374	0.00387547444693	inf	0.00521133167386	0.00313354568635	0.002550348751	0.00254111920175	0.00253876936735	0.0025554424622	0.00305253978546	
844.0	0.00253819716332	inf	inf	inf	inf	inf	0.0630809896827	inf	0.0185086730102	inf	0.00554218663992	0.00387592015559	inf	0.0052420087647	0.00315317586375	0.00255134350286	0.0025411368829	0.00253862370753	0.00255520126465	0.00304336591179	
845.0	0.00253819716332	inf	inf	inf	inf	inf	0.0629397523769	inf	0.0185031911534	inf	0.00561126535259	0.00387629379889	inf	0.00526589693083	0.00317163265133	0.00255222728759	0.00254114914269	0.00253849276069	0.00255497569531	0.00303441299622	
846.0	0.00253819716332	inf	inf	inf	inf	inf	0.0627939585452	inf	0.0184942722181	inf	0.00567903031508	0.00387659875123	inf	0.0052841704743	0.00318882489832	0.00255299115481	0.00254115579868	0.00253838512288	0.00255477023349	0.00302568947789	
847.0	0.00253819716332	inf	inf	inf	inf	inf	0.0626436070147	inf	0.0184818076097	inf	0.00574486173142	0.00387683508006	inf	0.00529836287288	0.00320472542134	0.00255362982975	0.00254115652303	0.00253830608905	0.00255458694293	0.00301719943081	
848.0	0.00253819716332	inf	inf	inf	inf	inf	0.0624887085972	inf	0.0184656907455	inf	0.00580818833483	0.00387699762002	inf	0.0053102866768	0.00321937339376	0.00255414101875	0.00254115086403	0.00253825528931	0.00255442519594	0.00300894411686	
849.0	0.00253819716332	inf	inf	inf	inf	inf	0.0623292852698	inf	0.0184458179101	inf	0.00586849393649	0.00387707517792	inf	0.00532193391147	0.00323287280562	0.00255452483909	0.00254113828008	0.00253822663983	0.0025542819523	0.00300092333245	
850.0	0.00253819716332	inf	inf	inf	inf	inf	0.0621653621776	inf	0.0184220891829	inf	0.00592532162321	0.00387705153018	inf	0.00533535153257	0.00324538789742	0.00255478340944	0.00254111818651	0.0025382122301	0.00255415241237	0.00299313556824	
851.0	0.00253819716332	inf	inf	inf	inf	inf	0.0619969576778	inf	0.0183944087205	inf	0.00597827585142	0.00387690841134	inf	0.00535248965992	0.00325713694602	0.00255492060256	0.00254109000508	0.00253820860194	0.00255403100804	0.00298557704906	
852.0	0.00253819716332	inf	inf	inf	inf	inf	0.0618240771678	inf	0.0183626837462	inf	0.0060270226943	0.00387662996452	inf	0.0053750308157	0.00326838655106	0.00255494194642	0.00254105321409	0.00253822034023	0.00255391262519	0.00297824072464	
853.0	0.00253819716332	inf	inf	inf	inf	inf	0.0616467139273	inf	0.0183268219992	inf	0.00607128864065	0.0038762074343	inf	0.00540422188768	0.00327944836704	0.00255485463759	0.00254100739601	0.00253825721715	0.00255379373006	0.00297111606681	
854.0	0.00253819716332	inf	inf	inf	inf	inf	0.0614648563495	inf	0.0182867285642	inf	0.00611085829222	0.00387564263773	inf	0.00544074000373	0.0032906769208	0.00255466758104	0.00254095228424	0.00253832723069	0.00255367305711	0.00296419001981	
855.0	0.00253819716332	inf	inf	inf	inf	inf	0.0612784967786	inf	0.0182423037249	inf	0.00614557148796	0.00387494913688	inf	0.00548462277396	0.00330246034492	0.00255439133336	0.00254088780082	0.00253843143806	0.00255355175685	0.00295744843497	
856.0	0.00253819716332	inf	inf	inf	inf	inf	0.061087636404	inf	0.018193442971	inf	0.00617532013756	0.00387415087037	inf	0.00553528090875	0.00331519076112	0.00255403785246	0.00254081406673	0.00253856362948	0.00255343308766	0.00295087720408	
857.0	0.00253819716332	inf	inf	inf	inf	inf	0.0608922835494	inf	0.0181400390176	inf	0.00620004515146	0.00387327884069	inf	0.00559159134332	0.00332920712432	0.00255362003642	0.00254073136565	0.002538713345	0.00255332175553	0.00294446257153	
858.0	0.00253819716332	inf	inf	inf	inf	inf	0.0606924473512	inf	0.0180819844698	inf	0.00621973356962	0.00387236692468	inf	0.00565204957287	0.00334472303915	0.00255315112542	0.00254064005181	0.00253886933759	0.00255322297118	0.00293819098107	
859.0	0.00253819716332	inf	inf	inf	inf	inf	0.060488131126	inf	0.0180191740989	inf	0.00623441608108	0.00387144787236	inf	0.00571494821314	0.00336177074139	0.00255264408005	0.00254054043729	0.00253902183268	0.00255314136514	0.00293204909113	
860.0	0.00253819716332	inf	inf	inf	inf	inf	0.0602793291301	inf	0.0179515062334	inf	0.00624416490511	0.00387055023519	inf	0.00577854790102	0.00338019032605	0.00255211103538	0.00254043271746	0.00253916342142	0.00255308007471	0.00292602442274	
861.0	0.00253819716332	inf	inf	inf	inf	inf	0.0600660290786	inf	0.0178788833826	0.0197688371193	0.0062490918109	0.00386969653977	inf	0.00584121463729	0.0033996697279	0.00255156290228	0.00254031698799	0.00253928906011	0.00255304029039	0.0029201065154	
862.0	0.00253819716332	inf	inf	inf	inf	inf	0.0598482184636	inf	0.0178012125525	0.0187205623229	0.00624934627751	0.00386890268113	inf	0.00590151011857	0.00341981484899	0.00255100914918	0.00254019335484	0.00253939567099	0.00255302126515	0.00291428799844	
863.0	0.00253819716332	inf	inf	inf	inf	inf	0.0596258914689	inf	0.0177184054886	0.0183135041653	0.00624511345372	0.00386817829	inf	0.00595823429286	0.00344021773151	0.0025504577675	0.00254006209293	0.00253948165177	0.00255302058526	0.00290856499747	
864.0	0.00253819716332	inf	inf	inf	inf	inf	0.0593990518212	inf	0.0176303790651	0.0180292956473	0.006236611746	0.00386752775583	inf	0.0060104293184	0.00346049879638	0.00254991539003	0.00253992380432	0.00253954643336	0.00255303464097	0.0029029367297	
865.0	0.00253819716332	inf	inf	inf	inf	inf	0.0591677108078	inf	0.0175370560224	0.0177874790874	0.00622408977236	0.00386695157079	inf	0.00605735952218	0.0034803209757	0.00254938750252	0.00253977955405	0.00253959012556	0.00255305937651	0.00289740461337	
866.0	0.00253819716332	inf	inf	inf	inf	inf	0.0589318827022	inf	0.0174383660291	0.0175637579775	0.00620782263941	0.00386644773991	inf	0.00609848247227	0.00349939294923	0.00254887868574	0.00253963099035	0.00253961324021	0.00255309120238	0.00289197140025	
867.0	0.00253819716332	inf	inf	inf	inf	inf	0.0586915802029	inf	0.0173342471192	0.0173483356052	0.00618810742318	0.00386601303077	inf	0.00613342289771	0.0035174793333	0.00254839283249	0.00253948047906	0.00253961647894	0.00255312774858	0.00288664074748	
868.0	0.00253819716332	inf	inf	inf	inf	inf	0.0584468135772	inf	0.0172246473382	0.0171365593366	0.00616525783737	0.00386564394312	inf	0.00616195579182	0.00353441847799	0.00254793331077	0.00253933129286	0.00253960057076	0.00255316823213	0.00288141714432	
869.0	0.00253819716332	inf	inf	inf	inf	inf	0.0581975934078	inf	0.0171095262734	0.0169259866786	0.00613959819814	0.00386533731156	inf	0.00618399975358	0.00355013292702	0.00254750305977	0.00253918789602	0.00253956616046	0.00255321345824	0.00287630596878	
870.0	0.00253819716332	inf	inf	inf	inf	inf	0.0579439363178	inf	0.0169888560574	0.0167152578732	0.006111456892	0.00386509051529	inf	0.0061996180395	0.00356462034595	0.0025471046215	0.00253905637929	0.00253951376157	0.0025532655897	0.0028713132921	
871.0	0.00253819716332	inf	inf	inf	inf	inf	0.0576858696999	inf	0.0168626215836	0.0165035985446	0.00608115955023	0.00386490132925	inf	0.00620902288163	0.00357792864422	0.00254674011588	0.0025389450699	0.00253944378922	0.00255332774833	0.0028664452956	
872.0	0.00253819716332	inf	inf	inf	inf	inf	0.0574234330934	inf	0.0167308202407	0.0162905762025	0.00604902216695	0.00386476748904	inf	0.00621257663463	0.00359012956752	0.00254641117213	0.00253886531384	0.00253935668571	0.0025534034291	0.00286170745373	
873.0	0.00253819716332	inf	inf	inf	inf	inf	0.0571566764358	inf	0.0165934618991	0.0160759700379	0.00601534444825	0.00386468613306	inf	0.0062107794773	0.00360130181812	0.00254611883276	0.00253883235601	0.00253925314789	0.00255349576232	0.00285710385196	
874.0	0.00253819716332	inf	inf	inf	inf	inf	0.0568856557631	inf	0.0164505697517	0.0158596958732	0.00598040375487	0.00386465336592	inf	0.00620422861957	0.00361152509103	0.00254586345718	0.00253886614465	0.00253913445845	0.00255360679403	0.00285263677713	
875.0	0.00253819716332	inf	inf	inf	inf	inf	0.0566104304657	inf	0.016302182189	0.0156417602838	0.0059444497926	0.0038646642368	inf	0.00619353434519	0.00362087992611	0.0025456446778	0.0025389916961	0.00253900291903	0.00255373699202	0.00284830663857	
876.0	0.00253819716332	inf	inf	inf	inf	inf	0.0563310633676	inf	0.0161483552012	0.0154222325647	0.00590770027752	0.00386471331548	inf	0.0061791933149	0.00362944771782	0.00254546147648	0.00253923828095	0.00253886235187	0.00255388505243	0.00284411196877	
877.0	0.00253819716332	inf	inf	inf	inf	inf	0.056047622921	inf	0.0159891648306	0.0152012283336	0.00587033775388	0.00386479572775	inf	0.00616145134476	0.00363730812611	0.00254531241242	0.00253963616425	0.00253871853978	0.00255404800547	0.00284004934038	
878.0	0.00253819716332	inf	inf	inf	inf	inf	0.0557601875363	inf	0.0158247093404	0.0149789007842	0.00583250764969	0.00386490810611	inf	0.00614021624539	0.00364453425016	0.00254519595188	0.00254020912389	0.00253857934716	0.00255422167062	0.00283611324191	
879.0	0.00253819716332	inf	inf	inf	inf	inf	0.0554688485272	inf	0.0156551110723	0.0147554354131	0.00579431756152	0.00386504883165	inf	0.0061150720426	0.00365118739666	0.00254511076679	0.00254096119702	0.00253845413741	0.00255440144849	0.00283229605104	
880.0	0.00253819716332	inf	inf	inf	inf	inf	0.0551737095052	inf	0.0154805180779	0.0145310459375	0.00575583771843	0.00386521736885	inf	0.00608539144313	0.00365731300072	0.00254505588735	0.00254185824236	0.00253835210982	0.00255458321915	0.00282858828618	
881.0	0.00253819716332	inf	inf	inf	inf	inf	0.0548748843098	inf	0.0153011056035	0.0143059695047	0.00571710255163	0.00386541310424	inf	0.00605048619521	0.00366293824028	0.00254503068161	0.00254281027044	0.00253827956049	0.00255476405696	0.00282497913695	
882.0	0.00253819716332	inf	inf	inf	inf	inf	0.0545724932315	inf	0.0151170775764	0.0140804618971	0.00567811323361	0.00386563432835	inf	0.00600972434559	0.00366807108316	0.00254503472646	0.00254366799199	0.00253823703206	0.00255494263	0.00282145709849	
883.0	0.00253819716332	inf	inf	inf	inf	inf	0.0542666608594	inf	0.0149286681807	0.0138547943261	0.00563884101312	0.00386587774411	inf	0.00596257924117	0.00367270020127	0.00254506766433	0.00254424980891	0.00253821842345	0.00255511930137	0.00281801062983	
884.0	0.00253819716332	inf	inf	inf	inf	inf	0.0539575156674	inf	0.0147361435278	0.0136292525596	0.00559923120665	0.00386613849537	inf	0.00590861783647	0.00367679521704	0.00254512910166	0.00254440253796	0.00253821406291	0.00255529600288	0.00281462889573	
885.0	0.00253819716332	inf	inf	inf	inf	inf	0.0536451920772	inf	0.0145398035638	0.0134041383743	0.00555920774788	0.00386641049481	inf	0.00584745573567	0.00368030696207	0.00254521855773	0.00254407026066	0.00253821705619	0.0025554758352	0.00281130273989	
886.0	0.00253819716332	inf	inf	inf	inf	inf	0.0533298326365	inf	0.0143399840606	0.0131797715962	0.00551867823128	0.00386668682329	inf	0.0057787030625	0.00368316774302	0.00254533544066	0.00254332607211	0.00253822848518	0.00255566234635	0.00280802595349	
887.0	0.00253819716332	inf	inf	inf	inf	inf	0.0530115890044	inf	0.0141370584765	0.0129564907646	0.00547753944513	0.00386696006186	inf	0.00570191187979	0.00368529191844	0.0025454790047	0.00254234116228	0.00253825682112	0.00255585858502	0.00280479660474	
888.0	0.00253819716332	inf	inf	inf	inf	inf	0.0526906208139	inf	0.013931439209	0.0127346514741	0.00543568346734	0.00386722250317	inf	0.00561652189578	0.00368657719533	0.0025456482588	0.0025413126768	0.00253831185574	0.00255606612898	0.00280161794962	
889.0	0.00253819716332	inf	inf	inf	inf	inf	0.0523670925733	inf	0.0137235778663	0.012514623263	0.00539300445125	0.00386746624075	inf	0.00552178722944	0.00368690688715	0.00254584180428	0.00254039762924	0.00253839827239	0.00255628434202	0.00279849848872	
890.0	0.00253819716332	inf	inf	inf	inf	inf	0.0520411711177	inf	0.0135139645128	0.0122967867935	0.00534940622894	0.00386768316403	inf	0.00541664474731	0.00368615310821	0.00254605762803	0.00253968338112	0.00253851328354	0.00255651000642	0.00279545123505	
891.0	0.00253819716332	inf	inf	inf	inf	inf	0.0517130233201	inf	0.0133031264361	0.0120815334817	0.00530481077112	0.00386786489538	inf	0.00529942733248	0.00368418075544	0.00254629291503	0.00253919303454	0.00253864849855	0.00255673744199	0.00279249238953	
892.0	0.00253819716332	inf	inf	inf	inf	inf	0.0513828163766	inf	0.0130916269753	0.0118692672771	0.0052591673823	0.00386800272194	inf	0.00516713450977	0.00368085219903	0.00254654397073	0.00253890742851	0.00253879343884	0.00255695917823	0.00278963992989	
893.0	0.00253819716332	inf	inf	inf	inf	inf	0.0510507189994	0.0871058167785	0.012880064819	0.0116604078593	0.00521246225843	0.00386808759827	0.00385892100931	0.00501314068911	0.00367603266586	0.00254680629904	0.0025387876343	0.00253893839103	0.00255716706831	0.0027869122981	
894.0	0.00253819716332	inf	inf	inf	inf	inf	0.0507169026434	0.0543313302755	0.0126690734183	0.0114553927492	0.00516472769834	0.00386811032441	0.00385891534242	0.00481597562391	0.00366959622203	0.0025470747935	0.00253879072275	0.00253907580407	0.00255735352826	0.00278432716565	
895.0	0.00253819716332	inf	inf	inf	inf	inf	0.050381541736	0.0471652935976	0.0124593202036	0.01125467778	0.00511604991586	0.00386806203557	0.00385891235854	0.00385831354142	0.00366143214622	0.00254734396013	0.0025388782133	0.00253920050663	0.00255751264669	0.00278190017382	
896.0	0.00253819716332	inf	inf	inf	inf	inf	0.0500448123099	0.0431433957419	0.0122515051298	0.011058735825	0.00506657419122	0.00386793512758	0.00385891230055	0.00385829937265	0.00365145146805	0.0025476081188	0.0025390192625	0.00253930931703	0.00255764096739	0.00277964372824	
897.0	0.00253819716332	inf	inf	inf	inf	inf	0.049706889817	0.041632466253	0.012046358381	0.0108680560729	0.00501650614834	0.00386772468093	0.00385891507479	0.00385828879602	0.00363959356023	0.00254786159597	0.00253919086584	0.00253940049316	0.00255773794402	0.00277756614758	
898.0	0.00253819716332	inf	inf	inf	inf	inf	0.0493679473063	0.0421167097436	0.0118446371409	0.0106831452025	0.00496610826963	0.0038674302677	0.00385892014562	0.00385828231757	0.0036258327979	0.00254809891317	0.00253937671105	0.00253947323163	0.00255780594628	0.00277567142974	
899.0	0.00253819716332	inf	inf	inf	inf	inf	0.049028154541	0.0440473161604	0.0116471214527	0.0105045308452	0.00491569137324	0.00386705777703	0.00385892654633	0.0038582803157	0.00361018526787	0.00254831494445	0.0025395656505	0.00253952729281	0.00255784970229	0.00277395964922	
900.0	0.00253819716332	inf	inf	inf	inf	inf	0.048687678643	0.0469392124528	0.0114546091517	0.0103327661259	0.00486560159976	0.00386662064711	0.00385893300707	0.00385828299863	0.00359271521621	0.00254850500632	0.0025397502748	0.00253956272725	0.00255787514483	0.0027724277258	
901.0	0.00253819716332	inf	inf	inf	inf	inf	0.0483466853968	0.0504220663227	0.0112679099395	0.0101684333462	0.00481620425925	0.00386613980989	0.00385893816864	0.00385829034667	0.00357354037838	0.00254866487797	0.00253992577545	0.0025395796848	0.00255788787725	0.00277107023204	
902.0	0.00253819716332	inf	inf	inf	inf	inf	0.0480053403794	0.0542379581517	0.0110878386177	0.0100121453518	0.00476786639877	0.00386564189881	0.00385894081505	0.00385830205014	0.00355283472589	0.00254879078122	0.00254008912149	0.00253957827705	0.00255789164851	0.00276987969676	
903.0	0.00253819716332	inf	inf	inf	inf	inf	0.0476638090965	0.0582161325323	0.0109152075191	0.00986454452596	0.00472094005576	0.00386515583347	0.00385894005088	0.00385831746167	0.00353082681289	0.00254887935814	0.0025402385014	0.00253955850182	0.00255788728332	0.00276884679301	
904.0	0.00253819716332	inf	inf	inf	inf	inf	0.0473222563817	0.0622465115631	0.0107508181237	0.0097263006533	0.00467574791137	0.00386470856203	0.00385893537162	0.00385833560097	0.00350779220192	0.00254892766401	0.0025403729588	0.00253952025244	0.00255787235836	0.00276796018597	
905.0	0.00253819716332	inf	inf	inf	inf	inf	0.0469808452182	0.0662593231093	0.0105954517276	0.00959810907946	0.0046325725105	0.00386432115565	0.00385892661939	0.00385835523526	0.0034840395545	0.00254893319216	0.00254049216172	0.00253946343366	0.0025578417376	0.00276720674629	
906.0	0.00253819716332	inf	inf	inf	inf	inf	0.0466397360845	0.0702111410825	0.0104498591201	0.00948068960029	0.00459164951271	0.00386400633781	0.00385891385712	0.00385837502902	0.00345989157505	0.00254889392824	0.0025405962449	0.00253938818344	0.00255778883633	0.00276657210911	
907.0	0.00253819716332	inf	inf	inf	inf	inf	0.0462990871407	0.0740757290814	0.0103147491649	0.00937478563267	0.00455316482321	0.00386376797819	0.0038588972247	0.00385839372335	0.00343566342455	0.00254880843448	0.00254068570102	0.00253929514975	0.00255770722486	0.00276604153462	
908.0	0.00253819716332	inf	inf	inf	inf	inf	0.0459590552889	0.0778380910001	0.0101907767633	0.00928116183279	0.00451725504739	0.0038636023663	0.00385887684707	0.00385841029143	0.00341164189256	0.00254867595335	0.00254076129249	0.00253918577415	0.00255759215312	0.00276560094997	
909.0	0.00253819716332	inf	inf	inf	inf	inf	0.0456197975178	0.0814905655768	0.0100785308192	0.00920059951468	0.00448401050563	0.00386350057546	0.00385885283286	0.00385842402965	0.00338806834723	0.00254849651316	0.00254082398079	0.00253906255955	0.00255744166085	0.00276523780408	
910.0	0.00253819716332	inf	inf	inf	inf	inf	0.0452814720282	0.0850301940657	0.00997852307602	0.00913388914936	0.00445347998373	0.0038634511037	0.00385882535163	0.00385843457184	0.00336512749645	0.002548271007	0.00254087485982	0.00253892931941	0.00255725718702	0.002764941649	
911.0	0.00253819716332	inf	inf	inf	inf	inf	0.044944238519	0.0884568666068	0.00989117827775	0.00908182039723	0.00442567648123	0.00386344215573	0.00385879474357	0.00385844184333	0.00334294269375	0.002548001195	0.00254091509225	0.00253879138557	0.00255704361643	0.00276470485543	
912.0	0.00253819716332	inf	inf	inf	inf	inf	0.0446082579635	0.0917719258759	0.00981682609434	0.00904517277641	0.00440058339688	0.00386346326324	0.00385876160218	0.00385844598803	0.00332157730804	0.00254768956275	0.00254094584019	0.00253865563752	0.00255680872652	0.00276452339479	
913.0	0.00253819716332	inf	inf	inf	inf	inf	0.0442736922484	0.0949770117198	0.00975569493096	0.00902470678248	0.00437816074525	0.00386350619766	0.00385872678635	0.00385844729301	0.00330104085897	0.00254733898566	0.00254096819286	0.00253853014251	0.0025565620075	0.00276439785766	
914.0	0.00253819716332	inf	inf	inf	inf	inf	0.043940704075	0.0980729984874	0.00970790777364	0.00902115644561	0.00435835111668	0.00386356530267	0.00385869134572	0.00385844612595	0.00328129828761	0.00254695224381	0.00254098309541	0.0025384231162	0.00255631300215	0.00276433432189	
915.0	0.00253819716332	inf	inf	inf	inf	inf	0.0436094575164	0.101058934579	0.00967348029248	0.00903522430145	0.00434108521169	0.00386363741727	0.00385865637976	0.00385844288082	0.00326228080551	0.00254653157509	0.00254099129565	0.00253834114645	0.00255606953646	0.002764344551	
916.0	0.00253819716332	inf	inf	inf	inf	inf	0.0432801190245	0.103930974247	0.00965232141767	0.00906757596734	0.00432628685567	0.00386372153702	0.00385862287785	0.00385843793293	0.00324389700143	0.00254607852634	0.00254099332377	0.00253828715434	0.00255583632396	0.00276444511125	
917.0	0.00253819716332	inf	inf	inf	inf	inf	0.0429528585237	0.106681425496	0.00964423632283	0.00911883515897	0.00431387747237	0.00386381833858	0.00385859158281	0.0038584316046	0.00322604310099	0.00254559425476	0.00254098951357	0.00253825931281	0.0025556143358	0.00276465548747	
918.0	0.00253819716332	inf	inf	inf	inf	inf	0.042627850105	0.109298239104	0.00964893185324	0.00918957841438	0.00430377995282	0.00386392964838	0.00385856290968	0.00385842415118	0.00320861150449	0.00254508019349	0.00254098004917	0.00253825225524	0.00255540108714	0.00276499574284	
919.0	0.00253819716332	inf	inf	inf	inf	inf	0.0423052721854	0.111765465594	0.00966602419664	0.00928033177667	0.00429592191581	0.00386405791787	0.00385853693326	0.00385841577173	0.00319149707995	0.00254453880475	0.00254096501186	0.00253826060663	0.0025551917369	0.00276548439529	
920.0	0.00253819716332	inf	inf	inf	inf	inf	0.0419853073899	0.114065222207	0.00969504851884	0.00939157169949	0.00429023834839	0.0038642057498	0.00385851343578	0.00385840663944	0.00317460119067	0.00254397414671	0.0025409444038	0.00253828266328	0.00255498067532	0.00276613690845	
921.0	0.00253819716332	inf	inf	inf	inf	inf	0.0416681420969	0.116181272205	0.0097354701278	0.00952373025606	0.00428667360531	0.00386437550226	0.00385849198292	0.00385839693177	0.00315783389214	0.00254339212892	0.00254091814852	0.00253832130965	0.00255476313633	0.00276696475669	
922.0	0.00253819716332	inf	inf	inf	inf	inf	0.0413539666439	0.118103373369	0.0097866968394	0.00967720931261	0.0042851827334	0.00386456898681	0.00385847200176	0.00385838684483	0.00314111496918	0.00254280049736	0.00254088608062	0.00253838140596	0.00255453645289	0.00276797474028	
923.0	0.00253819716332	inf	inf	inf	inf	inf	0.0410429757331	0.119830628613	0.00984809173353	0.00985239205096	0.00428573209503	0.00386478725861	0.0038584528383	0.00385837657785	0.00312437442347	0.00254220869691	0.00254084794043	0.00253846584283	0.00255430075523	0.00276916829291	
924.0	0.00253819716332	inf	inf	inf	inf	inf	0.0407353685967	0.121372106254	0.00991898572913	0.0100496635352	0.00428829927858	0.00386503048922	0.00385843379281	0.00385836630011	0.00310755276075	0.00254162775345	0.00254080337645	0.00253857311567	0.00255405909985	0.00277054086349	
925.0	0.00253819716332	inf	inf	inf	inf	inf	0.0404313501692	0.122744338704	0.00999868916878	0.0102694214056	0.00429287227364	0.00386529790456	0.00385841414751	0.00385835611786	0.00309060113377	0.0025410702745	0.00254075195512	0.0025386974752	0.00255381703617	0.00277208168883	
926.0	0.00253819716332	inf	inf	inf	inf	inf	0.0401311305743	0.123967006258	0.0100865021126	0.0105120887969	0.00429944790006	0.00386558776878	0.00385839320558	0.00385834606819	0.00307348128612	0.0025405506022	0.00254069317145	0.00253883077396	0.00255358166902	0.00277377419623	
927.0	0.00253819716332	inf	inf	inf	inf	inf	0.0398349254799	0.125058802147	0.010181723367	0.0107781373321	0.00430802951092	0.00386589739829	0.00385837036314	0.00385833614404	0.00305616535444	0.00254008512243	0.00254062645868	0.00253896458318	0.00255336030122	0.00277559698764	
928.0	0.00253819716332	inf	inf	inf	inf	inf	0.0395429553092	0.126034836214	0.010283658341	0.0110681055257	0.00431862401574	0.00386622319435	0.00385834520564	0.00385832633939	0.00303863572683	0.00253969272013	0.00254055120266	0.00253909167816	0.002553158924	0.00277752506716	
929.0	0.00253819716332	inf	inf	inf	inf	inf	0.0392554452493	0.126905803914	0.0103916261206	0.0113826344523	0.00433123828893	0.00386656069522	0.00385831760894	0.00385831668904	0.00302088511531	0.00253939537299	0.00254046676239	0.00253920669517	0.00255298092582	0.00277953087697	
930.0	0.00253819716332	inf	inf	inf	inf	inf	0.0389726243695	0.127678396561	0.0105049655799	0.0117225056348	0.00434587506243	0.00386690464963	0.00385828780918	0.00385830727786	0.00300291669958	0.00253921887775	0.00254037250494	0.0025393061438	0.00255282640528	0.00278158491604	
931.0	0.00253819716332	inf	inf	inf	inf	inf	0.038694726255	0.128356270868	0.0106230405035	0.0120886802802	0.00436252844384	0.00386724912616	0.00385825641259	0.00385829821996	0.00298474383283	0.00253919373096	0.00254026784498	0.00253938806964	0.00255269224133	0.00278365609242	
932.0	0.00253819716332	inf	inf	inf	inf	inf	0.0384219882477	0.128941086691	0.0107452437308	0.012482336163	0.00438117924972	0.00386758766796	0.00385822433116	0.00385828961707	0.00296638869936	0.00253935621603	0.00254015228783	0.00253945160171	0.00255257286419	0.00278571225188	
933.0	0.00253819716332	inf	inf	inf	inf	inf	0.0381546522452	0.129433370521	0.0108709998617	0.0129049050624	0.00440179033888	0.00386791350477	0.00385819264859	0.00385828152824	0.00294787968456	0.00253974978061	0.00254002545872	0.00253949653363	0.00255246150046	0.00278772127766	
934.0	0.00253819716332	inf	inf	inf	inf	inf	0.0378929638743	0.129833142505	0.010999767388	0.0133581199074	0.00442430217226	0.00386821982524	0.00385816244902	0.00385827396065	0.00292924796866	0.00254042680039	0.00253988712171	0.00253952300754	0.00255235157593	0.00278965286179	
935.0	0.00253819716332	inf	inf	inf	inf	inf	0.03763717202	0.130140330703	0.0111310395873	0.013844082072	0.00444862885331	0.00386850010504	0.00385813464219	0.00385826688751	0.00291052452738	0.00254145081343	0.00253973721333	0.00253953131209	0.00255223791425	0.0027914806578	
936.0	0.00253819716332	inf	inf	inf	inf	inf	0.0373875281075	0.130355027555	0.0112643449978	0.0143653578706	0.00447465487363	0.00386874847464	0.0038581098245	0.0038582602767	0.00289173887284	0.00254289925536	0.0025395759362	0.00253952177547	0.00255211752185	0.00279318427984	
937.0	0.00253819716332	inf	inf	inf	inf	inf	0.0371442853908	0.130477640592	0.0113992471884	0.0149251016301	0.00450223278117	0.00386896010454	0.00385808819463	0.00385825411693	0.00287292035269	0.00254486663126	0.00253940397265	0.00253949473253	0.00255198987962	0.00279475072947	
938.0	0.00253819716332	inf	inf	inf	inf	inf	0.0369076983876	0.130508976723	0.011535344428	0.0155272123893	0.00453118195286	0.00386913157535	0.00385806953944	0.00385824842654	0.00285410184857	0.00254746788328	0.00253922286282	0.00253945054804	0.00255185678029	0.00279617521626	
939.0	0.00253819716332	inf	inf	inf	inf	inf	0.0366780224245	0.130450289958	0.0116722692763	0.0161765179284	0.00456128861696	0.00386926119453	0.0038580532772	0.00385824324836	0.00283532475705	0.00255084142843	0.00253903557143	0.00253938968918	0.00255172176454	0.00279746165051	
940.0	0.00253819716332	inf	inf	inf	inf	inf	0.0364555132385	0.130303308569	0.0118096878081	0.0168790105559	0.00459230719653	0.00386934922038	0.00385803854087	0.00385823863684	0.00281664364787	0.0025551508652	0.00253884723017	0.0025393128452	0.00255158922435	0.00279862305013	
941.0	0.00253819716332	inf	inf	inf	inf	inf	0.0362404264536	0.130070250248	0.0119472989124	0.0176421686988	0.00462396298598	0.00386939794113	0.00385802427867	0.00385823464111	0.00279812915584	0.00256058357767	0.00253866600364	0.00253922109114	0.00255146331441	0.00279968176828	
942.0	0.00253819716332	inf	inf	inf	inf	inf	0.0360330168755	0.129753830749	0.012084832703	0.0184754161838	0.00465595610409	0.00386941155143	0.00385800935874	0.00385823128415	0.00277986829789	0.00256734324379	0.00253850395059	0.00253911609111	0.00255134691778	0.00280066909346	
943.0	0.00253819716332	inf	inf	inf	inf	inf	0.0358335376259	0.129357261629	0.0122220484448	0.0193908108222	0.00468796660726	0.00386939575093	0.00385799266716	0.00385822852878	0.00276196208928	0.00257563143148	0.00253837762525	0.00253900032508	0.00255124093607	0.00280162362496	
944.0	0.00253819716332	inf	inf	inf	inf	inf	0.0356422391985	0.128884232434	0.0123587316921	0.0204040404311	0.00471966057531	0.00386935697917	0.00385797320008	0.00385822622898	0.00274452067703	0.00258561125929	0.00253830798205	0.00253887730201	0.00255114407719	0.00280258834484	
945.0	0.00253819716332	inf	inf	inf	inf	inf	0.0354593685747	0.128338863315	0.0124946914027	0.0215359056264	0.00475069694394	0.00386930121655	0.00385795015461	0.0038582240708	0.00272765614099	0.00259734465373	0.00253831890943	0.00253875168168	0.0025510531359	0.00280360683801	
946.0	0.00253819716332	inf	inf	inf	inf	inf	0.0352851684429	0.127725608049	0.0126297573685	0.022814563392	0.00478073482448	0.00386923236777	0.00385792301956	0.00385822151624	0.00271147295067	0.00261069690873	0.00253843352725	0.00253862918638	0.00255096367547	0.00280471959729	
947.0	0.00253819716332	inf	inf	inf	inf	inf	0.0351198765332	0.127049080394	0.0127637782254	0.0242790731531	0.00480944102934	0.00386915046152	0.00385789165751	0.00385821777966	0.0026960563089	0.00262521297603	0.00253866752484	0.00253851615387	0.00255087094998	0.00280596119898	
948.0	0.00253819716332	inf	inf	inf	inf	inf	0.0349637249693	0.126313762408	0.0128966200454	0.0259853203751	0.00483649751823	0.00386905025774	0.00385785636638	0.00385821186322	0.00268145968275	0.00263999447362	0.00253901977615	0.00253841864225	0.00255077086331	0.00280735862671	
949.0	0.00253819716332	inf	inf	inf	inf	inf	0.0348169395657	0.12552354888	0.01302816511	0.0280164948407	0.00486160849402	0.00386892122156	0.00385781790684	0.00385820267914	0.0026676946486	0.00265364396485	0.00253946267389	0.00253834119406	0.00255066072464	0.00280893048638	
950.0	0.00253819716332	inf	inf	inf	inf	inf	0.0346797390045	0.124681088742	0.0131583109188	0.0305029411942	0.00488450690142	0.00386874979482	0.0038577774809	0.00385818926859	0.00265472793492	0.00266437431469	0.00253993757155	0.00253828574249	0.00255053967241	0.00281068667098	
951.0	0.00253819716332	inf	inf	inf	inf	inf	0.0345523339502	0.123786913019	0.0132869691256	0.0336630527193	0.00490496010962	0.00386852403523	0.00385773665747	0.00385817107212	0.00264249035281	0.00267036079942	0.00254036201772	0.00253825142493	0.00255040872887	0.00281262824352	
952.0	0.00253819716332	inf	inf	inf	inf	inf	0.0344349261607	0.122838438539	0.0134140645091	0.0378977796649	0.00492277460599	0.00386823909695	0.00385769724432	0.003858148162	0.00263089835027	0.00267029691387	0.00254065159548	0.00253823584105	0.00255027051703	0.00281474771341	
953.0	0.00253819716332	inf	inf	inf	inf	inf	0.0343277076951	0.121829085161	0.0135395339416	0.0440481903028	0.00493779957405	0.00386790084879	0.00385766111862	0.00385812131736	0.00261988205691	0.00266393013003	0.00254074950403	0.00253823727369	0.00255012869596	0.00281703000115	
954.0	0.00253819716332	inf	inf	inf	inf	inf	0.0342308602506	0.120747976012	0.0136633255439	0.0543049124666	0.00494992927279	0.00386752555564	0.00385763003278	0.00385809189245	0.00260940862457	0.00265225533098	0.00254064837314	0.00253825632156	0.00254998719445	0.00281945416124	
955.0	0.00253819716332	inf	inf	inf	inf	inf	0.0341445546196	0.119580819656	0.0137853979236	0.0774750561986	0.00495910417899	0.0038671358343	0.00385760541433	0.00385806153866	0.00259949140455	0.00263719615486	0.00254039089611	0.0025382955712	0.00254984939124	0.00282199557936	
956.0	0.00253819716332	inf	inf	inf	inf	inf	0.0340689502038	0.118312436801	0.0139057197186	inf	0.00496531090276	0.00386675514757	0.00385758818832	0.00385803190244	0.00259018329751	0.00262094129813	0.00254004955665	0.00253835751628	0.00254971744569	0.00282462811818	
957.0	0.00253819716332	inf	inf	inf	inf	inf	0.0340041945143	0.116930718421	0.0140242693742	inf	0.00496858092683	0.0038664033252	0.00385757864895	0.00385800440399	0.00258156022125	0.00260531569973	0.00253969886435	0.00253844235192	0.00254959195732	0.00282732576169	
958.0	0.00253819716332	inf	inf	inf	inf	inf	0.0339504226396	0.115430828159	0.0141410350306	inf	0.00496898824516	0.00386609431882	0.00385757640492	0.00385798011927	0.00257370292415	0.0025914652419	0.0025393948276	0.00253854706411	0.0025494719898	0.00283006365544	
959.0	0.00253819716332	inf	inf	inf	inf	inf	0.0339077567147	0.113817836551	0.0142560143209	inf	0.00496664601003	0.00386583602618	0.00385758041631	0.00385795974296	0.00256668272486	0.00257987102736	0.00253916772292	0.0025386660119	0.00254935540692	0.00283281879875	
960.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338763054631	0.112106462732	0.014369213826	inf	0.00496170232455	0.00386563133156	0.0038575891256	0.00385794358921	0.00256055287184	0.00257054149172	0.00253902535475	0.00253879227245	0.00254923943528	0.00283557079443	
961.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338561638515	0.110318073254	0.0144806481022	inf	0.00495433532842	0.00386547955462	0.00385760066301	0.00385793161822	0.00255534475357	0.00256322857665	0.00253896078586	0.00253891895441	0.00254912135481	0.00283830271344	
962.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338474129059	0.108476422682	0.0145903384645	inf	0.00494474773521	0.00386537779353	0.00385761308852	0.00385792347782	0.00255106756717	0.00255758965703	0.00253895989504	0.00253904006308	0.00254899917382	0.00284100205573	
963.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338501196485	0.106603878224	0.0146983118637	inf	0.00493316099024	0.00386532195541	0.0038576246182	0.00385791856713	0.00254771035815	0.00255328206027	0.00253900674087	0.00253915088536	0.00254887212294	0.00284366122562	
964.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338643371022	0.104719126765	0.0148046001395	inf	0.00491980922916	0.00386530744356	0.00385763379855	0.00385791611198	0.00254524566349	0.00255000635568	0.0025390865745	0.00253924802298	0.00254874087905	0.00284627730948	
965.0	0.00253819716332	inf	inf	inf	inf	inf	0.0338901043053	0.102836423713	0.0149092397286	inf	0.00490493320502	0.00386532956861	0.00385763960574	0.00385791524416	0.00254363397619	0.0025475190524	0.00253918711543	0.00253932923148	0.00254860751169	0.00284885098731	
966.0	0.00253819716332	inf	inf	inf	inf	inf	0.0339274463372	0.100965903958	0.0150122716484	inf	0.00488877435178	0.00386538376292	0.00385764147382	0.00385791507364	0.00254282811014	0.00254563020835	0.00253929879886	0.00253939318705	0.00254847518642	0.00285138506176	
967.0	0.00253819716332	inf	inf	inf	inf	inf	0.0339763743649	0.0991143795539	0.0151137415908	inf	0.00487156914728	0.00386546567879	0.0038576392732	0.00385791475346	0.0025427766912	0.00254419521229	0.00253941453027	0.00253943924397	0.00254834766867	0.00285388293168	
968.0	0.00253819716332	inf	inf	inf	inf	inf	0.0340368857696	0.097286220872	0.0152136999487	inf	0.00485354392761	0.00386557122483	0.00385763326163	0.00385791353529	0.00254342654184	0.00254310545204	0.00253952926937	0.00253946721762	0.00254822869946	0.00285634730959	
969.0	0.00253819716332	inf	inf	inf	inf	inf	0.0341089643937	0.0954841106071	0.0153122016921	inf	0.00483491028384	0.00386569657651	0.0038576240218	0.00385791081863	0.00254472429539	0.00254227989115	0.00253963960778	0.00253947720819	0.00254812136221	0.0028587791445	
970.0	0.00253819716332	inf	inf	inf	inf	inf	0.0341925809129	0.0937096027498	0.0154093060513	inf	0.00481586114656	0.00386583817548	0.00385761238913	0.00385790618922	0.0025466177559	0.00254165819386	0.00253974340223	0.00253946947089	0.00254802759768	0.00286117655218	
971.0	0.00253819716332	inf	inf	inf	inf	inf	0.0342876932964	0.0919634956026	0.0155050760274	inf	0.00479656765184	0.00386599271874	0.00385759936737	0.00385789944037	0.00254905728733	0.00254119539627	0.00253983947532	0.00253944433964	0.00254794795781	0.00286353366703	
972.0	0.00253819716332	inf	inf	inf	inf	inf	0.034394247396	0.0902460534262	0.0155995776601	inf	0.0047771768452	0.00386615712988	0.00385758603009	0.00385789057233	0.00255199718272	0.00254085790049	0.0025399273688	0.00253940220874	0.00254788161442	0.00286583962805	
973.0	0.00253819716332	inf	inf	inf	inf	inf	0.0345121770718	0.0885571161061	0.0156928791266	inf	0.00475781024709	0.00386632850394	0.00385757340933	0.00385787977047	0.00255539677057	0.00254062051072	0.0025400071378	0.00253934357932	0.00254782660534	0.00286807813136	
974.0	0.00253819716332	inf	inf	inf	inf	inf	0.0346414052362	0.0868961277049	0.015785049542	inf	0.00473856327506	0.00386650401873	0.00385756237785	0.00385786737346	0.0025592210278	0.0025404642506	0.00254007917172	0.00253926916592	0.00254778028737	0.0028702278855	
975.0	0.00253819716332	inf	inf	inf	inf	inf	0.0347818439262	0.0852621057757	0.0158761573971	inf	0.00471950549033	0.00386668081395	0.00385755354148	0.00385785383915	0.00256344056764	0.00254037475268	0.00254014404522	0.00253918006685	0.00254773992148	0.00287226395216	
976.0	0.00253819716332	inf	inf	inf	inf	inf	0.0349333949759	0.0836535653145	0.0159662684512	inf	0.00470068160388	0.00386685584856	0.0038575471577	0.00385783971764	0.00256803099956	0.00254034105633	0.00254020239942	0.00253907798315	0.00254770326696	0.00287415960358	
977.0	0.00253819716332	inf	inf	inf	inf	inf	0.0350959506632	0.082068403228	0.0160554428223	inf	0.00468211315283	0.00386702575503	0.00385754309945	0.00385782562665	0.00257297176027	0.00254035469538	0.00254025485402	0.00253896546925	0.00254766904044	0.00287588821314	
978.0	0.00253819716332	inf	inf	inf	inf	inf	0.0352693942927	0.0805037456023	0.01614373111	inf	0.00466380074406	0.00386718671873	0.00385754088172	0.0038578122221	0.00257824459049	0.00254040899422	0.00254030194679	0.00253884615734	0.00254763716821	0.00287742484666	
979.0	0.00253819716332	inf	inf	inf	inf	inf	0.0354536010257	0.0789557563841	0.0162311694265	inf	0.00464572675178	0.00386733440939	0.00385753976248	0.00385780015747	0.00258383191416	0.00254049852428	0.00254034409832	0.00253872486519	0.00254760880553	0.00287874749463	
980.0	0.00253819716332	inf	inf	inf	inf	inf	0.0356484385478	0.0774194055715	0.0163177734689	inf	0.00462785835054	0.00386746399334	0.00385753891237	0.00385779003477	0.00258971546007	0.00254061868805	0.002540381591	0.00253860745769	0.00254758612063	0.00287983804206	
981.0	0.00253819716332	inf	inf	inf	inf	inf	0.0358537677302	0.0758881969657	0.0164035318556	inf	0.00461015077074	0.00386757024453	0.00385753762909	0.00385778235613	0.00259587555555	0.00254076541739	0.00254041456867	0.0025385003117	0.00254757185933	0.00288068302722	
982.0	0.00253819716332	inf	inf	inf	inf	inf	0.0360694432891	0.0743538622006	0.0164883989622	inf	0.004592550681	0.00386764776047	0.00385753555078	0.0038577774913	0.00260229152424	0.00254093497341	0.00254044304916	0.00253840932039	0.00254756875332	0.00288127411668	
983.0	0.00253819716332	inf	inf	inf	inf	inf	0.0362953143831	0.0728060419979	0.0165722875322	inf	0.00457499961006	0.00386769127324	0.00385753281472	0.00385777567083	0.00260894345424	0.00254112383591	0.00254046694613	0.00253833859092	0.00254757888173	0.00288160817129	
984.0	0.00253819716332	inf	inf	inf	inf	inf	0.0365312252466	0.0712320013635	0.0166550614174	inf	0.00455743735402	0.00386769603107	0.0038575301143	0.00385777699969	0.00261581525661	0.0025413286681	0.00254048609873	0.00253828936461	0.00254760313961	0.00288168684681	
985.0	0.00253819716332	inf	inf	inf	inf	inf	0.0367770158753	0.0696164676133	0.0167365290643	inf	0.00453980532502	0.00386765820805	0.00385752863405	0.00385778148341	0.00262289847506	0.00254154633741	0.00254050030121	0.002538259938	0.00254764091302	0.00288151580808	
986.0	0.00253819716332	inf	inf	inf	inf	inf	0.037032522731	0.0679417402028	0.016816438594	inf	0.00452204981831	0.00386757529454	0.00385752988703	0.00385778905278	0.00263019592519	0.00254177396907	0.00254050932878	0.00253824710022	0.00254769002422	0.00288110372982	
987.0	0.00253819716332	inf	inf	inf	inf	inf	0.0372975794189	0.0661882915022	0.0168944756967	inf	0.00450412518582	0.0038674464165	0.00385753549341	0.00385779958066	0.00263772417669	0.00254200900232	0.00254051295728	0.00253824857179	0.00254774697124	0.00288046124898	
988.0	0.00253819716332	inf	inf	inf	inf	inf	0.0375720173549	0.0643361279112	0.0169702656677	inf	0.0044859968939	0.00386727253668	0.00385754695464	0.00385781288809	0.00264551431089	0.00254224921611	0.00254051097212	0.00253826485213	0.00254780743911	0.00287959993519	
989.0	0.00253819716332	inf	inf	inf	inf	inf	0.0378556663566	0.0623671476981	0.0170433809398	inf	0.00446764442547	0.00386705650785	0.00385756545264	0.00385782874473	0.00265361127941	0.00254249269312	0.00254050316825	0.00253829898763	0.0025478669861	0.00287853126828	
990.0	0.00253819716332	inf	inf	inf	inf	inf	0.0381483551527	0.0602685279891	0.0171133550698	inf	0.00444906394252	0.00386680296414	0.00385759169327	0.00385784686592	0.00266207323166	0.00254273771659	0.00254048934316	0.00253835434086	0.00254792174115	0.00287726560847	
991.0	0.00253819716332	inf	inf	inf	inf	inf	0.0384499119534	0.0580367439722	0.017179703356	inf	0.0044302705725	0.0038665180621	0.00385762579962	0.0038578669115	0.00267097270391	0.00254298262955	0.00254046928888	0.00253843202005	0.00254796897	0.00287581121632	
992.0	0.00253819716332	inf	inf	inf	inf	inf	0.0387601648975	0.055681260406	0.0172419490502	inf	0.00441130012175	0.00386620910338	0.00385766727067	0.00385788849093	0.00268040097498	0.00254322571554	0.00254044279034	0.00253852964428	0.00254800741791	0.00287417345061	
993.0	0.00253819716332	inf	inf	inf	inf	inf	0.0390789426176	0.0532265484498	0.0172996525722	inf	0.00439220996732	0.0038658840829	0.00385771502622	0.0038579111787	0.00269047530597	0.00254346514754	0.00254040963106	0.00253864183855	0.00254803738237	0.00287235429821	
994.0	0.00253819716332	inf	inf	inf	inf	inf	0.0394060747525	0.0507112636108	0.0173524396962	inf	0.00437307885621	0.0038655512261	0.00385776754334	0.00385793453704	0.0027013472756	0.00254369901348	0.00254036960484	0.00253876171324	0.00254806048712	0.00287035231524	
995.0	0.00253819716332	inf	inf	inf	inf	inf	0.0397413924659	0.0481842762605	0.0174000238439	inf	0.00435400538383	0.00386521855965	0.00385782306113	0.00385795814224	0.00271321019188	0.00254392538433	0.00254032252426	0.00253888237236	0.00254807916608	0.00286816293809	
996.0	0.00253819716332	inf	inf	inf	inf	inf	0.0400847288786	0.0456983887826	0.0174422180138	inf	0.00433510501892	0.00386489356465	0.00385787980908	0.00385798160669	0.00272630465341	0.00254414238525	0.00254026822626	0.00253899789325	0.00254809593197	0.0028657790421	
997.0	0.00253819716332	inf	inf	inf	inf	inf	0.0404359194405	0.0433033193057	0.0174789337981	inf	0.00431650571251	0.00386458293385	0.00385793621375	0.00385800459766	0.00274092277275	0.00254434824154	0.00254020657122	0.00253910372163	0.00254811258716	0.0028631916404	
998.0	0.00253819716332	inf	inf	inf	inf	inf	0.0407948022589	0.0410395786884	0.0175101680481	inf	0.00429834233076	0.0038642924393	0.00385799105682	0.00385802685113	0.00275741233296	0.00254454130017	0.00254013744479	0.00253919664051	0.00254812957137	0.00286039069983	
999.0	0.00253819716332	inf	inf	inf	inf	inf	0.0411612184537	0.0389343507878	0.0175359811178	inf	0.00428075036243	0.00386402689278	0.00385804357155	0.0038580481826	0.00277618202441	0.00254472003864	0.00254006076736	0.00253927454167	0.00254814560538	0.00285736613315	
1000.0	0.00253819716332	inf	inf	inf	inf	inf	0.0415350123139	0.0369998105707	0.0175564727863	inf	0.00426385949627	0.00386379017545	0.0038580934806	0.00385806848984	0.00279770832444	0.00254488307351	0.00253997651941	0.00253933613746	0.00254815773093	0.00285410901468	


==> data/fig_cdplayer_tfirka.dat <==
r	rnorm	
2.0	0.444926780232	
4.0	0.0229747874307	
6.0	0.0220037719882	
8.0	0.00739090028168	
10.0	0.00715290535762	
12.0	0.00714227580543	
14.0	0.00382250740558	
16.0	0.00365453146441	
18.0	0.0016401570698	
20.0	0.00163084794901	
22.0	0.00162757357366	
24.0	0.00161135687368	
26.0	0.000406478083762	
28.0	0.000261048017881	
30.0	0.000260976393237	


==> data/fig_cdplayer_tfirka_hist10.dat <==
n_samples	mu_size	h2_err	
20.0	10.0	inf	
40.0	10.0	inf	
60.0	10.0	inf	
80.0	10.0	inf	
100.0	10.0	inf	
120.0	10.0	inf	
140.0	10.0	0.00923899398312	
160.0	10.0	0.00717517231048	
180.0	10.0	0.00715419416295	
200.0	10.0	0.00715304849209	
220.0	10.0	0.00715292821225	
240.0	10.0	0.00715290987337	
260.0	10.0	0.00715290629655	
280.0	10.0	0.00715290555828	
300.0	10.0	0.00715290540062	
320.0	10.0	0.00715290536684	
340.0	10.0	0.00715290535937	
360.0	10.0	0.00715290535791	
380.0	10.0	0.00715290535732	
400.0	10.0	0.00715290535729	
420.0	10.0	0.00715290535746	
440.0	10.0	0.00715290535708	
460.0	10.0	0.00715290535745	
480.0	10.0	0.0071529053574	
500.0	10.0	0.00715290535738	
520.0	10.0	0.00715290535736	
540.0	10.0	0.00715290535756	
560.0	10.0	0.00715290535742	
580.0	10.0	0.00715290535762	


==> data/fig_cdplayer_tfirka_hist12.dat <==
n_samples	mu_size	h2_err	
24.0	12.0	inf	
48.0	12.0	0.0794622214149	
72.0	12.0	0.021444177374	
96.0	12.0	0.0214157064439	
120.0	12.0	inf	
144.0	12.0	inf	
168.0	12.0	0.0231523340274	
192.0	12.0	inf	
216.0	12.0	0.0108898271165	
240.0	12.0	0.00719754171939	
264.0	12.0	0.0071445505507	
288.0	12.0	0.0071425189141	
312.0	12.0	0.00714232564125	
336.0	12.0	0.00714228722484	
360.0	12.0	0.00714227866655	
384.0	12.0	0.00714227654438	
408.0	12.0	0.00714227600361	
432.0	12.0	0.00714227586044	
456.0	12.0	0.00714227582128	
480.0	12.0	0.00714227581018	
504.0	12.0	0.00714227580706	
528.0	12.0	0.00714227580596	
552.0	12.0	0.00714227580569	
576.0	12.0	0.00714227580551	
600.0	12.0	0.00714227580579	
624.0	12.0	0.00714227580588	
648.0	12.0	0.00714227580575	
672.0	12.0	0.00714227580569	
696.0	12.0	0.00714227580587	
720.0	12.0	0.00714227580567	
744.0	12.0	0.00714227580623	
768.0	12.0	0.00714227580563	
792.0	12.0	0.00714227580595	
816.0	12.0	0.00714227580566	
840.0	12.0	0.00714227580543	


==> data/fig_cdplayer_tfirka_hist14.dat <==
n_samples	mu_size	h2_err	
28.0	14.0	inf	
56.0	14.0	inf	
84.0	14.0	0.0214701327604	
112.0	14.0	inf	
140.0	14.0	inf	
168.0	14.0	inf	
196.0	14.0	inf	
224.0	14.0	0.00665115339538	
252.0	14.0	0.00574736163037	
280.0	14.0	0.00472413845561	
308.0	14.0	0.00391898823081	
336.0	14.0	0.00382459587687	
364.0	14.0	0.00382253614635	
392.0	14.0	0.00382250778352	
420.0	14.0	0.00382250741131	
448.0	14.0	0.00382250740576	
476.0	14.0	0.00382250740546	
504.0	14.0	0.0038225074053	
532.0	14.0	0.00382250740566	
560.0	14.0	0.00382250740548	
588.0	14.0	0.00382250740551	
616.0	14.0	0.00382250740558	


==> data/fig_cdplayer_tfirka_hist16.dat <==
n_samples	mu_size	h2_err	
32.0	16.0	inf	
64.0	16.0	inf	
96.0	16.0	0.0217748069471	
128.0	16.0	0.0134782525858	
160.0	16.0	inf	
192.0	16.0	inf	
224.0	16.0	inf	
256.0	16.0	0.00622372356765	
288.0	16.0	0.00551653058159	
320.0	16.0	0.00442596462245	
352.0	16.0	0.00386232595386	
384.0	16.0	0.00382237048295	
416.0	16.0	0.00382324904692	
448.0	16.0	0.0038212996838	
480.0	16.0	inf	
512.0	16.0	inf	
544.0	16.0	0.00366190729399	
576.0	16.0	0.00365521885058	
608.0	16.0	0.00365467111555	
640.0	16.0	0.00365456377632	
672.0	16.0	0.00365453941668	
704.0	16.0	0.00365453350178	
736.0	16.0	0.00365453200733	
768.0	16.0	0.0036545316148	
800.0	16.0	0.00365453150875	
832.0	16.0	0.00365453147731	
864.0	16.0	0.00365453146805	
896.0	16.0	0.00365453146598	
928.0	16.0	0.00365453146521	
960.0	16.0	0.00365453146436	
992.0	16.0	0.00365453146434	
1024.0	16.0	0.00365453146436	
1056.0	16.0	0.00365453146377	
1088.0	16.0	0.00365453146392	
1120.0	16.0	0.0036545314636	
1152.0	16.0	0.0036545314645	
1184.0	16.0	0.00365453146451	
1216.0	16.0	0.00365453146465	
1248.0	16.0	0.00365453146391	
1280.0	16.0	0.00365453146398	
1312.0	16.0	0.00365453146409	
1344.0	16.0	0.00365453146443	
1376.0	16.0	0.00365453146412	
1408.0	16.0	0.00365453146443	
1440.0	16.0	0.00365453146422	
1472.0	16.0	0.00365453146465	
1504.0	16.0	0.00365453146441	


==> data/fig_cdplayer_tfirka_hist18.dat <==
n_samples	mu_size	h2_err	
36.0	18.0	inf	
72.0	18.0	inf	
108.0	18.0	0.00365478589016	
144.0	18.0	0.00364680450069	
180.0	18.0	0.00364524962908	
216.0	18.0	0.00364271714452	
252.0	18.0	0.00363499722579	
288.0	18.0	inf	
324.0	18.0	inf	
360.0	18.0	inf	
396.0	18.0	inf	
432.0	18.0	0.00364729056567	
468.0	18.0	inf	
504.0	18.0	0.0018211886609	
540.0	18.0	0.0016402477763	
576.0	18.0	0.00164015744619	
612.0	18.0	0.00164015707121	
648.0	18.0	0.0016401570686	
684.0	18.0	0.00164015706919	
720.0	18.0	0.00164015706838	
756.0	18.0	0.00164015706862	
792.0	18.0	0.00164015706846	
828.0	18.0	0.0016401570698	


==> data/fig_cdplayer_tfirka_hist2.dat <==
n_samples	mu_size	h2_err	
4.0	2.0	inf	
8.0	2.0	0.999928371943	
12.0	2.0	inf	
16.0	2.0	0.996939640581	
20.0	2.0	inf	
24.0	2.0	0.93703815195	
28.0	2.0	0.844493253615	
32.0	2.0	0.819918370655	
36.0	2.0	0.813081562663	
40.0	2.0	0.805591288491	
44.0	2.0	0.80648047979	
48.0	2.0	0.800823965278	
52.0	2.0	0.822819563245	
56.0	2.0	0.794814479411	
60.0	2.0	0.982447115198	
64.0	2.0	0.578544892745	
68.0	2.0	0.469315384353	
72.0	2.0	0.445783138884	
76.0	2.0	0.444970332667	
80.0	2.0	0.444928796239	
84.0	2.0	0.444926875208	
88.0	2.0	0.444926784686	
92.0	2.0	0.444926780441	
96.0	2.0	0.444926780241	
100.0	2.0	0.444926780232	
104.0	2.0	0.444926780232	
108.0	2.0	0.444926780232	


==> data/fig_cdplayer_tfirka_hist20.dat <==
n_samples	mu_size	h2_err	
40.0	20.0	inf	
80.0	20.0	inf	
120.0	20.0	0.00362629110656	
160.0	20.0	inf	
200.0	20.0	inf	
240.0	20.0	0.00364323363791	
280.0	20.0	0.00337087945809	
320.0	20.0	0.00351700982647	
360.0	20.0	0.00171648475373	
400.0	20.0	0.00163122571731	
440.0	20.0	0.00163084962302	
480.0	20.0	0.00163084796712	
520.0	20.0	0.00163084794995	
560.0	20.0	0.00163084794952	
600.0	20.0	0.00163084794984	
640.0	20.0	0.00163084794963	
680.0	20.0	0.00163084794903	
720.0	20.0	0.00163084794924	
760.0	20.0	0.0016308479491	
800.0	20.0	0.00163084794901	


==> data/fig_cdplayer_tfirka_hist22.dat <==
n_samples	mu_size	h2_err	
44.0	22.0	inf	
88.0	22.0	inf	
132.0	22.0	0.00276657958478	
176.0	22.0	0.00164646922649	
220.0	22.0	0.00162762846499	
264.0	22.0	0.00162757379853	
308.0	22.0	0.00162757357392	
352.0	22.0	0.00162757357453	
396.0	22.0	0.00162757357112	
440.0	22.0	0.00162757357083	
484.0	22.0	0.00162757357306	
528.0	22.0	0.00162757357366	


==> data/fig_cdplayer_tfirka_hist24.dat <==
n_samples	mu_size	h2_err	
48.0	24.0	inf	
96.0	24.0	inf	
144.0	24.0	inf	
192.0	24.0	inf	
240.0	24.0	0.00269943569336	
288.0	24.0	0.00161226547067	
336.0	24.0	0.00161136056104	
384.0	24.0	0.00161135689121	
432.0	24.0	0.00161135686654	
480.0	24.0	0.0016113568657	
528.0	24.0	0.0016113568683	
576.0	24.0	0.00161135687029	
624.0	24.0	0.00161135686998	
672.0	24.0	0.00161135686496	
720.0	24.0	0.00161135686823	
768.0	24.0	0.00161135687368	


==> data/fig_cdplayer_tfirka_hist26.dat <==
n_samples	mu_size	h2_err	
52.0	26.0	0.00495099644203	
104.0	26.0	inf	
156.0	26.0	inf	
208.0	26.0	inf	
260.0	26.0	inf	
312.0	26.0	inf	
364.0	26.0	inf	
416.0	26.0	inf	
468.0	26.0	inf	
520.0	26.0	inf	
572.0	26.0	inf	
624.0	26.0	inf	
676.0	26.0	inf	
728.0	26.0	inf	
780.0	26.0	inf	
832.0	26.0	inf	
884.0	26.0	inf	
936.0	26.0	0.000406478213455	
988.0	26.0	0.000406478095707	
1040.0	26.0	0.000406478085593	
1092.0	26.0	0.000406478081881	
1144.0	26.0	0.000406478083762	


==> data/fig_cdplayer_tfirka_hist28.dat <==
n_samples	mu_size	h2_err	
56.0	28.0	inf	
112.0	28.0	inf	
168.0	28.0	inf	
224.0	28.0	inf	
280.0	28.0	inf	
336.0	28.0	0.00161936438598	
392.0	28.0	inf	
448.0	28.0	0.000265471368951	
504.0	28.0	0.000261048013716	
560.0	28.0	0.000261048022169	
616.0	28.0	0.000261048007163	
672.0	28.0	0.000261048059668	
728.0	28.0	0.000261048017881	


==> data/fig_cdplayer_tfirka_hist30.dat <==
n_samples	mu_size	h2_err	
60.0	30.0	inf	
120.0	30.0	inf	
180.0	30.0	inf	
240.0	30.0	0.00191849839127	
300.0	30.0	0.00127473562061	
360.0	30.0	0.000261862385601	
420.0	30.0	0.000260976016254	
480.0	30.0	0.000260975917473	
540.0	30.0	0.000260976627199	
600.0	30.0	0.000260976736775	
660.0	30.0	0.000260975724457	
720.0	30.0	0.000260976491156	
780.0	30.0	0.000260976225851	
840.0	30.0	0.000260976224885	
900.0	30.0	0.000260976187391	
960.0	30.0	0.000260976366073	
1020.0	30.0	0.000260976195725	
1080.0	30.0	0.000260976083506	
1140.0	30.0	0.000260976335029	
1200.0	30.0	0.000260976533898	
1260.0	30.0	0.000260976253264	
1320.0	30.0	0.000260976588641	
1380.0	30.0	0.00026097670047	
1440.0	30.0	0.000260976546452	
1500.0	30.0	0.000260976254686	
1560.0	30.0	0.000260976027613	
1620.0	30.0	0.000260976651028	
1680.0	30.0	0.000260976465579	
1740.0	30.0	0.000260976510953	
1800.0	30.0	0.000260975972702	
1860.0	30.0	0.000260976180359	
1920.0	30.0	0.000260975930569	
1980.0	30.0	0.00026097604298	
2040.0	30.0	0.000260976495735	
2100.0	30.0	0.000260976299543	
2160.0	30.0	0.000260976268151	
2220.0	30.0	0.000260976163898	
2280.0	30.0	0.000260976127574	
2340.0	30.0	0.000260976075273	
2400.0	30.0	0.000260975884495	
2460.0	30.0	0.000260976152731	
2520.0	30.0	0.000260976202138	
2580.0	30.0	0.000260976238196	
2640.0	30.0	0.000260976210707	
2700.0	30.0	0.000260976401484	
2760.0	30.0	0.000260976469809	
2820.0	30.0	0.00026097637729	
2880.0	30.0	0.000260976432428	
2940.0	30.0	0.000260976630208	
3000.0	30.0	0.000260975893933	
3060.0	30.0	0.000260976311366	
3120.0	30.0	0.000260975974071	
3180.0	30.0	0.000260976511851	
3240.0	30.0	0.000260976019045	
3300.0	30.0	0.000260976517465	
3360.0	30.0	0.000260976590217	
3420.0	30.0	0.000260976195268	
3480.0	30.0	0.000260976259502	
3540.0	30.0	0.00026097626577	
3600.0	30.0	0.000260976472571	
3660.0	30.0	0.000260976238347	
3720.0	30.0	0.000260975710778	
3780.0	30.0	0.00026097642884	
3840.0	30.0	0.000260976367849	
3900.0	30.0	0.000260976679529	
3960.0	30.0	0.000260976108751	
4020.0	30.0	0.000260976048013	
4080.0	30.0	0.000260976749414	
4140.0	30.0	0.000260976458504	
4200.0	30.0	0.000260976176289	
4260.0	30.0	0.000260976123124	
4320.0	30.0	0.000260976489144	
4380.0	30.0	0.00026097696045	
4440.0	30.0	0.000260976339632	
4500.0	30.0	0.0002609760455	
4560.0	30.0	0.0002609764472	
4620.0	30.0	0.000260976375012	
4680.0	30.0	0.000260976219666	
4740.0	30.0	0.00026097635738	
4800.0	30.0	0.000260976250005	
4860.0	30.0	0.00026097623596	
4920.0	30.0	0.000260975977624	
4980.0	30.0	0.000260975983704	
5040.0	30.0	0.000260976340053	
5100.0	30.0	0.000260976357435	
5160.0	30.0	0.000260976089398	
5220.0	30.0	0.000260976178989	
5280.0	30.0	0.000260976208713	
5340.0	30.0	0.000260976097631	
5400.0	30.0	0.00026097620742	
5460.0	30.0	0.000260976388778	
5520.0	30.0	0.000260976570824	
5580.0	30.0	0.000260976548479	
5640.0	30.0	0.000260976006415	
5700.0	30.0	0.000260976120727	
5760.0	30.0	0.000260976141302	
5820.0	30.0	0.000260976149485	
5880.0	30.0	0.000260976077829	
5940.0	30.0	0.000260976082609	
6000.0	30.0	0.000260976393237	


==> data/fig_cdplayer_tfirka_hist4.dat <==
n_samples	mu_size	h2_err	
8.0	4.0	inf	
16.0	4.0	inf	
24.0	4.0	inf	
32.0	4.0	inf	
40.0	4.0	inf	
48.0	4.0	inf	
56.0	4.0	inf	
64.0	4.0	0.0258289593817	
72.0	4.0	0.0229748400044	
80.0	4.0	0.0229747874408	
88.0	4.0	0.0229747874307	
96.0	4.0	0.0229747874307	


==> data/fig_cdplayer_tfirka_hist6.dat <==
n_samples	mu_size	h2_err	
12.0	6.0	inf	
24.0	6.0	inf	
36.0	6.0	inf	
48.0	6.0	inf	
60.0	6.0	inf	
72.0	6.0	0.0229678683982	
84.0	6.0	inf	
96.0	6.0	0.022928893443	
108.0	6.0	inf	
120.0	6.0	0.0226652819412	
132.0	6.0	0.0222374787862	
144.0	6.0	0.0220274157508	
156.0	6.0	0.0220113175441	
168.0	6.0	0.0220054963338	
180.0	6.0	0.0220042653081	
192.0	6.0	0.0220039039104	
204.0	6.0	0.0220038094661	
216.0	6.0	0.0220037825633	
228.0	6.0	0.0220037750404	
240.0	6.0	0.0220037728746	
252.0	6.0	0.0220037722488	
264.0	6.0	0.0220037720654	
276.0	6.0	0.0220037720113	
288.0	6.0	0.0220037719951	
300.0	6.0	0.0220037719903	
312.0	6.0	0.0220037719888	
324.0	6.0	0.0220037719884	
336.0	6.0	0.0220037719882	
348.0	6.0	0.0220037719882	
360.0	6.0	0.0220037719882	
372.0	6.0	0.0220037719882	
384.0	6.0	0.0220037719882	
396.0	6.0	0.0220037719882	


==> data/fig_cdplayer_tfirka_hist8.dat <==
n_samples	mu_size	h2_err	
16.0	8.0	inf	
32.0	8.0	inf	
48.0	8.0	inf	
64.0	8.0	inf	
80.0	8.0	0.0223394287488	
96.0	8.0	inf	
112.0	8.0	0.0215705474559	
128.0	8.0	inf	
144.0	8.0	inf	
160.0	8.0	inf	
176.0	8.0	0.0172057506315	
192.0	8.0	0.00753700455804	
208.0	8.0	0.00739573814156	
224.0	8.0	0.00739109962133	
240.0	8.0	0.00739090881947	
256.0	8.0	0.00739090066383	
272.0	8.0	0.00739090030002	
288.0	8.0	0.00739090028265	
304.0	8.0	0.0073909002817	
320.0	8.0	0.00739090028165	
336.0	8.0	0.00739090028168	
352.0	8.0	0.00739090028168	


==> data/fig_condition.dat <==
n	cond_V	cond_V_real	cond_pr	cond_pr_vp	cond_pr_vp_real	cond_poly	cond_poly_vp	cond_poly_vp_grass	cond_omega	
1.0	1.0	1.0	70.4605187905	1.0	1.0	70.4605187905	1.0	1.0	1.0	
2.0	1.03813252418	3.30932513194	73.4678768216	1.03815576669	3.2312301534	236.09690605	3.2312301534	3.43515882179	3.30932513194	
3.0	1.57854510367	8.92558796231	132.890908754	3.94070839651	72.7515121139	1762.34379014	53.9410189378	54.8981895934	29.809413331	
4.0	1.56635494813	5.50600760352	128.24031294	3.61760722075	10.8888778287	5640.63833107	176.743644438	177.570890146	105.981538784	
5.0	1.59245689775	22.0295293645	130.541781392	46.4408179923	9068.59410153	17757.1207053	3686.35624444	3255.88348737	300.230379259	
6.0	1.61059504751	5.54385554567	132.633679732	47.2605050158	152.149112529	17744.1483668	7423.56168037	7454.41163153	304.019418937	
7.0	2.39256807461	7.99093324935	137.759126161	48.6290376611	4630.57686814	76886.0756015	34157.0544435	34069.4493452	2842.72395997	
8.0	2.58894427506	29.4537550786	141.086988201	48.749829603	156.218809926	271524.711316	133701.126684	134565.624623	22458.3344814	
9.0	2.5888943482	74.345397105	261.73053804	168.680041577	8106.17918027	791561.328862	463889.097062	305098.113314	45426.5183015	
10.0	2.58222608506	29.3920609859	274.201877076	175.75423219	568.630362	999928.751825	667168.927362	676809.888131	34584.2943736	
11.0	8.59795871531	73.6096560722	6913.98107637	4572.07289717	10464.5732965	37210920.8804	20638513.3682	20517353.457	247304.635678	
12.0	8.65356855156	66.9476150237	7365.25306588	4814.93198593	7146.6439512	141539121.594	87218861.321	87642265.2652	4548778.80267	
13.0	9.67319829312	66.6016969462	5973.95048715	3946.47211234	41905.9662441	6148287324.32	148814578.653	85980371.1595	344371851.522	
14.0	10.3050737947	137.576459217	5267.71165415	3493.2635948	6808.32865995	58743141041.4	16873209.2078	10042445.8746	3839727873.43	
15.0	20.5867483969	147.458198173	35378.5434922	21849.9093459	75289.8311475	3.2700151645e+11	47551613.8706	29871940.561	2913533394.91	
16.0	21.5247725354	248.10590539	34636.9324247	21405.1329559	63930.502922	4.07191771891e+12	4991387.75304	3163699.89446	37405830055.2	
17.0	25.5924151838	243.372073195	35506.3054668	21756.0777334	108391.996189	3.66737973971e+14	105406.563064	88011.738027	3.24815453703e+12	
18.0	28.43059495	341.388948792	37393.8454865	22172.5777932	66046.7277898	3.55119266668e+15	7678.61397673	6212.09385633	3.23478483444e+13	
19.0	33.0929263834	404.29642301	63019.5613038	28300.3535812	858947.237584	7.5571120793e+15	3525.96562767	3301.89297726	6.62443631539e+13	
20.0	36.8857368693	324.853335188	58111.6904498	35519.4659532	106493.203572	7.82907234951e+15	9171.99620195	8502.01823608	4.85820231564e+13	
21.0	112.266916678	1790.99826424	58071.4308634	35533.6908437	81044316.1733	6.87056495716e+16	302.938072269	248.9030779	1.45937016075e+15	
22.0	109.762138466	2876.86313135	58036.8442891	35544.8319757	106424.521983	5.56571035037e+16	228.827070972	166.301195475	1.4012818171e+16	
23.0	9330320.27767	209378144.792	1.89797646076e+16	1.14039212689e+16	1.34708992919e+16	1.2375526569e+17	190.010804833	137.34575404	1.56889750839e+16	
24.0	1.56927030292e+14	5.56342761788e+15	5.11005551616e+20	6.0885773828e+19	2.1092500068e+20	9.92315481392e+16	401.720348877	349.687542385	2.73416628276e+16	
25.0	142208802.593	2061224242.43	1.07614798412e+18	4.19276111564e+17	2.21129562323e+16	1.1237699171e+17	87.8922046199	62.7822917637	6.33502562336e+16	
26.0	2997.26060806	118909.720663	786024711.12	465802191.333	1075663547.33	8.19775570037e+16	931.88715591	777.188336722	4.91420068357e+16	
27.0	97093662.7641	2641996755.52	8.3671725093e+18	1.13958220024e+18	2.04166878161e+18	2.03251845096e+18	195.250102082	149.841493931	5.79425708974e+16	
28.0	218383.685067	64378123.4703	1.01205963486e+13	5.77669066554e+12	1.20357955798e+15	4.54763463323e+16	101.872678298	81.5311785959	2.07961691893e+16	
29.0	19197304.5411	156833701.071	8.19468977031e+16	4.40659207944e+16	7.17962145377e+15	3.61816262994e+19	470.717155928	392.016436526	1.26085522317e+17	
30.0	374030.663937	17543675.3805	2.95975347488e+13	1.66975227298e+13	4.29523493134e+13	5.0241640472e+16	252.085292567	175.40328659	2.87808655955e+16	


==> data/fig_conditioning_tan64_cond.dat <==
n	pole	poly	poly_plain	psi	
1.0	1.02687414871	1.0	1.83812767879	1.0	
2.0	2.13055532155	2.31015723825	23.1437733972	1.76759187924	
3.0	5.15232438617	24.0571285582	166.429179649	3.51554944214	
4.0	45.1030033674	106.192141335	413.667183296	6.95605386391	
5.0	15.3974885298	471.651319013	1942.44206985	15.7197832723	
6.0	3460.93346278	2059.35029632	5043.5888668	33.3365444158	
7.0	623.461047609	1173.36952437	3304.38119761	76.7170756645	
8.0	1790.17533689	1458.82307806	3165.94616441	168.207808316	
9.0	425.509377108	976.692291335	2719.75532259	391.290667266	
10.0	981.987874998	4413.69804006	10432.6959924	874.989403764	
11.0	1769.21339101	47334.2226269	112792.007422	2049.86631724	
12.0	108895.828225	40229.8039207	81369.177831	4643.81258102	
13.0	6650.62169147	166864.260991	410073.529763	10933.2118347	
14.0	6661.09089394	257591.890695	583458.493209	24997.9421758	
15.0	8098.84316859	752032.904816	1624903.03835	59068.7963287	
16.0	91615.0396024	1052892.26717	2158807.09532	135989.855636	


==> data/fig_fixed_point.dat <==
n	cond_sk	cond_sk_A	cond_sk_Phi	cond_sk_scale	cond_vf	cond_pr	cond_pr_vp	cond_pb	cond_pb_vp	cond_pb_vp_norm	grad_pr	grad_pb	grad_sk	grad_vf	res_pr	res_pb	res_sk	res_vf	bnorm_sk	bnorm_vf	
1.0	70.6969276229	14.8156923238	1.0	113.606174669	18.0189379119	70.4605187905	1.0	3.0153425657e+16	1.0	1.0	2.06632602222e-05	0.0215938223421	80500.5056753	344.228401818	0.767709223547	0.767709223547	0.767838085644	0.770037778525	1874.10490925	3933.49864482	
2.0	238.122446727	35.099678174	1.73031962192	136.039284957	26.8125195695	73.4678768216	1.03815576669	4.31408526493e+15	3.2312301534	3.43515882179	2.60610376547e-06	0.0041627574581	642459.070341	313.270023041	0.444297412987	0.444297412987	0.449371673708	0.44759209515	1.94612486715	5.05147573987	
3.0	1802.87978478	136.267494613	2.23160645452	1214.02726787	25.4067544431	132.890908754	3.94070839651	1.07192995754e+16	53.9410189378	54.8981895934	4.56247762546e-06	0.0169958187778	736760.787952	183.402937729	0.300435974988	0.300435974988	0.30811003284	0.303702078668	153.361299271	442.356534368	
4.0	5640.39552347	428.942589889	2.63786295924	2062.96042078	26.3353348317	128.24031294	3.61760722075	9.70330148747e+15	176.743644438	177.570890146	3.02677890724e-07	0.0021552509305	2625.30207748	0.127943041287	0.0224494052583	0.0224494052583	0.0224494789479	0.0224494398943	2.56475636689	0.00668575715729	
5.0	17665.4653349	766.478380845	2.98815237548	11887.9154153	26.4164792415	130.541781392	46.4408179923	6.33378395986e+15	3686.35624444	3255.88348737	1.14653632333e-08	1.88749056149e-05	4906.29552504	0.2137384831	0.0172991099813	0.0172991099813	0.0173126617222	0.0173011747117	31.8808129149	3.83239765265	
6.0	17679.0970137	5461.36055787	3.30041226746	5672.84547081	26.4944965365	132.633679732	47.2605050158	5.41218018406e+15	7423.56168037	7454.41163153	3.3271061267e-09	5.51445282432e-06	5031.01473781	0.116843811751	0.00954971992586	0.00954971992586	0.00955357225194	0.00955295479794	4.10449815607	0.491271545057	
7.0	54441.0420766	8310.85850255	3.58468462855	26361.7731075	26.5883023637	137.759126161	48.6290376611	7.15475218529e+15	34157.0544435	34069.4493451	3.4821631189e-09	0.00015413578101	9287.18611147	0.0790659897892	0.00799408849837	0.00799408849837	0.00865715983547	0.00800812683244	33.6051269947	3.49185538231	
8.0	66133.0603869	51164.4183475	3.84728427705	9600.98536569	26.6834459043	141.086988201	48.749829603	4.16924891145e+15	133701.126684	134565.624813	8.80694819379e-09	0.00098543745773	6306.68112704	0.0593456167171	0.00629524476064	0.00629524476063	0.00776524967237	0.00631285688542	5.29013878773	0.661221808089	
9.0	782238.583203	249735.12239	4.09250529161	2408170.03303	26.7104813173	261.73053804	168.680041577	9.77475488281e+15	463889.097062	305098.114177	3.43790176213e-09	0.000407321759823	14347.7533818	0.050344441763	0.0046963520971	0.00469635209707	0.00470284565003	0.0047147016703	24.2404500459	1.79497138032	
10.0	995809.520131	1411616.99655	4.32343184181	1100194.24618	26.7371155508	274.201877076	175.75423219	9.62242133293e+15	667168.927362	676809.888208	5.20553046704e-10	0.000169180835752	7789.9121572	0.0116957942077	0.00191554814647	0.00191554814647	0.0019209249672	0.00191822198712	7.53642092485	0.118846340015	
11.0	27595772.1412	5352848.58107	4.54237433712	5650047.93949	26.7866228947	6913.98107637	4572.07289717	8.89121659232e+15	20638513.3682	20517368.8112	5.87495827307e-10	0.00440946940397	25594.2619996	0.00700156284519	0.00108038129225	0.00108038129222	0.00108302291978	0.00135868866278	13.2595272456	15.9798811628	
12.0	110782276.303	10951956.6706	4.75111302857	143206091.687	26.856154593	7365.25306588	4814.93198593	8.82870239998e+15	87218861.321	87642554.2563	5.21729266217e-12	0.190936372369	449381.972077	0.00240380673913	0.000894871945634	0.000894871945617	0.000952235505994	0.000943605121919	8.08278469938	1.7013019082	
13.0	1429273725.77	18982087.2986	4.9510552626	271841743.237	26.9317594663	5973.95048715	3946.47211234	4.75345717966e+16	148814578.653	62164692.2491	4.37688043675e-11	138.742207025	680749.499871	0.00180709256365	0.00084866759417	0.000848667593506	0.000764028392638	0.0008891069655	10.6420208805	1.8483662464	
14.0	56266915226.2	35814588.8389	5.1433259262	1.26604607089e+11	27.0060054604	5267.71165415	3493.2635948	2.38215610093e+16	16873209.2078	10377027.6725	4.51932718977e-10	1179.32926468	12017147.5265	0.000925163047172	0.000811419888856	0.000811419825432	0.00081585243511	0.000814467494167	11.3080430001	0.42135287193	
15.0	7.94400671976e+11	607291116.302	5.32884187966	2.16208651789e+11	27.134777001	35378.5434922	21849.9093459	3.74858737434e+16	47551613.8706	27643304.6925	7.095979635e-11	715.662667626	69035525.0058	0.000937260511133	0.000374813675191	0.000374813661874	0.00064419752274	0.000705623473188	9.3886702267	2.08929958369	
16.0	3.60295762876e+12	4214338564.82	5.5083485665	5.54894046206e+11	27.0848543972	34636.9324247	21405.1329559	3.29153487086e+16	4991387.75304	3196187.53376	1.60357385552e-11	28002.8937579	160836554.409	0.000223497480702	0.0002098127166	0.000209812576147	0.000229510529509	0.000218523041967	11.6711960751	0.0473169511222	
17.0	3.48177797545e+14	10349730745.1	5.68246655083	4.80277004015e+13	27.1623669593	35506.3056393	21756.0778309	3.27837217128e+16	109786.594887	56206.8960763	1.28571443069e-11	26712150.0611	3.79349055097e+12	0.000188544249021	0.000197111104485	0.000197107457397	0.000265436447083	0.000206342791559	11.9721261146	0.0369100155413	
18.0	9.84061251582e+12	26090600546.3	5.8517044353	8.46273384149e+11	27.2394146223	37393.8454339	22172.5777752	4.76648908201e+16	7155.4135347	5429.75239246	7.27729794887e-12	1998055342.83	1335940849.78	0.000142355430282	0.000182246850912	0.000183634905322	0.000130193952406	0.000192770667364	8.60349587714	0.00924477499826	
19.0	1.25354953421e+15	87257426165.2	6.01649541459	8.30491824065e+13	27.2537051441	63019.5613038	28300.3535812	3.32347271265e+16	3525.96562767	2980.26585887	8.76843688153e-12	2400188273.58	1.29763847911e+13	0.000109428435525	0.000131594351264	0.000137491519128	0.000246445071116	0.000141206485943	9.24032642264	0.00549715570464	
20.0	7.65076534816e+15	1.52099411449e+11	6.17719649805	9.70662563283e+13	27.2630248949	58111.6904498	35519.4659532	6.21348203055e+16	9171.99620195	5668.856666	6.79496865349e-12	3648950497.28	1.42781155888e+13	2.0837854135e-06	2.10146746494e-05	7.39926777589e-05	0.000255482862982	2.10342853936e-05	39.8724448098	0.000316169785476	
21.0	5.53525983478e+16	2.7217332806e+11	6.33412128348	1.29211833945e+14	27.4374517817	58071.4293932	35533.6898983	7.70170636692e+16	1734.74094885	16539.575048	1.48613155206e-11	3.58987179982e+12	6.57022207018e+12	1.23806761706e-06	1.89223779011e-05	0.00221266769462	0.000254945363915	1.89372767961e-05	10.8819589284	5.66847843406e-05	
22.0	8.44428848307e+16	3.22009582442e+12	6.48752929727	7.33579701852e+13	27.6255017859	58036.8442598	35544.8319568	6.02423500403e+16	82.8503089718	236.85405109	1.21220349065e-11	2.26607763191e+13	7.40116744052e+12	2.84617391789e-07	1.65955077512e-05	0.0168088126416	0.000247375148276	1.660540289e-05	8.47396068837	5.40322064341e-06	
23.0	4.6693632053e+16	2.961695246e+13	6.6376576103	5.0630668601e+13	27.5624141566	1.89532452271e+16	1.14051834898e+16	1.7426056505e+17	576.495468039	348.241796091	5.1706944809e-11	51918343.6302	2.80908296187e+12	5.31171726755e-07	3.32955856348e-06	0.016785041519	8.46496374348e-05	4.29227644677e-06	49.1306924526	795.351012471	
24.0	6.20162814043e+16	8.01077112727e+13	6.78470241718	5.30127984071e+12	27.6209774262	8.63396279183e+20	1.37960838741e+19	9.22400892824e+16	141.781438117	1399.22607226	0.000996424645927	0.257894502854	29680620069.9	5.92650989243e-07	2.55679994469e-06	0.0102010740031	1.53109110458e-05	3.59439798389e-06	11.1347307995	61.5906683898	
25.0	8.5462721673e+16	5.69547135295e+14	6.92885107295	7.46866071296e+12	27.6350012711	6.04812726391e+17	3.30100498288e+18	1.10535675331e+17	735.521047115	565.387506956	6.91455287532e-10	35709819.9717	85240668048.3	9791.51903937	1.29889924608e-06	0.0156235203335	1.99510905371e-05	0.961405723815	27.0223899442	600.207397217	
26.0	1.57363811646e+17	4.07643813826e+15	7.07025746127	3.62921502946e+13	27.6896390629	786024865.527	465802281.917	3.8230591827e+17	627.357369892	500.584262446	7.21956161939e-12	2.38967876106e+12	2.29296511387e+12	1.23817359001e-06	4.04465498374e-07	0.0174481479089	0.000187430760199	5.19841185165e-07	12.5719278919	0.00124650307558	
27.0	1.49502568398e+17	5.21539694299e+15	7.20907555952	1.03898918559e+13	27.7083727924	2.30518663053e+18	1.13992219105e+18	1.48824891086e+17	488.111545774	507.971971779	1.53749688817e-11	7724451.95637	51362989680.2	2.84643352365e-05	1.85269413763e-08	0.0128175906379	2.39851255598e-05	8.3917451449e-08	22.5822904902	483.981174693	
28.0	1.6966549723e+17	7.04593525528e+15	7.34542971052	1.36863032177e+13	27.7795310474	1.01207333667e+13	5.77667922524e+12	6.10797561893e+17	3134.96505771	10874.9501076	8.29854086367e-12	1.69508610018e+11	6.30941318995e+11	0.000449446452841	1.22251386376e-08	0.515640500449	4.9023550788e-05	9.67184405216e-08	25.6030077895	1.24139522151	
29.0	1.57956812059e+17	9.66595863354e+15	7.47945046445	3.11190546137e+12	27.8471752144	8.20534676344e+16	4.72465085395e+16	1.01177587206e+17	244.463387417	395.419406257	9.52494093035e-11	5614512.5293	17355074011.4	0.00037520464936	2.36846090646e-09	0.0157019215753	1.23789494405e-05	6.77931928037e-08	46.8898904641	16.2561085678	
30.0	2.15006375347e+17	7.52694133419e+15	7.61124046654	8.04734052393e+12	27.8475148609	2.95958110528e+13	1.66965571672e+13	1.91856766445e+17	10420.1471651	229591.03214	9.64085652887e-11	240405724.762	61983799095.9	0.000477836201756	4.06681897112e-10	0.0242292644189	1.46299854283e-05	8.71857418064e-08	219.093658653	0.0568731068307	


==> data/fig_heat_bode.dat <==
omega	modulus	angle	
0.01	0.931731423423	-0.0707106781187	
0.0105956017928	0.929799791637	-0.0727859938202	
0.0112266777351	0.927815650151	-0.0749222187842	
0.0118953406737	0.925777697491	-0.077121140661	
0.0126038292968	0.923684607422	-0.0793845995669	
0.0133545156293	0.921535028952	-0.0817144896248	
0.0141499129743	0.919327586367	-0.084112760549	
0.0149926843279	0.917060879312	-0.0865814192765	
0.0158856512943	0.914733482907	-0.0891225316468	
0.0168318035333	0.912343947918	-0.0917382241307	
0.0178343087693	0.909890800967	-0.0944306856094	
0.0188965233969	0.907372544801	-0.0972021692065	
0.0200220037182	0.904787658618	-0.100054994174	
0.0212145178491	0.902134598444	-0.102991547831	
0.0224780583355	0.89941179758	-0.106014287564	
0.0238168555198	0.896617667119	-0.109125742884	
0.0252353917043	0.893750596521	-0.112328517538	
0.0267384161584	0.890808954282	-0.115625291693	
0.0283309610184	0.887791088665	-0.11901882418	
0.0300183581358	0.884695328528	-0.122511954796	
0.0318062569279	0.881519984236	-0.126107606686	
0.0337006432927	0.878263348666	-0.129808788787	
0.035707859649	0.874923698319	-0.133618598348	
0.0378346261713	0.871499294524	-0.137540223519	
0.040088063289	0.867988384763	-0.141576946021	
0.0424757155254	0.864389204109	-0.14573214389	
0.045005576757	0.860699976778	-0.150009294307	
0.0476861169771	0.856918917819	-0.154411976506	
0.0505263106534	0.85304423493	-0.158943874769	
0.0535356667741	0.849074130412	-0.16360878151	
0.0567242606849	0.845006803274	-0.168410600446	
0.0601027678207	0.840840451484	-0.173353349868	
0.0636824994472	0.836573274381	-0.178441166	
0.0674754405311	0.832203475249	-0.183678306464	
0.071494289866	0.82772926406	-0.189069153838	
0.0757525025877	0.8231488604	-0.194618219327	
0.0802643352226	0.81846049657	-0.200330146536	
0.085044893418	0.813662420881	-0.20620971536	
0.0901101825167	0.808752901144	-0.212261845979	
0.0954771611421	0.803730228358	-0.218491602976	
0.101163797977	0.798592720614	-0.224904199579	
0.107189131921	0.793338727197	-0.23150500202	
0.113573335834	0.787966632924	-0.238299534026	
0.120337784078	0.782474862688	-0.245293481444	
0.127505124071	0.776861886245	-0.252492696995	
0.13509935212	0.77112622322	-0.259903205174	
0.143145893752	0.765266448355	-0.267531207294	
0.151671688847	0.759281196999	-0.275383086669	
0.160705281826	0.753169170827	-0.283465413963	
0.170276917223	0.746929143813	-0.291784952681	
0.180418640939	0.740559968442	-0.300348664837	
0.191164407539	0.734060582158	-0.309163716774	
0.202550193923	0.727430014066	-0.318237485161	
0.214614119786	0.72066739186	-0.327577563171	
0.227396575236	0.713771948994	-0.33719176683	
0.240940356024	0.706743032079	-0.347088141561	
0.255290806824	0.699580108503	-0.357274968913	
0.270495973046	0.692282774268	-0.367760773497	
0.286606761695	0.684850762025	-0.378554330113	
0.303677111804	0.677283949307	-0.389664671098	
0.321764175025	0.669582366936	-0.401101093881	
0.340928506975	0.661746207593	-0.412873168767	
0.361234269971	0.653775834528	-0.424990746941	
0.382749447852	0.645671790392	-0.437463968717	
0.405546073584	0.637434806164	-0.45030327202	
0.429700470432	0.629065810152	-0.463519401122	
0.455293507487	0.620565937031	-0.477123415631	
0.482410870417	0.611936536883	-0.491126699751	
0.511143348344	0.60317918422	-0.505540971803	
0.541587137808	0.594295686927	-0.520378294036	
0.57384416483	0.585288095101	-0.535651082716	
0.608022426165	0.576158709726	-0.551372118521	
0.644236350872	0.566910091147	-0.567554557233	
0.682607183427	0.557545067278	-0.584211940749	
0.723263389648	0.548066741489	-0.601358208412	
0.766341086801	0.538478500122	-0.619007708676	
0.811984499318	0.528784019551	-0.637175211115	
0.860346441668	0.518987272738	-0.655875918779	
0.911588829975	0.5090925352	-0.67512548092	
0.965883224116	0.499104390313	-0.694940006085	
1.02341140211	0.489027733888	-0.715336075599	
1.08436596869	0.478867777914	-0.736330757435	
1.14895100019	0.468630053408	-0.757941620505	
1.21738272774	0.458320412271	-0.780186749355	
1.28989026125	0.447945028067	-0.803084759304	
1.36671635646	0.437510395634	-0.826654812017	
1.44811822767	0.427023329445	-0.850916631543	
1.53436840893	0.416490960613	-0.875890520822	
1.62575566644	0.405920732468	-0.901597378668	
1.7225859654	0.395320394611	-0.928058717269	
1.82518349432	0.384697995351	-0.955296680178	
1.93389175046	0.374061872466	-0.98333406085	
2.04907468982	0.363420642181	-1.01219432171	
2.17111794569	0.352783186322	-1.0419016138	
2.30043011977	0.342158637551	-1.07248079698	
2.43744415012	0.331556362657	-1.10395746071	
2.58261876068	0.320985943825	-1.13635794552	
2.73643999707	0.310457157875	-1.16970936499	
2.89942285388	0.299979953425	-1.20403962848	
3.07211299886	0.289564425984	-1.23937746447	
3.25508859984	0.27922079098	-1.27575244461	
3.44896226041	0.268959354733	-1.31319500844	
3.65438307096	0.258790483435	-1.35173648892	
3.87203878181	0.248724570187	-1.39140913857	
4.10265810583	0.238772000175	-1.43224615654	
4.34701315813	0.228943114103	-1.47428171632	
4.60592204115	0.219248170003	-1.51755099439	
4.88025158365	0.209697303575	-1.56209019965	
5.1709202429	0.200300487257	-1.60793660368	
5.47890117959	0.1910674882	-1.65512857198	
5.80522551609	0.182007825412	-1.70370559606	
6.15098578858	0.173130726305	-1.75370832646	
6.51733960488	0.164445082944	-1.8051786068	
6.90551352016	0.155959408302	-1.85815950878	
7.31680714343	0.147681792843	-1.91269536825	
7.75259748863	0.139619861802	-1.96883182225	
8.21434358492	0.131780733518	-2.02661584728	
8.70359136149	0.124170979208	-2.08609579855	
9.22197882333	0.116796584598	-2.14732145047	
9.77124153535	0.109662913782	-2.21034403831	
10.353218433	0.102774675763	-2.27521630103	
10.9698579789	0.0961358940467	-2.34199252549	
11.6232246868	0.0897498797169	-2.41072859182	
12.3155060329	0.0836192083629	-2.48148202018	
13.0490197801	0.0777457012427	-2.55431201893	
13.8262217376	0.0721304110191	-2.62927953417	
14.6497139831	0.0667736123814	-2.70644730071	
15.5222535743	0.0616747978276	-2.7858798946	
16.4467617799	0.0568326788318	-2.86764378715	
17.4263338601	0.0522451925717	-2.95180740057	
18.464249429	0.0479095143326	-3.03844116522	
19.5639834352	0.0438220756394	-3.12761757854	
20.729217796	0.039978588098	3.06377404144	
21.9638537242	0.036374072859	2.96928626495	
23.2720247896	0.0330028955345	2.87202532928	
24.6581107582	0.0298588063279	2.77190984389	
26.1267522556	0.0269349850544	2.66885602946	
27.6828663039	0.0242240906548	2.5627776478	
29.3316627839	0.0217183147333	2.45358592971	
31.0786618778	0.0194094385786	2.34118950062	
32.929712551	0.0172888930662	2.22549430422	
34.8910121341	0.0153478207838	2.10640352367	
36.969127072	0.0135771396784	1.98381750063	
39.1710149081	0.0119676074849	1.85763365184	
41.5040475785	0.0105098861795	1.72774638329	
43.976036093	0.00919460568636	1.59404700185	
46.5952566866	0.00801242607585	1.4564236243	
49.3704785284	0.00695409750928	1.31476108373	
52.3109930806	0.00601051722117	1.16894083314	
55.4266452066	0.00517278287839	1.01884084625	
58.7278661319	0.0044322417179	0.864335515393	
62.2257083673	0.00378053494017	0.705295546378	
65.9318827133	0.00320963692131	0.541587850316	
69.8587974679	0.00271188890237	0.373075432234	
74.0195999692	0.0022800269162	0.199617276445	
78.4282206134	0.00190720381907	0.0210682285321	
83.0994194935	0.00158700540239	-0.162721126113	
88.0488358164	0.00131346066695	-0.35190458733	
93.2930402628	0.00108104644536	-0.546640468887	
98.8495904663	0.000884686654689	-0.74709173097	
104.737089796	0.000719746548626	-0.953426116544	
110.975249641	0.00058202241402	-1.16581629173	
117.584955405	0.000467727218944	-1.3844399903	
124.58833643	0.000373472766795	-1.6094801624	
132.008840083	0.000296248942591	-1.84112512766	
139.871310265	0.000233400653097	-2.07956873275	
148.20207058	0.000182603062038	-2.32501051366	
157.029012473	0.000141835706057	-2.57765586262	
166.381688608	0.000109356047622	-2.83771620001	
176.29141181	8.36729794773e-05	-3.10540915125	
186.791359902	6.35207434994e-05	2.90222657823	
197.916686785	4.78336673976e-05	2.61858978682	
209.704640132	3.57220580482e-05	2.32662842687	
222.194686094	2.64495229157e-05	2.02609817732	
235.428641432	1.94119234876e-05	1.71674754643	
249.450813523	1.4118099193e-05	1.39831766134	
264.308148697	1.01724389054e-05	1.07054205141	
280.050389418	7.2593215124e-06	0.733146425273	
296.730240819	5.12939841801e-06	0.385848441257	
314.403547159	3.58765008139e-06	0.0283574711385	
333.129478793	2.48311619225e-06	-0.339625643068	
352.970730273	1.70017485924e-06	-0.718408839457	
373.993730248	1.15122990062e-06	-1.10830909392	
396.26886387	7.70656336776e-07	-1.50965268539	
419.870708444	5.09851625849e-07	-1.92277546891	
444.878283113	3.33243037444e-07	-2.34802315664	
471.375313412	2.15108728743e-07	-2.7857516072	
499.450511586	1.37080466364e-07	3.04685818372	
529.197873596	8.62084726613e-08	2.58305854817	
560.716993821	5.34826118432e-08	2.10564667339	
594.113398497	3.27182479584e-08	1.61422304839	
629.498899022	1.97289352427e-08	1.10837643676	
666.991966303	1.17211329547e-08	0.587683532556	
706.718127393	6.85801829318e-09	0.0517086060514	
748.810385759	3.9499900287e-09	-0.499996860877	
793.40966658	2.23852096727e-09	-1.06789455009	
840.665288562	1.24763557721e-09	-1.65245969354	
890.735463861	6.83539006606e-10	-2.25418147094	
943.787827778	3.67933338089e-10	-2.87356341913	
1000.0	1.94482335898e-10	2.77206145372	


==> data/fig_heat_lsra.dat <==
r	rnorm	
2.0	0.386862749214	
4.0	0.03750392526	
6.0	0.0169638813999	
8.0	0.00612883377873	
10.0	0.000833364723001	
12.0	0.000294508241378	
14.0	0.000112162167714	
16.0	7.68707853696e-05	
18.0	1.94338363843e-05	
20.0	3.75074857289e-05	


==> data/fig_heat_lsra_bode10.dat <==
omega	modulus	angle	
0.01	0.929849003585	-0.0702187988646	
0.0105956017928	0.92806988526	-0.0719792776796	
0.0112266777351	0.926281385135	-0.0738374833109	
0.0118953406737	0.924475231667	-0.0758020874419	
0.0126038292968	0.922642246645	-0.0778805121533	
0.0133545156293	0.920772555906	-0.0800787915239	
0.0141499129743	0.918855813692	-0.0824014643978	
0.0149926843279	0.916881438437	-0.0848514987737	
0.0158856512943	0.914838858179	-0.0874302491141	
0.0168318035333	0.912717763605	-0.0901374489661	
0.0178343087693	0.910508366029	-0.0929712424012	
0.0188965233969	0.908201656204	-0.09592825867	
0.0200220037182	0.905789658087	-0.0990037348687	
0.0212145178491	0.903265669496	-0.102191691084	
0.0224780583355	0.90062447941	-0.105485161227	
0.0238168555198	0.897862549749	-0.108876480439	
0.0252353917043	0.894978148173	-0.112357626555	
0.0267384161584	0.89197141824	-0.115920608762	
0.0283309610184	0.888844374383	-0.119557891597	
0.0300183581358	0.885600811924	-0.123262837274	
0.0318062569279	0.882246126721	-0.12703014464	
0.0337006432927	0.878787044823	-0.130856259511	
0.035707859649	0.875231269296	-0.134739729437	
0.0378346261713	0.871587058437	-0.138681476564	
0.040088063289	0.86786275615	-0.142684965488	
0.0424757155254	0.864066300457	-0.146756248742	
0.045005576757	0.860204739346	-0.150903880302	
0.0476861169771	0.856283783836	-0.155138696585	
0.0505263106534	0.852307426376	-0.159473473785	
0.0535356667741	0.84827764849	-0.16392247908	
0.0567242606849	0.844194235694	-0.168500940474	
0.0601027678207	0.840054710658	-0.173224465077	
0.0636824994472	0.835854388241	-0.178108438427	
0.0674754405311	0.831586548938	-0.183167437842	
0.071494289866	0.827242721002	-0.188414691373	
0.0757525025877	0.822813056163	-0.193861610925	
0.0802643352226	0.818286779668	-0.199517424117	
0.085044893418	0.813652692057	-0.205388924883	
0.0901101825167	0.808899697656	-0.211480357704	
0.0954771611421	0.804017333016	-0.217793444995	
0.101163797977	0.798996267541	-0.224327561203	
0.107189131921	0.793828748386	-0.231080050656	
0.113573335834	0.788508962734	-0.238046678884	
0.120337784078	0.783033293035	-0.245222199184	
0.127505124071	0.777400445153	-0.252601007863	
0.13509935212	0.771611435706	-0.260177853405	
0.143145893752	0.765669433265	-0.267948557798	
0.151671688847	0.75957945806	-0.275910703162	
0.160705281826	0.753347955716	-0.284064234981	
0.170276917223	0.746982271354	-0.292411935203	
0.180418640939	0.740490059818	-0.300959724934	
0.191164407539	0.733878674775	-0.309716767137	
0.202550193923	0.727154582914	-0.318695354077	
0.214614119786	0.720322848907	-0.327910580961	
0.227396575236	0.713386732044	-0.337379824642	
0.240940356024	0.706347427017	-0.347122062711	
0.255290806824	0.699203969939	-0.357157082039	
0.270495973046	0.691953317581	-0.367504635681	
0.286606761695	0.684590594093	-0.378183612049	
0.303677111804	0.677109486413	-0.389211280295	
0.321764175025	0.669502758063	-0.400602670936	
0.340928506975	0.66176284193	-0.412370141472	
0.361234269971	0.653882466389	-0.424523163872	
0.382749447852	0.64585526625	-0.437068355079	
0.405546073584	0.637676330618	-0.450009754026	
0.429700470432	0.629342643985	-0.463349330132	
0.455293507487	0.620853384658	-0.477087689781	
0.482410870417	0.612210055621	-0.491224930274	
0.511143348344	0.603416436547	-0.505761576528	
0.541587137808	0.594478360923	-0.520699525831	
0.57384416483	0.585403337882	-0.536042921674	
0.608022426165	0.576200052825	-0.551798880107	
0.644236350872	0.566877792639	-0.567978001746	
0.682607183427	0.557445848964	-0.584594619152	
0.723263389648	0.547912955396	-0.601666751764	
0.766341086801	0.538286811409	-0.619215766899	
0.811984499318	0.52857373725	-0.637265772931	
0.860346441668	0.518778491045	-0.655842796795	
0.911588829975	0.508904263231	-0.674973819579	
0.965883224116	0.4989528459	-0.694685758819	
1.02341140211	0.48892495759	-0.715004492591	
1.08436596869	0.478820689137	-0.735954017833	
1.14895100019	0.468640024964	-0.75755582383	
1.21738272774	0.458383387581	-0.77982854246	
1.28989026125	0.448052151735	-0.802787911512	
1.36671635646	0.437649078655	-0.82644705837	
1.44811822767	0.427178629732	-0.850817081354	
1.53436840893	0.416647131837	-0.875907877675	
1.62575566644	0.406062782074	-0.901729142967	
1.7225859654	0.39543549629	-0.928291450166	
1.82518349432	0.384776621575	-0.955607306756	
1.93389175046	0.374098546308	-0.983692090434	
2.04907468982	0.363414250797	-1.01256477411	
2.17111794569	0.352736846039	-1.0422483711	
2.30043011977	0.342079147295	-1.0727700586	
2.43744415012	0.33145332321	-1.10416096944	
2.58261876068	0.320870650988	-1.13645567514	
2.73643999707	0.310341395031	-1.16969141428	
2.89942285388	0.299874812013	-1.20390714539	
3.07211299886	0.289479271463	-1.23914252047	
3.25508859984	0.279162469011	-1.27543688166	
3.44896226041	0.268931700841	-1.31282837982	
3.65438307096	0.258794163374	-1.3513532988	
3.87203878181	0.248757242017	-1.3910456473	
4.10265810583	0.238828756659	-1.43193705178	
4.34701315813	0.229017138771	-1.47405695413	
4.60592204115	0.219331524282	-1.5174330889	
4.88025158365	0.209781756636	-1.56209219061	
5.1709202429	0.200378304281	-1.60806086352	
5.47890117959	0.191132105181	-1.65536653633	
5.80522551609	0.182054356963	-1.70403842162	
6.15098578858	0.173156274682	-1.75410840514	
6.51733960488	0.1644488388	-1.80561180046	
6.90551352016	0.15594255422	-1.85858791952	
7.31680714343	0.147647237655	-1.9130804261	
7.75259748863	0.139571845858	-1.96913745671	
8.21434358492	0.131724352125	-2.02681150963	
8.70359136149	0.124111673379	-2.08615911708	
9.22197882333	0.116739645762	-2.14724032793	
9.77124153535	0.109613043023	-2.21011803751	
10.353218433	0.10273562949	-2.2748572087	
10.9698579789	0.0961102378274	-2.34152403314	
11.6232246868	0.0897388612156	-2.41018508431	
12.3155060329	0.0836227498574	-2.48090651553	
13.0490197801	0.0777625026313	-2.55375335449	
13.8262217376	0.0721581462429	-2.62878894336	
14.6497139831	0.0668091961238	-2.70607456791	
15.5222535743	0.0617146955191	-2.78566931185	
16.4467617799	0.0568732315113	-2.86763016261	
17.4263338601	0.0522829290133	-2.95201238298	
18.464249429	0.0479414258507	-3.03887015006	
19.5639834352	0.0438458337975	-3.1282574487	
20.729217796	0.0399926916699	3.0629561134	
21.9638537242	0.0363779172275	2.96834276384	
23.2720247896	0.032996764618	2.87102695171	
24.6581107582	0.0298437934597	2.77094257198	
26.1267522556	0.0269128544719	2.6680166935	
27.6828663039	0.0241970950005	2.56216800697	
29.3316627839	0.0216889860337	2.45330536164	
31.0786618778	0.0193803705762	2.34132645669	
32.929712551	0.0172625317216	2.22611676271	
34.8910121341	0.0153262775766	2.10754876688	
36.969127072	0.0135620394068	1.98548166413	
39.1710149081	0.0119599790001	1.85976165714	
41.5040475785	0.0105101012113	1.73022307959	
43.976036093	0.00920236786453	1.59669061428	
46.5952566866	0.00802680951607	1.45898293001	
49.3704785284	0.00697363189821	1.31691809029	
52.3109930806	0.00603331406445	1.17032106531	
55.4266452066	0.00519669528301	1.0190335682	
58.7278661319	0.00445504758786	0.862926194615	
62.2257083673	0.00380013071114	0.701912433587	
65.9318827133	0.00322422613181	0.535963527478	
69.8587974679	0.00272014754774	0.3651224408	
74.0195999692	0.00228122661871	0.189514495731	
78.4282206134	0.00190127558666	0.00935179494309	
83.0994194935	0.00157453217774	-0.17507130984	
88.0488358164	0.00129559617879	-0.363393478965	
93.2930402628	0.00105936980365	-0.555212328187	
98.8495904663	0.000861013884394	-0.750118651446	
104.737089796	0.000695928297893	-0.947734277318	
110.975249641	0.000559758621652	-1.1477475024	
117.584955405	0.000448423957005	-1.34993990948	
124.58833643	0.000358155710098	-1.55419945024	
132.008840083	0.000285535519185	-1.76051643074	
139.871310265	0.000227522467242	-1.96896084095	
148.20207058	0.000181463867432	-2.17964095431	
157.029012473	0.000145088451005	-2.39264445556	
166.381688608	0.000116484337139	-2.60796520498	
176.29141181	9.40661336191e-05	-2.8254219509	
186.791359902	7.65360070885e-05	-3.04458020639	
197.916686785	6.28430268976e-05	3.01849123909	
209.704640132	5.21440289179e-05	2.79849736211	
222.194686094	4.37680507926e-05	2.57999060269	
235.428641432	3.71853012066e-05	2.3645312973	
249.450813523	3.19807837253e-05	2.15372987969	
264.308148697	2.78321716623e-05	1.94909120755	
280.050389418	2.44913233797e-05	1.75188312508	
296.730240819	2.17688567409e-05	1.56305559497	
314.403547159	1.95213369525e-05	1.38321765934	
333.129478793	1.76407579745e-05	1.21266221397	
352.970730273	1.604606051e-05	1.05141987004	
373.993730248	1.46764369104e-05	0.899323317596	
396.26886387	1.34861594159e-05	0.756068836345	
419.870708444	1.24406618161e-05	0.621267857732	
444.878283113	1.15136172609e-05	0.494486396179	
471.375313412	1.06847842179e-05	0.375273102196	
499.450511586	9.93843054817e-06	0.263177983256	
529.197873596	9.26218480569e-06	0.157764098268	
560.716993821	8.64619924169e-06	0.0586142791111	
594.113398497	8.08253842225e-06	-0.0346654966592	
629.498899022	7.56473050536e-06	-0.122444888879	
666.991966303	7.08743572255e-06	-0.205069301347	
706.718127393	6.64619949552e-06	-0.282860754098	
748.810385759	6.23726693578e-06	-0.356119160098	
793.40966658	5.85744213427e-06	-0.425123779981	
840.665288562	5.50398037454e-06	-0.490134718142	
890.735463861	5.17450474783e-06	-0.551394381562	
943.787827778	4.86694101504e-06	-0.609128859358	
1000.0	4.57946623906e-06	-0.663549203616	


==> data/fig_heat_lsra_bode12.dat <==
omega	modulus	angle	
0.01	0.932551477057	-0.0704009134327	
0.0105956017928	0.93063545161	-0.072658553667	
0.0112266777351	0.928633555467	-0.0749745040242	
0.0118953406737	0.926545914765	-0.0773435938602	
0.0126038292968	0.924373913507	-0.0797610318052	
0.0133545156293	0.922120121799	-0.082222698368	
0.0141499129743	0.919788161734	-0.08472543146	
0.0149926843279	0.917382511827	-0.0872672876472	
0.0158856512943	0.914908255663	-0.0898477612425	
0.0168318035333	0.912370785278	-0.0924679442811	
0.0178343087693	0.909775474219	-0.0951306130901	
0.0188965233969	0.907127338681	-0.0978402314311	
0.0200220037182	0.904430707064	-0.100602865684	
0.0212145178491	0.901688918569	-0.103426013708	
0.0224780583355	0.898904069924	-0.106318355175	
0.0238168555198	0.89607682627	-0.109289436718	
0.0252353917043	0.89320630797	-0.112349309607	
0.0267384161584	0.890290060195	-0.115508140583	
0.0283309610184	0.887324107007	-0.118775817794	
0.0300183581358	0.884303086839	-0.122161573666	
0.0318062569279	0.881220461929	-0.125673645154	
0.0337006432927	0.878068790678	-0.129318989615	
0.035707859649	0.874840048986	-0.133103071646	
0.0378346261713	0.871525984361	-0.137029733015	
0.040088063289	0.86811848489	-0.141101154259	
0.0424757155254	0.864609943942	-0.145317912681	
0.045005576757	0.86099360081	-0.149679137279	
0.0476861169771	0.857263837492	-0.154182756442	
0.0505263106534	0.853416412711	-0.158825829089	
0.0535356667741	0.849448616308	-0.163604944433	
0.0567242606849	0.845359330588	-0.168516669915	
0.0601027678207	0.841148990115	-0.173558021723	
0.0636824994472	0.836819437847	-0.178726928172	
0.0674754405311	0.832373682888	-0.184022653874	
0.071494289866	0.827815573135	-0.189446152689	
0.0757525025877	0.823149403737	-0.195000320332	
0.0802643352226	0.818379488775	-0.200690123432	
0.085044893418	0.813509728041	-0.206522590381	
0.0901101825167	0.808543202564	-0.212506659929	
0.0954771611421	0.803481831308	-0.218652895107	
0.101163797977	0.798326117183	-0.224973081506	
0.107189131921	0.793075003673	-0.231479739055	
0.113573335834	0.787725854556	-0.238185584229	
0.120337784078	0.782274559342	-0.245102984343	
0.127505124071	0.776715756963	-0.252243446908	
0.13509935212	0.771043160815	-0.259617184981	
0.143145893752	0.765249960181	-0.267232794155	
0.151671688847	0.759329266808	-0.275097068951	
0.160705281826	0.753274571477	-0.283214976191	
0.170276917223	0.747080174018	-0.291589791275	
0.180418640939	0.740741551541	-0.300223390685	
0.191164407539	0.734255633846	-0.309116681248	
0.202550193923	0.727620961831	-0.318270134703	
0.214614119786	0.720837714091	-0.327684385724	
0.227396575236	0.713907598077	-0.337360844035	
0.240940356024	0.706833614415	-0.347302267466	
0.255290806824	0.699619715122	-0.357513243723	
0.270495973046	0.692270387138	-0.368000534611	
0.286606761695	0.684790200699	-0.378773247428	
0.303677111804	0.677183366365	-0.389842813524	
0.321764175025	0.669453344406	-0.401222772124	
0.340928506975	0.661602545603	-0.41292837675	
0.361234269971	0.653632153557	-0.424976059749	
0.382749447852	0.645542086527	-0.437382805573	
0.405546073584	0.637331102641	-0.450165493726	
0.429700470432	0.628997037766	-0.463340276701	
0.455293507487	0.62053715185	-0.47692205595	
0.482410870417	0.611948548478	-0.490924110413	
0.511143348344	0.603228624998	-0.505357917891	
0.541587137808	0.594375507417	-0.52023319105	
0.57384416483	0.585388425933	-0.535558128628	
0.608022426165	0.576267993122	-0.551339860603	
0.644236350872	0.567016357166	-0.567585045604	
0.682607183427	0.557637215842	-0.584300561962	
0.723263389648	0.548135692197	-0.60149422236	
0.766341086801	0.538518088017	-0.619175437574	
0.811984499318	0.528791544846	-0.637355758283	
0.860346441668	0.518963652523	-0.656049235401	
0.911588829975	0.50904205091	-0.675272557954	
0.965883224116	0.499034070717	-0.695044951549	
1.02341140211	0.488946454112	-0.715387847088	
1.08436596869	0.478785185747	-0.736324355757	
1.14895100019	0.46855545114	-0.757878609047	
1.21738272774	0.458261723866	-0.780075038893	
1.28989026125	0.447907967561	-0.802937680865	
1.36671635646	0.437497925317	-0.826489581507	
1.44811822767	0.427035459249	-0.850752379671	
1.53436840893	0.41652489793	-0.875746112099	
1.62575566644	0.40597134966	-0.901489267959	
1.7225859654	0.395380944877	-0.927999088443	
1.82518349432	0.384760980742	-0.955292079171	
1.93389175046	0.374119953733	-0.983384678469	
2.04907468982	0.363467480169	-1.0122940064	
2.17111794569	0.352814118224	-1.04203861004	
2.30043011977	0.342171116379	-1.07263912097	
2.43744415012	0.331550120961	-1.10411875157	
2.58261876068	0.320962878639	-1.13650357583	
2.73643999707	0.310420968155	-1.16982256632	
2.89942285388	0.299935589636	-1.20410738775	
3.07211299886	0.28951743062	-1.23939197667	
3.25508859984	0.279176616741	-1.27571196143	
3.44896226041	0.268922743593	-1.31310399465	
3.65438307096	0.258764976102	-1.35160507936	
3.87203878181	0.248712194063	-1.39125196852	
4.10265810583	0.238773158252	-1.4320807074	
4.34701315813	0.228956670914	-1.47412636936	
4.60592204115	0.219271707302	-1.51742301199	
4.88025158365	0.209727500537	-1.56200385488	
5.1709202429	0.200333569443	-1.60790165576	
5.47890117959	0.191099686905	-1.65514924166	
5.80522551609	0.182035793693	-1.70378013733	
6.15098578858	0.173151868664	-1.75382922622	
6.51733960488	0.164457770115	-1.80533337987	
6.90551352016	0.155963064786	-1.85833199777	
7.31680714343	0.147676860476	-1.9128674117	
7.75259748863	0.139607656039	-1.96898512347	
8.21434358492	0.131763219043	-2.02673386106	
8.70359136149	0.124150497319	-2.08616545491	
9.22197882333	0.116775566452	-2.14733455104	
9.77124153535	0.10964361152	-2.21029819061	
10.353218433	0.102758938322	-2.27511529591	
10.9698579789	0.0961250071603	-2.34184611024	
11.6232246868	0.0897444810598	-2.41055164307	
12.3155060329	0.0836192800166	-2.48129317304	
13.0490197801	0.0777506334576	-2.55413185876	
13.8262217376	0.0721391243597	-2.62912850154	
14.6497139831	0.0667847202886	-2.706343495	
15.5222535743	0.0616867887689	-2.78583698357	
16.4467617799	0.0568440966744	-2.86766923685	
17.4263338601	0.0522547955298	-2.95190122855	
18.464249429	0.0479163965232	-3.0385953902	
19.5639834352	0.0438257404575	-3.12781649066	
20.729217796	0.0399789686793	3.06355273152	
21.9638537242	0.0363715011341	2.96906941969	
23.2720247896	0.0329980271061	2.87184163084	
24.6581107582	0.0298525129932	2.77178649516	
26.1267522556	0.0269282297941	2.6688151974	
27.6828663039	0.0242178010548	2.56283301028	
29.3316627839	0.0217132700576	2.45373973889	
31.0786618778	0.0194061832576	2.34143059698	
32.929712551	0.0172876855591	2.22579749694	
34.8910121341	0.0153486221027	2.10673068707	
36.969127072	0.0135796408719	1.98412061556	
39.1710149081	0.0119712906361	1.85785984125	
41.5040475785	0.0105141094924	1.72784475375	
43.976036093	0.00919870046839	1.59397681603	
46.5952566866	0.00801579220444	1.45616301262	
49.3704785284	0.00695628447291	1.31431518856	
52.3109930806	0.00601128004874	1.16834801223	
55.4266452066	0.00517210597022	1.01817539902	
58.7278661319	0.00443032830129	0.863705399704	
62.2257083673	0.00377776491625	0.704833782792	
65.9318827133	0.00320650046776	0.54143681373	
69.8587974679	0.00270890659946	0.373364034651	
74.0195999692	0.00227766881943	0.200432153472	
78.4282206134	0.00190581958407	0.0224214339654	
83.0994194935	0.00158677542561	-0.160923791395	
88.0488358164	0.00131437470674	-0.349888733809	
93.2930402628	0.00108291197512	-0.544774190126	
98.8495904663	0.000887164910241	-0.745873713884	
104.737089796	0.000722410361818	-0.953441576485	
110.975249641	0.000584426794117	-1.16765296474	
117.584955405	0.000469481490711	-1.3885606012	
124.58833643	0.000374302229147	-1.61605538901	
132.008840083	0.000296035000549	-1.84984175932	
139.871310265	0.000232191761149	-2.08943933103	
148.20207058	0.000180594668216	-2.33421931457	
157.029012473	0.000139324636587	-2.5834760907	
166.381688608	0.000106681111609	-2.83652349923	
176.29141181	8.11563987429e-05	-3.09279597019	
186.791359902	6.14230486684e-05	2.93125418536	
197.916686785	4.63289835555e-05	2.66937120539	
209.704640132	3.48939603611e-05	2.40461337779	
222.194686094	2.63025699353e-05	2.13667153159	
235.428641432	1.98918458287e-05	1.86516758487	
249.450813523	1.51341137137e-05	1.58981788135	
264.308148697	1.16171102663e-05	1.3106368309	
280.050389418	9.02364620557e-06	1.02815511543	
296.730240819	7.11262592333e-06	0.743600398805	
314.403547159	5.70252661143e-06	0.458964542609	
333.129478793	4.65776840762e-06	0.176887456833	
352.970730273	3.87789328838e-06	-0.0996536104045	
373.993730248	3.28915275854e-06	-0.367767741304	
396.26886387	2.83799016593e-06	-0.625042795939	
419.870708444	2.4859568341e-06	-0.869783087644	
444.878283113	2.20573409527e-06	-1.10105465322	
471.375313412	1.97805173378e-06	-1.31858355667	
499.450511586	1.78935461225e-06	-1.52258569532	
529.197873596	1.63008612583e-06	-1.71359343659	
560.716993821	1.49346045219e-06	-1.89231399052	
594.113398497	1.37460443008e-06	-2.05952885536	
629.498899022	1.26996742367e-06	-2.21602972254	
666.991966303	1.17691919012e-06	-2.36258155822	
706.718127393	1.09347662882e-06	-2.4999038527	
748.810385759	1.01811763446e-06	-2.62866306965	
793.40966658	9.49653418419e-07	-2.74947151386	
840.665288562	8.87140044579e-07	-2.8628895827	
890.735463861	8.29816368499e-07	-2.96942958635	
943.787827778	7.77059888307e-07	-3.06956010806	
1000.0	7.28354871338e-07	3.11947495088	


==> data/fig_heat_lsra_bode14.dat <==
omega	modulus	angle	
0.01	0.931900506188	-0.0706577517811	
0.0105956017928	0.929970811361	-0.0727811710226	
0.0112266777351	0.927977307176	-0.0749636731597	
0.0118953406737	0.925919676717	-0.0772040520862	
0.0126038292968	0.923798250742	-0.0795015100442	
0.0133545156293	0.921613896117	-0.0818558405393	
0.0141499129743	0.919367862309	-0.0842675783403	
0.0149926843279	0.917061595595	-0.0867381039285	
0.0158856512943	0.914696533898	-0.0892696925643	
0.0168318035333	0.912273897552	-0.0918655021299	
0.0178343087693	0.909794492333	-0.0945294987419	
0.0188965233969	0.907258540746	-0.0972663243437	
0.0200220037182	0.904665555625	-0.10008111555	
0.0212145178491	0.90201426691	-0.102979287388	
0.0224780583355	0.899302608191	-0.105966298847	
0.0238168555198	0.896527764777	-0.109047418959	
0.0252353917043	0.893686280023	-0.112227512441	
0.0267384161584	0.890774211851	-0.115510862636	
0.0283309610184	0.887787327288	-0.118901046825	
0.0300183581358	0.884721319541	-0.122400875101	
0.0318062569279	0.881572030037	-0.126012399153	
0.0337006432927	0.878335656995	-0.129736991878	
0.035707859649	0.875008932716	-0.133575492918	
0.0378346261713	0.871589253781	-0.137528409521	
0.040088063289	0.868074751907	-0.141596156916	
0.0424757155254	0.864464297969	-0.14577931814	
0.045005576757	0.86075743756	-0.150078900536	
0.0476861169771	0.856954262839	-0.154496565327	
0.0505263106534	0.853055231752	-0.159034808112	
0.0535356667741	0.849060951361	-0.163697071925	
0.0567242606849	0.844971946164	-0.168487780436	
0.0601027678207	0.840788434481	-0.173412286496	
0.0636824994472	0.836510135769	-0.178476739759	
0.0674754405311	0.832136129007	-0.183687885593	
0.071494289866	0.827664777337	-0.189052815048	
0.0757525025877	0.823093727417	-0.194578691229	
0.0802643352226	0.818419984184	-0.200272480503	
0.085044893418	0.813640053761	-0.206140717069	
0.0901101825167	0.808750139936	-0.212189326503	
0.0954771611421	0.803746373783	-0.218423528178	
0.101163797977	0.798625052186	-0.22484782854	
0.107189131921	0.793382859797	-0.231466107758	
0.113573335834	0.788017050358	-0.238281792214	
0.120337784078	0.782525567529	-0.245298095711	
0.127505124071	0.776907091774	-0.252518304126	
0.13509935212	0.771161008186	-0.259946072566	
0.143145893752	0.765287299159	-0.267585701711	
0.151671688847	0.75928637487	-0.275442361416	
0.160705281826	0.753158862143	-0.283522234919	
0.170276917223	0.746905377721	-0.291832565792	
0.180418640939	0.740526314194	-0.300381601068	
0.191164407539	0.734021665642	-0.309178436632	
0.202550193923	0.727390915306	-0.318232783207	
0.214614119786	0.720632999972	-0.327554681672	
0.227396575236	0.713746356093	-0.337154203412	
0.240940356024	0.706729042291	-0.347041174061	
0.255290806824	0.699578923045	-0.357224956801	
0.270495973046	0.692293890475	-0.367714324453	
0.286606761695	0.684872096117	-0.378517438807	
0.303677111804	0.677312163258	-0.389641942083	
0.321764175025	0.669613352938	-0.401095150954	
0.340928506975	0.661775662863	-0.412884329818	
0.361234269971	0.653799847543	-0.425017008998	
0.382749447852	0.645687358679	-0.43750130675	
0.405546073584	0.637440215875	-0.450346212499	
0.429700470432	0.629060827458	-0.463561793124	
0.455293507487	0.620551788211	-0.477159293885	
0.482410870417	0.61191568406	-0.491151119779	
0.511143348344	0.603154932672	-0.505550699652	
0.541587137808	0.594271683568	-0.520372252179	
0.57384416483	0.585267792583	-0.53563048724	
0.608022426165	0.576144874481	-0.551340286209	
0.644236350872	0.566904426021	-0.567516408531	
0.682607183427	0.557548001379	-0.584173269031	
0.723263389648	0.548077414202	-0.601324820901	
0.766341086801	0.538494936882	-0.618984564451	
0.811984499318	0.52880346828	-0.637165683601	
0.860346441668	0.51900664628	-0.655881293266	
0.911588829975	0.509108890111	-0.675144764029	
0.965883224116	0.499115368307	-0.694970078385	
1.02341140211	0.489031899526	-0.71537216732	
1.08436596869	0.478864803666	-0.736367178061	
1.14895100019	0.468620727963	-0.757972633509	
1.21738272774	0.458306476079	-0.780207459744	
1.28989026125	0.447928866963	-0.803091877888	
1.36671635646	0.437494644794	-0.826647177516	
1.44811822767	0.427010452508	-0.850895407383	
1.53436840893	0.416482870798	-0.875859032641	
1.62575566644	0.405918513792	-0.901560613651	
1.7225859654	0.39532416357	-0.928022558956	
1.82518349432	0.384706919823	-0.955266994179	
1.93389175046	0.374074339041	-0.983315771278	
2.04907468982	0.363434539893	-1.0121906212	
2.17111794569	0.352796257482	-1.04191343094	
2.30043011977	0.342168837705	-1.07250660689	
2.43744415012	0.331562172598	-1.10399347256	
2.58261876068	0.320986586691	-1.13639864369	
2.73643999707	0.310452691425	-1.16974832628	
2.89942285388	0.299971228714	-1.20407049521	
3.07211299886	0.28955292506	-1.23939492865	
3.25508859984	0.279208374529	-1.27575309545	
3.44896226041	0.268947963023	-1.31317791466	
3.65438307096	0.258781838722	-1.35170342536	
3.87203878181	0.248719925788	-1.39136441843	
4.10265810583	0.238771971586	-1.43219608679	
4.34701315813	0.228947612887	-1.47423374826	
4.60592204115	0.219256444433	-1.51751268393	
4.88025158365	0.209708073863	-1.56206811904	
5.1709202429	0.200312150122	-1.60793535308	
5.47890117959	0.19107835726	-1.65515002636	
5.80522551609	0.18201637117	-1.70374849258	
6.15098578858	0.173135782257	-1.75376825422	
6.51733960488	0.164445991556	-1.80524841085	
6.90551352016	0.155956090847	-1.85823006988	
7.31680714343	0.147674738543	-1.91275667462	
7.75259748863	0.13961004272	-1.9688742147	
8.21434358492	0.131769460804	-2.02663129694	
8.70359136149	0.124159722596	-2.08607906984	
9.22197882333	0.116786780047	-2.14727100943	
9.77124153535	0.109655783886	-2.21026258853	
10.353218433	0.1027710843	-2.27511086263	
10.9698579789	0.0961362505884	-2.34187401502	
11.6232246868	0.0897541033113	-2.41061090906	
12.3155060329	0.0836267518706	-2.48138069793	
13.0490197801	0.0777556307371	-2.55424254023	
13.8262217376	0.0721415285657	-2.62925546447	
14.6497139831	0.0667846060238	-2.70647841596	
15.5222535743	0.0616844001454	-2.78597050637	
16.4467617799	0.0568398151756	-2.86779147042	
17.4263338601	0.052249101962	-2.95200231513	
18.464249429	0.0479098297624	-3.03866612754	
19.5639834352	0.0438188556635	-3.12784898703	
20.729217796	0.0399722975155	3.06356439635	
21.9638537242	0.0363655162833	2.96912856056	
23.2720247896	0.0329931130274	2.87194838962	
24.6581107582	0.029848944428	2.77193738512	
26.1267522556	0.0269261590271	2.66900281082	
27.6828663039	0.0242172543963	2.56304594514	
29.3316627839	0.0217141534609	2.4539628027	
31.0786618778	0.0194082964458	2.34164534415	
32.929712551	0.0172907435254	2.22598314841	
34.8910121341	0.0153522823765	2.10686546503	
36.969127072	0.013583534528	1.98418349834	
39.1710149081	0.0119750546814	1.85783270283	
41.5040475785	0.0105174180299	1.72771479662	
43.976036093	0.00920129196889	1.59373913762	
46.5952566866	0.00801749036142	1.45582306873	
49.3704785284	0.00695701055385	1.31389084162	
52.3109930806	0.00601105539137	1.1678707904	
55.4266452066	0.00517104429099	1.01769055966	
58.7278661319	0.00442861866756	0.863270401043	
62.2257083673	0.00377564740663	0.704514832261	
65.9318827133	0.00320423748696	0.541303282636	
69.8587974679	0.00270675332874	0.373480705902	
74.0195999692	0.00227584626271	0.200849497284	
78.4282206134	0.00190449313187	0.023164387536	
83.0994194935	0.0015860409535	-0.159867717268	
88.0488358164	0.00131425317698	-0.348580760697	
93.2930402628	0.00108335254039	-0.543333180883	
98.8495904663	0.000888055761832	-0.744480234888	
104.737089796	0.000723596016805	-0.95233406091	
110.975249641	0.000585730043109	-1.16711266872	
117.584955405	0.00047072764967	-1.38888265278	
124.58833643	0.000375342594719	-1.61750528997	
132.008840083	0.000296765741965	-1.85260046639	
139.871310265	0.000232564486784	-2.09354483345	
148.20207058	0.000180616228294	-2.33951647749	
157.029012473	0.000139046441826	-2.58958684287	
166.381688608	0.000106181405727	-2.84284473103	
176.29141181	8.05209079477e-05	-3.09852413701	
186.791359902	6.0729143762e-05	2.92708080556	
197.916686785	4.56362516655e-05	2.66782527279	
209.704640132	3.42413248263e-05	2.40683656847	
222.194686094	2.57101932252e-05	2.14384130638	
235.428641432	1.93654827108e-05	1.8784674534	
249.450813523	1.46700010176e-05	1.6103986202	
264.308148697	1.12062626163e-05	1.33955282915	
280.050389418	8.65511744069e-06	1.06626439381	
296.730240819	6.77571826657e-06	0.791432330991	
314.403547159	5.3881056223e-06	0.516584365932	
333.129478793	4.35887271215e-06	0.243808652579	
352.970730273	3.58981373403e-06	-0.0244598241928	
373.993730248	3.00914994134e-06	-0.285752025635	
396.26886387	2.56482144505e-06	-0.537882582934	
419.870708444	2.21936725504e-06	-0.779177723847	
444.878283113	1.94601880849e-06	-1.0085663568	
471.375313412	1.72573749897e-06	-1.22554713773	
499.450511586	1.54499969565e-06	-1.43008010209	
529.197873596	1.39417293906e-06	-1.62245430036	
560.716993821	1.26635006755e-06	-1.80316636427	
594.113398497	1.1565272826e-06	-1.972825579	
629.498899022	1.06103248694e-06	-2.13208749465	
666.991966303	9.77130877676e-07	-2.28161151523	
706.718127393	9.02753558578e-07	-2.42203610354	
748.810385759	8.36310404223e-07	-2.55396582096	
793.40966658	7.76560230193e-07	-2.67796578715	
840.665288562	7.22519886161e-07	-2.79456050607	
890.735463861	6.73399867028e-07	-2.90423508435	
943.787827778	6.28558110552e-07	-3.00743763101	
1000.0	5.87466384292e-07	-3.10458212969	


==> data/fig_heat_lsra_bode16.dat <==
omega	modulus	angle	
0.01	0.931654577505	-0.0707746036704	
0.0105956017928	0.929712040068	-0.0728235942708	
0.0112266777351	0.927724306386	-0.0749317907055	
0.0118953406737	0.925690088487	-0.0771032100959	
0.0126038292968	0.923607498634	-0.0793418390012	
0.0133545156293	0.921474099843	-0.0816514650768	
0.0141499129743	0.919286998831	-0.0840355282521	
0.0149926843279	0.917042974233	-0.0864970039238	
0.0158856512943	0.914738629963	-0.0890383283101	
0.0168318035333	0.912370561399	-0.09166137293	
0.0178343087693	0.909935520699	-0.0943674713732	
0.0188965233969	0.907430567289	-0.0971574973387	
0.0200220037182	0.904853190378	-0.100031988608	
0.0212145178491	0.902201392231	-0.102991307488	
0.0224780583355	0.899473724025	-0.106035824652	
0.0238168555198	0.896669269998	-0.109166110575	
0.0252353917043	0.893787580293	-0.112383117325	
0.0267384161584	0.89082855781	-0.115688333535	
0.0283309610184	0.887792309083	-0.119083897215	
0.0300183581358	0.884678973213	-0.122572654569	
0.0318062569279	0.881488545569	-0.126158157988	
0.0337006432927	0.878220714043	-0.129844602382	
0.035707859649	0.874874724796	-0.133636705391	
0.0378346261713	0.871449291717	-0.137539543077	
0.040088063289	0.867942559472	-0.141558357685	
0.0424757155254	0.8643521245	-0.145698357414	
0.045005576757	0.860675112209	-0.149964529403	
0.0476861169771	0.856908302602	-0.154361486194	
0.0505263106534	0.85304829128	-0.158893362748	
0.0535356667741	0.849091668766	-0.163563776049	
0.0567242606849	0.8450351989	-0.168375852829	
0.0601027678207	0.840875976822	-0.173332323659	
0.0636824994472	0.83661154905	-0.178435674294	
0.0674754405311	0.832239982078	-0.183688338523	
0.071494289866	0.82775987161	-0.189092911591	
0.0757525025877	0.823170291278	-0.1946523603	
0.0802643352226	0.818470686882	-0.200370205569	
0.085044893418	0.813660728838	-0.206250655791	
0.0901101825167	0.808740140914	-0.212298674681	
0.0954771611421	0.803708526534	-0.218519974907	
0.101163797977	0.798565214613	-0.224920937777	
0.107189131921	0.79330914469	-0.231508468568	
0.113573335834	0.787938806368	-0.23828980545	
0.120337784078	0.782452241232	-0.245272306247	
0.127505124071	0.776847107474	-0.252463240634	
0.13509935212	0.771120799257	-0.259869615168	
0.143145893752	0.765270605724	-0.267498054813	
0.151671688847	0.759293889225	-0.275354757666	
0.160705281826	0.753188259741	-0.283445530252	
0.170276917223	0.746951722871	-0.291775900231	
0.180418640939	0.740582782262	-0.300351292882	
0.191164407539	0.734080483502	-0.309177248861	
0.202550193923	0.727444394593	-0.318259654594	
0.214614119786	0.720674526996	-0.327604954333	
0.227396575236	0.713771209722	-0.337220314847	
0.240940356024	0.706734935756	-0.347113719831	
0.255290806824	0.699566204184	-0.357293980776	
0.270495973046	0.692265382103	-0.367770662854	
0.286606761695	0.684832607489	-0.378553936828	
0.303677111804	0.677267748134	-0.389654379067	
0.321764175025	0.669570423335	-0.401082749859	
0.340928506975	0.661740085569	-0.412849783974	
0.361234269971	0.653776150308	-0.424966026144	
0.382749447852	0.64567815484	-0.437441737866	
0.405546073584	0.637445922657	-0.450286891514	
0.429700470432	0.629079709243	-0.46351125467	
0.455293507487	0.620580308214	-0.477124553699	
0.482410870417	0.611949103146	-0.491136693208	
0.511143348344	0.603188059212	-0.505557998891	
0.541587137808	0.594299658379	-0.520399447135	
0.57384416483	0.585286791036	-0.535672846334	
0.608022426165	0.576152623801	-0.551390942096	
0.644236350872	0.566900466908	-0.56756743048	
0.682607183427	0.557533664293	-0.584216878157	
0.723263389648	0.548055525301	-0.6013545637	
0.766341086801	0.538469309653	-0.618996267426	
0.811984499318	0.528778268011	-0.637158046118	
0.860346441668	0.518985731027	-0.655856031992	
0.911588829975	0.5090952315	-0.675106291659	
0.965883224116	0.499110638896	-0.694924771231	
1.02341140211	0.489036283679	-0.715327339496	
1.08436596869	0.478877051122	-0.736329924617	
1.14895100019	0.468638429899	-0.757948723963	
1.21738272774	0.458326508921	-0.780200454021	
1.28989026125	0.447947924938	-0.803102600268	
1.36671635646	0.437509771837	-0.826673626623	
1.44811822767	0.427019488791	-0.850933110887	
1.53436840893	0.416484747348	-0.875901785254	
1.62575566644	0.405913356792	-0.901601477514	
1.7225859654	0.395313202845	-0.928054965922	
1.82518349432	0.384692227916	-0.955285776016	
1.93389175046	0.374058452995	-0.983317957958	
2.04907468982	0.363420033489	-1.01217588655	
2.17111794569	0.352785335193	-1.04188412219	
2.30043011977	0.342163013305	-1.0724673604	
2.43744415012	0.3315620774	-1.10395048195	
2.58261876068	0.320991928376	-1.13635869822	
2.73643999707	0.310462358904	-1.16971776973	
2.89942285388	0.299983515693	-1.20405426338	
3.07211299886	0.289565828493	-1.23939580767	
3.25508859984	0.27921991612	-1.27577130592	
3.44896226041	0.268956482855	-1.31321107559	
3.65438307096	0.258786218992	-1.35174689478	
3.87203878181	0.248719717219	-1.39141195357	
4.10265810583	0.238767412425	-1.43224072395	
4.34701315813	0.228939547472	-1.47426877555	
4.60592204115	0.219246162365	-1.51753257333	
4.88025158365	0.209697100152	-1.56206929489	
5.1709202429	0.200302020354	-1.60791670163	
5.47890117959	0.19107041014	-1.65511308797	
5.80522551609	0.182011584677	-1.70369732006	
6.15098578858	0.173134670715	-1.75370896143	
6.51733960488	0.164448570843	-1.80518846975	
6.90551352016	0.155961909314	-1.8581774396	
7.31680714343	0.147682963287	-1.91271886015	
7.75259748863	0.13961958532	-1.96885735645	
8.21434358492	0.131779123802	-2.02663938609	
8.70359136149	0.124168347763	-2.0861133706	
9.22197882333	0.116793381352	-2.14732974951	
9.77124153535	0.10965965156	-2.21034095545	
10.353218433	0.10277185083	-2.27520131755	
10.9698579789	0.0961339143381	-2.34196690904	
11.6232246868	0.0897490102394	-2.41069536057	
12.3155060329	0.0836195400974	-2.48144566483	
13.0490197801	0.0777471462301	-2.55427799986	
13.8262217376	0.0721327226679	-2.62925359745	
14.6497139831	0.0667764268272	-2.70643468081	
15.5222535743	0.0616776897189	-2.78588449085	
16.4467617799	0.0568352234321	-2.86766741422	
17.4263338601	0.052247025638	-2.95184921758	
18.464249429	0.0479103818516	-3.03849738299	
19.5639834352	0.043821867063	-3.12768152741	
20.729217796	0.0399773490209	3.06371142964	
21.9638537242	0.0363719958412	2.96923554782	
23.2720247896	0.0330002906702	2.87199725545	
24.6581107582	0.0298560558313	2.77191376054	
26.1267522556	0.0269324882445	2.66889815009	
27.6828663039	0.0242222069926	2.56285938882	
29.3316627839	0.0217173128168	2.45370256629	
31.0786618778	0.0194094581952	2.34132941334	
32.929712551	0.0172899256255	2.22563907954	
34.8910121341	0.0153497109314	2.10652912662	
36.969127072	0.0135796079541	1.98389665029	
39.1710149081	0.0119702909231	1.857639398	
41.5040475785	0.0105123911579	1.72765670706	
43.976036093	0.00919656548735	1.59385005335	
46.5952566866	0.00801355481264	1.45612298303	
49.3704785284	0.00695423244786	1.31438020826	
52.3109930806	0.00600964310083	1.16852569107	
55.4266452066	0.00517103441225	1.0184596264	
58.7278661319	0.00442988369072	0.864074368497	
62.2257083673	0.00377792272352	0.705249524205	
65.9318827133	0.00320716325127	0.541846655185	
69.8587974679	0.00270992490693	0.373704275071	
74.0195999692	0.00227886627962	0.20063407979	
78.4282206134	0.001907018492	0.0224195845496	
83.0994194935	0.00158781951801	-0.161181475726	
88.0488358164	0.0013151466199	-0.350429551244	
93.2930402628	0.00108334386003	-0.54558918348	
98.8495904663	0.000887241651799	-0.74690757945	
104.737089796	0.000722165688107	-0.954586016777	
110.975249641	0.000583933255096	-1.16874592361	
117.584955405	0.000468835901302	-1.38939384212	
124.58833643	0.000373608770608	-1.61639215048	
132.008840083	0.000295388695191	-1.84944444301	
139.871310265	0.000231665226122	-2.08810443319	
148.20207058	0.000180230565967	-2.33181386172	
157.029012473	0.000139134913566	-2.57996803906	
166.381688608	0.000106652270991	-2.83199915155	
176.29141181	8.12584479408e-05	-3.08746062629	
186.791359902	6.16191367933e-05	2.9370917076	
197.916686785	4.65832829714e-05	2.67532594264	
209.704640132	3.51765865278e-05	2.41025799198	
222.194686094	2.65915651047e-05	2.14157216051	
235.428641432	2.01729993056e-05	1.86891990191	
249.450813523	1.53995833439e-05	1.5920835014	
264.308148697	1.18636400356e-05	1.31118016637	
280.050389418	9.25088179922e-06	1.02687778947	
296.730240819	7.32176917357e-06	0.740565084057	
314.403547159	5.89539524763e-06	0.454396131182	
333.129478793	4.83623020296e-06	0.171142249115	
352.970730273	4.04359533333e-06	-0.106148095674	
373.993730248	3.44344790459e-06	-0.374584922977	
396.26886387	2.98196750099e-06	-0.631817669629	
419.870708444	2.62050659529e-06	-0.876245602612	
444.878283113	2.331608297e-06	-1.10703454258	
471.375313412	2.09590719846e-06	-1.32399580603	
499.450511586	1.89977919007e-06	-1.52740811809	
529.197873596	1.73361347556e-06	-1.71784465662	
560.716993821	1.59057841315e-06	-1.89603579856	
594.113398497	1.46576027094e-06	-2.06277377467	
629.498899022	1.35557171589e-06	-2.21885306873	
666.991966303	1.25734909311e-06	-2.36503682068	
706.718127393	1.16907888175e-06	-2.5020403038	
748.810385759	1.08921133617e-06	-2.63052476296	
793.40966658	1.01653260229e-06	-2.75109709269	
840.665288562	9.50076039255e-07	-2.86431252661	
890.735463861	8.89059940162e-07	-2.9706786678	
943.787827778	8.32843168773e-07	-3.07065992656	
1000.0	7.80893083465e-07	3.11850343036	


==> data/fig_heat_lsra_bode18.dat <==
omega	modulus	angle	
0.01	0.931778035851	-0.0706951056712	
0.0105956017928	0.929847215328	-0.0727861639872	
0.0112266777351	0.92785951497	-0.0749373927767	
0.0118953406737	0.92581412203	-0.0771492253719	
0.0126038292968	0.923710547717	-0.0794223681484	
0.0133545156293	0.921548544894	-0.0817579072999	
0.0141499129743	0.919327999901	-0.0841573854117	
0.0149926843279	0.917048808678	-0.086622839754	
0.0158856512943	0.914710749296	-0.0891567977961	
0.0168318035333	0.912313363758	-0.0917622297105	
0.0178343087693	0.90985586134	-0.0944424621304	
0.0188965233969	0.907337053727	-0.0972010616352	
0.0200220037182	0.904755329037	-0.100041699869	
0.0212145178491	0.902108667815	-0.102968014422	
0.0224780583355	0.899394699608	-0.105983480368	
0.0238168555198	0.896610794364	-0.109091306482	
0.0252353917043	0.893754179059	-0.112294367821	
0.0267384161584	0.890822067049	-0.115595182613	
0.0283309610184	0.88781178608	-0.118995936783	
0.0300183581358	0.884720890789	-0.122498554244	
0.0318062569279	0.881547246988	-0.126104805949	
0.0337006432927	0.878289078007	-0.129816446143	
0.035707859649	0.874944967544	-0.133635360791	
0.0378346261713	0.871513818465	-0.137563711326	
0.040088063289	0.86799477228	-0.141604056924	
0.0424757155254	0.864387098865	-0.145759440649	
0.045005576757	0.860690069915	-0.150033428808	
0.0476861169771	0.856902831876	-0.154430098425	
0.0505263106534	0.853024294453	-0.158953974136	
0.0535356667741	0.849053049057	-0.163609922261	
0.0567242606849	0.844987327901	-0.168403015479	
0.0601027678207	0.840825009312	-0.173338385605	
0.0636824994472	0.836563668851	-0.178421083838	
0.0674754405311	0.832200669842	-0.183655967221	
0.071494289866	0.827733281614	-0.189047626945	
0.0757525025877	0.823158810016	-0.194600368817	
0.0802643352226	0.818474723003	-0.200318249459	
0.085044893418	0.81367875462	-0.206205164295	
0.0901101825167	0.808768973586	-0.212264976298	
0.0954771611421	0.803743807505	-0.218501668592	
0.101163797977	0.798602019906	-0.224919500389	
0.107189131921	0.793342644056	-0.231523144848	
0.113573335834	0.787964883773	-0.238317789631	
0.120337784078	0.782467996375	-0.245309185972	
0.127505124071	0.776851175681	-0.252503639344	
0.13509935212	0.771113453079	-0.259907943367	
0.143145893752	0.765253632075	-0.267529267067	
0.151671688847	0.759270266763	-0.275375012859	
0.160705281826	0.753161687962	-0.283452667297	
0.170276917223	0.746926073521	-0.291769668141	
0.180418640939	0.74056155243	-0.30033330909	
0.191164407539	0.734066327186	-0.309150698065	
0.202550193923	0.727438796004	-0.318228776754	
0.214614119786	0.720677656576	-0.327574399658	
0.227396575236	0.713781976088	-0.337194461404	
0.240940356024	0.706751217746	-0.347096053236	
0.255290806824	0.6995852212	-0.357286624612	
0.270495973046	0.692284141876	-0.367774124694	
0.286606761695	0.684848361117	-0.378567101476	
0.303677111804	0.677278383823	-0.389674743065	
0.321764175025	0.669574742424	-0.40110685512	
0.340928506975	0.66173792475	-0.41287377921	
0.361234269971	0.653768339227	-0.424986267009	
0.382749447852	0.645666324217	-0.437455333029	
0.405546073584	0.637432200601	-0.450292112616	
0.429700470432	0.629066359143	-0.463507751351	
0.455293507487	0.620569368123	-0.477113346849	
0.482410870417	0.611942083327	-0.491119954978	
0.511143348344	0.603185742279	-0.505538661275	
0.541587137808	0.594302027712	-0.520380706771	
0.57384416483	0.585293091057	-0.535657647588	
0.608022426165	0.576161534172	-0.551381521408	
0.644236350872	0.566910355227	-0.567564992438	
0.682607183427	0.557542871158	-0.584221450219	
0.723263389648	0.548062633181	-0.601365045949	
0.766341086801	0.538473352782	-0.619010661537	
0.811984499318	0.528778853138	-0.637173819151	
0.860346441668	0.518983055662	-0.655870550382	
0.911588829975	0.509090004305	-0.675117251942	
0.965883224116	0.499103922801	-0.694930557664	
1.02341140211	0.489029293649	-0.715327253712	
1.08436596869	0.478870943609	-0.736324255868	
1.14895100019	0.468634119457	-0.757938655988	
1.21738272774	0.458324540041	-0.780187831493	
1.28989026125	0.447948415547	-0.803089599533	
1.36671635646	0.437512431536	-0.826662388805	
1.44811822767	0.427023702121	-0.850925398504	
1.53436840893	0.416489702426	-0.875898716418	
1.62575566644	0.405918193967	-0.901603376214	
1.7225859654	0.39531715713	-0.928061346051	
1.82518349432	0.38469474262	-0.955295454334	
1.93389175046	0.374059249025	-0.983329271	
2.04907468982	0.363419127669	-1.01218697169	
2.17111794569	0.352783009969	-1.04189321563	
2.30043011977	0.342159747788	-1.07247306545	
2.43744415012	0.331558454734	-1.10395196861	
2.58261876068	0.320988536452	-1.13635580836	
2.73643999707	0.310459700456	-1.16971101773	
2.89942285388	0.299981940423	-1.20404473841	
3.07211299886	0.28956549495	-1.23938499705	
3.25508859984	0.279220785626	-1.27576086899	
3.44896226041	0.268958342733	-1.31320260176	
3.65438307096	0.258788728447	-1.35174167936	
3.87203878181	0.248722466843	-1.39141081998	
4.10265810583	0.238769987567	-1.43224391323	
4.34701315813	0.228941586422	-1.47427591439	
4.60592204115	0.219247402152	-1.51754272162	
4.88025158365	0.209697405247	-1.5620810651	
5.1709202429	0.200301392291	-1.60792843438	
5.47890117959	0.19106897866	-1.65512306319	
5.80522551609	0.182009583102	-1.70370398019	
6.15098578858	0.173132399825	-1.75371112207	
6.51733960488	0.164446356383	-1.80518549489	
6.90551352016	0.155960058537	-1.85816936099	
7.31680714343	0.147681725614	-1.91270642496	
7.75259748863	0.139619121471	-1.96884199258	
8.21434358492	0.131779486668	-2.02662308143	
8.70359136149	0.124169476955	-2.08609846965	
9.22197882333	0.116795111944	-2.14731867987	
9.77124153535	0.10966173602	-2.21033590538	
10.353218433	0.102773991698	-2.27520389549	
10.9698579789	0.0961358039251	-2.34197782395	
11.6232246868	0.089750372622	-2.41071416857	
12.3155060329	0.0836201701248	-2.48147062969	
13.0490197801	0.0777469402605	-2.55430611158	
13.8262217376	0.0721316964189	-2.6292807826	
14.6497139831	0.066774717092	-2.70645621921	
15.5222535743	0.0616755386864	-2.78589562632	
16.4467617799	0.0568329467635	-2.8676641135	
17.4263338601	0.0522449679799	-2.95182899556	
18.464249429	0.0479088657051	-3.03846007857	
19.5639834352	0.0438211424598	-3.12762989017	
20.729217796	0.0399775519253	3.06377148991	
21.9638537242	0.036373122391	2.96929518183	
23.2720247896	0.033002192295	2.87204545701	
24.6581107582	0.0298584571861	2.77193873333	
26.1267522556	0.0269350262383	2.6688891883	
27.6828663039	0.0242244855744	2.56280909346	
29.3316627839	0.021718965264	2.45360911038	
31.0786618778	0.0194102069787	2.34119847625	
32.929712551	0.0172896298752	2.22548501427	
34.8910121341	0.0153483931847	2.10637492196	
36.969127072	0.0135774550207	1.98377232008	
39.1710149081	0.0119676278654	1.85757858215	
41.5040475785	0.0105096318775	1.7276915055	
43.976036093	0.00919414746014	1.59400442455	
46.5952566866	0.00801186841105	1.45640539911	
49.3704785284	0.006953556488	1.31477662951	
52.3109930806	0.00601009748961	1.16899424962	
55.4266452066	0.00517255812649	1.01892862472	
58.7278661319	0.00443224220582	0.864445228116	
62.2257083673	0.00378074411447	0.705406088046	
65.9318827133	0.00320999735507	0.541671685283	
69.8587974679	0.00271231600566	0.373103049035	
74.0195999692	0.00228042741963	0.199563659216	
78.4282206134	0.00190749519166	0.0209206411802	
83.0994194935	0.00158713227923	-0.162955330159	
88.0488358164	0.00131340505241	-0.35219197354	
93.2930402628	0.00108082979551	-0.546919584152	
98.8495904663	0.000884363663994	-0.747277514942	
104.737089796	0.000719392209876	-0.953422508101	
110.975249641	0.000581715303751	-1.16553777853	
117.584955405	0.000467532674286	-1.38384103026	
124.58833643	0.000373429512454	-1.60858890384	
132.008840083	0.000296361852129	-1.84007485279	
139.871310265	0.000233640922143	-2.07861732376	
148.20207058	0.000182915470607	-2.32453563718	
157.029012473	0.00014215119105	-2.57811250027	
166.381688608	0.00010960675621	-2.83954503014	
176.29141181	8.38064937228e-05	-3.10889068972	
186.791359902	6.35103491959e-05	2.8971652448	
197.916686785	4.76824243774e-05	2.61259231249	
209.704640132	3.54599450146e-05	2.32111022574	
222.194686094	2.61247790772e-05	2.02338068048	
235.428641432	1.9079314402e-05	1.72007942867	
249.450813523	1.38275314729e-05	1.41175808967	
264.308148697	9.96080126967e-06	1.09871437758	
280.050389418	7.14692917139e-06	0.780905771765	
296.730240819	5.12073189244e-06	0.457934815951	
314.403547159	3.67494232238e-06	0.129126529429	
333.129478793	2.65103741544e-06	-0.206284089601	
352.970730273	1.93021011689e-06	-0.548837733052	
373.993730248	1.42496070958e-06	-0.898411725362	
396.26886387	1.07173309819e-06	-1.25372285151	
419.870708444	8.24833260473e-07	-1.61195404115	
444.878283113	6.51666858818e-07	-1.96877652555	
471.375313412	5.29171670171e-07	-2.31894516196	
499.450511586	4.41213073861e-07	-2.65731388275	
529.197873596	3.76677249925e-07	-2.97980524066	
560.716993821	3.28043399708e-07	2.99927565393	
594.113398497	2.90301419295e-07	2.71454679046	
629.498899022	2.60145501325e-07	2.44903655403	
666.991966303	2.35396711074e-07	2.20188502621	
706.718127393	2.1460768987e-07	1.97188728615	
748.810385759	1.96802122787e-07	1.75772845867	
793.40966658	1.81307444284e-07	1.55811572954	
840.665288562	1.67648880341e-07	1.37184148889	
890.735463861	1.55482536939e-07	1.19780642081	
943.787827778	1.44552903368e-07	1.03502176812	
1000.0	1.34665527172e-07	0.882602052569	


==> data/fig_heat_lsra_bode2.dat <==
omega	modulus	angle	
0.01	0.736294021682	-0.0100087378963	
0.0105956017928	0.736289495554	-0.0106048173099	
0.0112266777351	0.736284414338	-0.0112363912005	
0.0118953406737	0.736278709975	-0.0119055720848	
0.0126038292968	0.736272306064	-0.0126145980086	
0.0133545156293	0.736265116843	-0.013365839968	
0.0141499129743	0.73625704604	-0.0141618097617	
0.0149926843279	0.736247985594	-0.0150051682984	
0.0158856512943	0.736237814203	-0.015898734384	
0.0168318035333	0.736226395714	-0.0168454940142	
0.0178343087693	0.736213577301	-0.0178486101999	
0.0188965233969	0.736199187429	-0.0189114333516	
0.0200220037182	0.736183033572	-0.0200375122534	
0.0212145178491	0.736164899645	-0.0212306056532	
0.0224780583355	0.736144543131	-0.0224946945025	
0.0238168555198	0.73612169186	-0.0238339948736	
0.0252353917043	0.73609604039	-0.0252529715858	
0.0267384161584	0.736067245955	-0.0267563525722	
0.0283309610184	0.736034923928	-0.0283491440177	
0.0300183581358	0.735998642723	-0.0300366462965	
0.0318062569279	0.735957918097	-0.0318244707406	
0.0337006432927	0.735912206759	-0.0337185572637	
0.035707859649	0.735860899213	-0.0357251928668	
0.0378346261713	0.735803311752	-0.0378510310457	
0.040088063289	0.73573867749	-0.0401031121172	
0.0424757155254	0.735666136338	-0.0424888844733	
0.045005576757	0.735584723788	-0.0450162267689	
0.0476861169771	0.735493358383	-0.0476934710335	
0.0505263106534	0.735390827726	-0.0505294266902	
0.0535356667741	0.735275772853	-0.053533405449	
0.0567242606849	0.735146670811	-0.0567152470229	
0.0601027678207	0.735001815247	-0.0600853455935	
0.0636824994472	0.734839294787	-0.0636546769297	
0.0674754405311	0.734656968996	-0.0674348260252	
0.071494289866	0.73445244167	-0.0714380150891	
0.0757525025877	0.73422303122	-0.0756771316745	
0.0802643352226	0.733965737848	-0.0801657566781	
0.085044893418	0.733677207281	-0.0849181918791	
0.0901101825167	0.733353690732	-0.0899494866126	
0.0954771611421	0.732991000837	-0.0952754630845	
0.101163797977	0.732584463266	-0.100912739731	
0.107189131921	0.732128863754	-0.106878751911	
0.113573335834	0.731618390322	-0.11319176908	
0.120337784078	0.731046570497	-0.119870907431	
0.127505124071	0.730406203432	-0.126936136835	
0.13509935212	0.729689286902	-0.134408280659	
0.143145893752	0.728886939311	-0.142309006884	
0.151671688847	0.727989317004	-0.150660808626	
0.160705281826	0.72698552743	-0.159486971937	
0.170276917223	0.725863538966	-0.168811528449	
0.180418640939	0.724610088614	-0.17865919011	
0.191164407539	0.7232105892	-0.189055262974	
0.202550193923	0.721649038266	-0.200025536659	
0.214614119786	0.719907931485	-0.211596145825	
0.227396575236	0.71796818419	-0.223793399788	
0.240940356024	0.715809065446	-0.236643576198	
0.255290806824	0.713408150081	-0.250172674692	
0.270495973046	0.7107412951	-0.264406126527	
0.286606761695	0.707782647997	-0.279368456559	
0.303677111804	0.704504695517	-0.295082894533	
0.321764175025	0.70087836238	-0.311570933666	
0.340928506975	0.696873170211	-0.328851835902	
0.361234269971	0.692457467269	-0.346942085144	
0.382749447852	0.687598739411	-0.365854792244	
0.405546073584	0.682264011783	-0.385599058609	
0.429700470432	0.676420348866	-0.406179308884	
0.455293507487	0.670035457429	-0.427594607344	
0.482410870417	0.663078392594	-0.44983797705	
0.511143348344	0.655520361412	-0.472895745419	
0.541587137808	0.647335611228	-0.496746944141	
0.57384416483	0.638502381906	-0.521362794969	
0.608022426165	0.629003892095	-0.546706315253	
0.644236350872	0.618829320933	-0.572732077672	
0.682607183427	0.607974738829	-0.599386156812	
0.723263389648	0.596443935248	-0.626606290803	
0.766341086801	0.58424908897	-0.654322278781	
0.811984499318	0.571411228014	-0.682456624746	
0.860346441668	0.557960432969	-0.710925425844	
0.911588829975	0.543935748981	-0.739639489051	
0.965883224116	0.529384787591	-0.768505645866	
1.02341140211	0.514363018742	-0.797428221302	
1.08436596869	0.498932773871	-0.826310602542	
1.14895100019	0.483162000812	-0.855056845346	
1.21738272774	0.467122828225	-0.883573253528	
1.28989026125	0.450890009414	-0.911769868766	
1.36671635646	0.434539321554	-0.939561814645	
1.44811822767	0.418145996007	-0.966870449141	
1.53436840893	0.401783248975	-0.99362429283	
1.62575566644	0.385520970327	-1.01975971435	
1.7225859654	0.369424613639	-1.0452213689	
1.82518349432	0.353554314152	-1.06996239827	
1.93389175046	0.337964245222	-1.09394441185	
2.04907468982	0.322702209296	-1.11713727551	
2.17111794569	0.307809447572	-1.13951874075	
2.30043011977	0.293320643794	-1.16107394814	
2.43744415012	0.279264092124	-1.18179483943	
2.58261876068	0.265661996588	-1.20167951022	
2.73643999707	0.252530869604	-1.22073153172	
2.89942285388	0.239881999071	-1.2389592662	
3.07211299886	0.227721956744	-1.25637519577	
3.25508859984	0.216053124627	-1.27299527996	
3.44896226041	0.204874220429	-1.28883835315	
3.65438307096	0.19418080731	-1.30392556939	
3.87203878181	0.183965777064	-1.31827989873	
4.10265810583	0.174219799321	-1.33192567684	
4.34701315813	0.164931732216	-1.34488820755	
4.60592204115	0.156088992367	-1.35719341648	
4.88025158365	0.147677883768	-1.36886755292	
5.1709202429	0.139683886636	-1.37993693633	
5.47890117959	0.132091908165	-1.39042774363	
5.80522551609	0.124886497795	-1.40036583297	
6.15098578858	0.118052029973	-1.4097766002	
6.51733960488	0.111572857559	-1.41868486386	
6.90551352016	0.10543343903	-1.42711477514	
7.31680714343	0.0996184425471	-1.43508974927	
7.75259748863	0.0941128298135	-1.44263241541	
8.21434358492	0.0889019223893	-1.44976458205	
8.70359136149	0.0839714529437	-1.45650721555	
9.22197882333	0.0793076036532	-1.46288042963	
9.77124153535	0.0748970337196	-1.46890348383	
10.353218433	0.0707268977538	-1.47459478935	
10.9698579789	0.0667848565471	-1.47997192083	
11.6232246868	0.0630590815574	-1.48505163283	
12.3155060329	0.0595382542529	-1.48984988	
13.0490197801	0.0562115612944	-1.49438184004	
13.8262217376	0.0530686863925	-1.4986619387	
14.6497139831	0.0500997995504	-1.50270387631	
15.5222535743	0.0472955442888	-1.50652065515	
16.4467617799	0.0446470233582	-1.51012460741	
17.4263338601	0.0421457833544	-1.51352742336	
18.464249429	0.039783798588	-1.51674017929	
19.5639834352	0.0375534544919	-1.5197733653	
20.729217796	0.0354475308031	-1.52263691247	
21.9638537242	0.0334591847084	-1.52534021945	
23.2720247896	0.0315819341069	-1.52789217832	
24.6581107582	0.0298096411122	-1.53030119962	
26.1267522556	0.0281364958881	-1.53257523653	
27.6828663039	0.0265570008927	-1.53472180812	
29.3316627839	0.0250659555854	-1.53674802172	
31.0786618778	0.0236584416366	-1.53866059431	
32.929712551	0.0223298086688	-1.54046587303	
34.8910121341	0.021075660545	-1.54216985473	
36.969127072	0.0198918422146	-1.54377820462	
39.1710149081	0.0187744271186	-1.54529627408	
41.5040475785	0.0177197051514	-1.54672911751	
43.976036093	0.0167241711709	-1.54808150847	
46.5952566866	0.0157845140479	-1.54935795491	
49.3704785284	0.0148976062401	-1.55056271369	
52.3109930806	0.0140604938757	-1.5516998043	
55.4266452066	0.0132703873307	-1.55277302194	
58.7278661319	0.0125246522819	-1.55378594982	
62.2257083673	0.0118208012176	-1.55474197088	
65.9318827133	0.0111564853863	-1.55564427886	
69.8587974679	0.0105294871676	-1.55649588882	
74.0195999692	0.00993771284301	-1.55729964698	
78.4282206134	0.00937918575207	-1.55805824016	
83.0994194935	0.00885203981289	-1.55877420463	
88.0488358164	0.00835451339138	-1.55944993451	
93.2930402628	0.0078849435015	-1.56008768965	
98.8495904663	0.00744176032005	-1.5606896032	
104.737089796	0.00702348200033	-1.5612576886	
110.975249641	0.00662870976927	-1.56179384634	
117.584955405	0.00625612329336	-1.56229987024	
124.58833643	0.00590447629945	-1.56277745344	
132.008840083	0.00557259243685	-1.563228194	
139.871310265	0.00525936136812	-1.56365360029	
148.20207058	0.00496373507611	-1.56405509593	
157.029012473	0.00468472437584	-1.56443402463	
166.381688608	0.00442139562	-1.56479165461	
176.29141181	0.00417286758767	-1.56512918283	
186.791359902	0.00393830854625	-1.56544773905	
197.916686785	0.00371693347708	-1.56574838952	
209.704640132	0.00350800145585	-1.56603214062	
222.194686094	0.00331081317929	-1.56629994216	
235.428641432	0.00312470862996	-1.56655269058	
249.450813523	0.00294906487171	-1.56679123196	
264.308148697	0.00278329396835	-1.56701636484	
280.050389418	0.00262684101894	-1.56722884285	
296.730240819	0.00247918230296	-1.56742937731	
314.403547159	0.00233982352949	-1.56761863954	
333.129478793	0.00220829818451	-1.56779726314	
352.970730273	0.00208416597076	-1.5679658461	
373.993730248	0.00196701133522	-1.56812495279	
396.26886387	0.00185644207905	-1.56827511587	
419.870708444	0.00175208804563	-1.56841683806	
444.878283113	0.00165359988216	-1.56855059383	
471.375313412	0.00156064787079	-1.56867683097	
499.450511586	0.00147292082539	-1.5687959721	
529.197873596	0.00139012505017	-1.56890841611	
560.716993821	0.00131198335691	-1.56901453944	
594.113398497	0.00123823413727	-1.56911469738	
629.498899022	0.00116863048724	-1.56920922526	
666.991966303	0.0011029393808	-1.56929843955	
706.718127393	0.00104094088997	-1.56938263893	
748.810385759	0.000982427448655	-1.5694621053	
793.40966658	0.000927203157889	-1.56953710471	
840.665288562	0.000875083130099	-1.56960788825	
890.735463861	0.000825892870208	-1.5696746929	
943.787827778	0.000779467691524	-1.56973774233	
1000.0	0.000735652164443	-1.56979724762	


==> data/fig_heat_lsra_bode20.dat <==
omega	modulus	angle	
0.01	0.931745596086	-0.0707187129562	
0.0105956017928	0.929810341147	-0.0727985177988	
0.0112266777351	0.927821446464	-0.0749376051818	
0.0118953406737	0.925778205778	-0.0771374549279	
0.0126038292968	0.923679943183	-0.0793998345751	
0.0133545156293	0.921525934309	-0.0817268094879	
0.0141499129743	0.919315330039	-0.0841207234043	
0.0149926843279	0.917047092231	-0.0865841514436	
0.0158856512943	0.914719949642	-0.0891198311123	
0.0168318035333	0.912332379879	-0.0917305797777	
0.0178343087693	0.909882620002	-0.0944192090204	
0.0188965233969	0.907368704837	-0.0971884469416	
0.0200220037182	0.904788528431	-0.100040878761	
0.0212145178491	0.902139921041	-0.102978913948	
0.0224780583355	0.899420731859	-0.106004784897	
0.0238168555198	0.896628906718	-0.109120578192	
0.0252353917043	0.893762550469	-0.112328295222	
0.0267384161584	0.890819965521	-0.115629934944	
0.0283309610184	0.887799661073	-0.119027588386	
0.0300183581358	0.884700331405	-0.122523532589	
0.0318062569279	0.881520805873	-0.126120311365	
0.0337006432927	0.87825997725	-0.129820791705	
0.035707859649	0.874916718277	-0.133628187729	
0.0378346261713	0.871489798227	-0.137546048417	
0.040088063289	0.867977811586	-0.141578210429	
0.0424757155254	0.864379129461	-0.145728722373	
0.045005576757	0.860691881315	-0.150001751241	
0.0476861169771	0.856913970357	-0.154401484599	
0.0505263106534	0.853043121067	-0.158932043182	
0.0535356667741	0.849076952587	-0.163597417436	
0.0567242606849	0.845013067767	-0.168401438416	
0.0601027678207	0.840849145104	-0.173347788693	
0.0636824994472	0.836583020136	-0.178440053118	
0.0674754405311	0.832212744157	-0.183681803328	
0.071494289866	0.82773661131	-0.189076704586	
0.0757525025877	0.823153149763	-0.194628629754	
0.0802643352226	0.818461078157	-0.200341763633	
0.085044893418	0.813659233954	-0.206220681785	
0.0901101825167	0.808746484927	-0.212270391407	
0.0954771611421	0.803721637976	-0.21849632735	
0.101163797977	0.798583360255	-0.224904303216	
0.107189131921	0.79333012602	-0.23150042462	
0.113573335834	0.787960198827	-0.238290977966	
0.120337784078	0.782471653269	-0.245282312531	
0.127505124071	0.77686243421	-0.252480735315	
0.13509935212	0.77113044536	-0.259892436807	
0.143145893752	0.76527365416	-0.26752346147	
0.151671688847	0.759290196992	-0.275379730029	
0.160705281826	0.753178468369	-0.28346711252	
0.170276917223	0.746937180057	-0.291791542729	
0.180418640939	0.740565380746	-0.300359157562	
0.191164407539	0.734062433272	-0.309176440141	
0.202550193923	0.727427953425	-0.318250344022	
0.214614119786	0.720661720964	-0.327588378167	
0.227396575236	0.713763578388	-0.33719863811	
0.240940356024	0.706733335506	-0.347089777189	
0.255290806824	0.699570697238	-0.357270921595	
0.270495973046	0.69227522858	-0.36775154261	
0.286606761695	0.684846364606	-0.378541307222	
0.303677111804	0.677283465918	-0.389649932769	
0.321764175025	0.669585912181	-0.401087071632	
0.340928506975	0.661753219777	-0.41286224792	
0.361234269971	0.653785165239	-0.424984860118	
0.382749447852	0.645681894833	-0.437464253031	
0.405546073584	0.637444002749	-0.450309850694	
0.429700470432	0.629072565517	-0.463531331182	
0.455293507487	0.620569127662	-0.477138816413	
0.482410870417	0.61193564206	-0.491143046409	
0.511143348344	0.603174376379	-0.505555509033	
0.541587137808	0.594287803077	-0.520388502836	
0.57384416483	0.585278493514	-0.535655121412	
0.608022426165	0.576149036207	-0.551369160906	
0.644236350872	0.56690199516	-0.567544965758	
0.682607183427	0.557539917241	-0.584197239163	
0.723263389648	0.548065388914	-0.601340851833	
0.766341086801	0.538481133875	-0.618990684255	
0.811984499318	0.528790135772	-0.637161533046	
0.860346441668	0.518995765628	-0.655868102019	
0.911588829975	0.50910189259	-0.675125084564	
0.965883224116	0.499112959483	-0.694947328308	
1.02341140211	0.489034010734	-0.715350058476	
1.08436596869	0.478870668612	-0.736349125361	
1.14895100019	0.468629062783	-0.757961236043	
1.21738272774	0.458315726289	-0.780204131992	
1.28989026125	0.447937476791	-0.803096682427	
1.36671635646	0.437501304232	-0.826658877118	
1.44811822767	0.42701428446	-0.850911719382	
1.53436840893	0.416483533354	-0.875877037451	
1.62575566644	0.405916208296	-0.901577247152	
1.7225859654	0.395319555117	-0.928035108245	
1.82518349432	0.384700990316	-0.955273519024	
1.93389175046	0.374068202064	-0.983315388408	
2.04907468982	0.363429250264	-1.01218361249	
2.17111794569	0.352792646288	-1.04190116542	
2.30043011977	0.342167396803	-1.07249129534	
2.43744415012	0.331563002534	-1.10397779843	
2.58261876068	0.320989410617	-1.13638533065	
2.73643999707	0.310456926986	-1.1697397098	
2.89942285388	0.299976101532	-1.20406816191	
3.07211299886	0.289557602596	-1.23939947447	
3.25508859984	0.279212098053	-1.2757640341	
3.44896226041	0.268950157963	-1.31319374484	
3.65438307096	0.258782188982	-1.35172184266	
3.87203878181	0.248718404482	-1.39138263821	
4.10265810583	0.238768827863	-1.43221123143	
4.34701315813	0.228943320896	-1.47424324565	
4.60592204115	0.219251625143	-1.517514626	
4.88025158365	0.209703403001	-1.56206153646	
5.1709202429	0.20030826581	-1.60792037537	
5.47890117959	0.191075779332	-1.65512791137	
5.80522551609	0.182015441178	-1.70372152475	
6.15098578858	0.17313662948	-1.753739525	
6.51733960488	0.164448526515	-1.80522150521	
6.90551352016	0.155960024448	-1.85820869036	
7.31680714343	0.147679622358	-1.91274423815	
7.75259748863	0.139615324232	-1.9688734578	
8.21434358492	0.131774546659	-2.02664392326	
8.70359136149	0.124164042964	-2.0861054703	
9.22197882333	0.116789847844	-2.14731008086	
9.77124153535	0.109657243679	-2.21031167142	
10.353218433	0.102770747009	-2.27516581298	
10.9698579789	0.0961341115273	-2.34192941919	
11.6232246868	0.0897503424986	-2.41066044333	
12.3155060329	0.0836217168998	-2.48141762583	
13.0490197801	0.0777498038062	-2.55426033058	
13.8262217376	0.0721354804481	-2.6292485006	
14.6497139831	0.0667789408364	-2.70644275227	
15.5222535743	0.0616796956544	-2.78590461341	
16.4467617799	0.0568365640014	-2.86769689397	
17.4263338601	0.0522476593076	-2.95188416207	
18.464249429	0.0479103730947	-3.03853328274	
19.5639834352	0.0438213610554	-3.12771396551	
20.729217796	0.0399765360736	3.06368604686	
21.9638537242	0.0363710722859	2.96921936543	
23.2720247896	0.0329994231917	2.87199057771	
24.6581107582	0.0298553553135	2.77191499885	
26.1267522556	0.0269319972288	2.66890417419	
27.6828663039	0.0242219021881	2.56286627872	
29.3316627839	0.0217171212317	2.45370668232	
31.0786618778	0.019409282902	2.34132861706	
32.929712551	0.0172896753965	2.22563386389	
34.8910121341	0.0153493273282	2.10652336493	
36.969127072	0.0135790840395	1.98389766855	
39.1710149081	0.0119696775063	1.85765712583	
41.5040475785	0.010511789046	1.72770177969	
43.976036093	0.0091961051264	1.59393091917	
46.5952566866	0.00801336737969	1.45624230631	
49.3704785284	0.00695441836709	1.31453111962	
52.3109930806	0.00601024468291	1.16868868977	
55.4266452066	0.00517201868541	1.01860112795	
58.7278661319	0.00443113959682	0.864147962164	
62.2257083673	0.00377927406358	0.705200901008	
65.9318827133	0.00320839564551	0.541622839348	
69.8587974679	0.00271082221965	0.373267207671	
74.0195999692	0.00227925001026	0.199977750643	
78.4282206134	0.00190678291003	0.0215888035975	
83.0994194935	0.00158695591904	-0.162073878233	
88.0488358164	0.00131375184143	-0.351191692003	
93.2930402628	0.00108161078037	-0.545951119778	
98.8495904663	0.00088543238957	-0.746540982676	
104.737089796	0.000720571220349	-0.953148985442	
110.975249641	0.000582825809498	-1.16595754281	
117.584955405	0.000468422367105	-1.38513893084	
124.58833643	0.000373994046469	-1.61084990347	
132.008840083	0.000296556822325	-1.84322607092	
139.871310265	0.000233482988237	-2.08237655798	
148.20207058	0.000182473227962	-2.3283797347	
157.029012473	0.000141528132946	-2.58128110058	
166.381688608	0.000108919935194	-2.8410946356	
176.29141181	8.31651012804e-05	-3.10780901145	
186.791359902	6.29982863053e-05	2.90178542062	
197.916686785	4.73479777144e-05	2.6213362806	
209.704640132	3.5313980308e-05	2.33401509324	
222.194686094	2.61467298119e-05	2.03974437408	
235.428641432	1.92283029922e-05	1.73834752269	
249.450813523	1.40549405284e-05	1.42951274699	
264.308148697	1.02209180432e-05	1.11276056783	
280.050389418	7.40367079791e-06	0.787421022613	
296.730240819	5.35016280156e-06	0.452630295426	
314.403547159	3.86455563088e-06	0.10736315272	
333.129478793	2.79725463981e-06	-0.249471983022	
352.970730273	2.03538898153e-06	-0.618836647454	
373.993730248	1.49473207678e-06	-1.00122374773	
396.26886387	1.11301302358e-06	-1.39616930908	
419.870708444	8.44525508049e-07	-1.80170961209	
444.878283113	6.55913534792e-07	-2.21404082773	
471.375313412	5.22988499974e-07	-2.62772470988	
499.450511586	4.28392403083e-07	-3.03658031041	
529.197873596	3.59882529012e-07	2.84825298926	
560.716993821	3.09022567403e-07	2.46459207161	
594.113398497	2.70139662325e-07	2.09800165468	
629.498899022	2.39492862171e-07	1.74931372086	
666.991966303	2.14639224634e-07	1.41832081299	
706.718127393	1.9398021714e-07	1.10425514195	
748.810385759	1.76455701413e-07	0.806125574043	
793.40966658	1.61346480471e-07	0.522912539117	
840.665288562	1.48150446293e-07	0.253661791921	
890.735463861	1.36505923105e-07	-0.00248173609741	
943.787827778	1.26144254351e-07	-0.246270888764	
1000.0	1.16860188094e-07	-0.478366805654	


==> data/fig_heat_lsra_bode4.dat <==
omega	modulus	angle	
0.01	0.8434701488	-0.0185207786261	
0.0105956017928	0.843434863391	-0.019622779274	
0.0112266777351	0.843395257995	-0.0207902069782	
0.0118953406737	0.84335080487	-0.0220269191843	
0.0126038292968	0.843300912104	-0.0233369956468	
0.0133545156293	0.843244915891	-0.0247247502676	
0.0141499129743	0.843182071896	-0.0261947433779	
0.0149926843279	0.843111545607	-0.0277517944394	
0.0158856512943	0.843032401571	-0.0294009951334	
0.0168318035333	0.842943591374	-0.031147722791	
0.0178343087693	0.842843940252	-0.0329976541061	
0.0188965233969	0.842732132169	-0.034956779051	
0.0200220037182	0.842606693227	-0.0370314148962	
0.0212145178491	0.842465973209	-0.0392282202074	
0.0224780583355	0.842308125114	-0.0415542086635	
0.0238168555198	0.842131082461	-0.0440167625026	
0.0252353917043	0.841932534183	-0.0466236453605	
0.0267384161584	0.841709896905	-0.0493830142149	
0.0283309610184	0.841460284394	-0.0523034300906	
0.0300183581358	0.84118047398	-0.0553938671123	
0.0318062569279	0.840866869764	-0.058663719411	
0.0337006432927	0.840515462423	-0.0621228053007	
0.035707859649	0.840121785478	-0.0657813680352	
0.0378346261713	0.839680867926	-0.0696500723379	
0.040088063289	0.839187183201	-0.0737399957616	
0.0424757155254	0.838634594524	-0.0780626137877	
0.045005576757	0.838016296808	-0.0826297774087	
0.0476861169771	0.837324755469	-0.0874536817584	
0.0505263106534	0.836551642643	-0.0925468241665	
0.0535356667741	0.835687771625	-0.0979219498131	
0.0567242606849	0.834723030589	-0.103591982963	
0.0601027678207	0.833646317077	-0.109569941565	
0.0636824994472	0.832445475183	-0.115868832844	
0.0674754405311	0.831107237887	-0.122501527364	
0.071494289866	0.829617177633	-0.129480609007	
0.0757525025877	0.827959668948	-0.136818198309	
0.0802643352226	0.826117867671	-0.144525746789	
0.085044893418	0.824073712205	-0.152613800223	
0.0901101825167	0.821807953055	-0.161091729415	
0.0954771611421	0.819300217722	-0.16996742786	
0.101163797977	0.816529118748	-0.179246976934	
0.107189131921	0.813472413164	-0.188934280909	
0.113573335834	0.81010722179	-0.199030676175	
0.120337784078	0.806410316423	-0.209534521755	
0.127505124071	0.802358481974	-0.22044078131	
0.13509935212	0.797928958678	-0.231740610537	
0.143145893752	0.793099966568	-0.243420967856	
0.151671688847	0.787851310319	-0.255464270532	
0.160705281826	0.782165057152	-0.267848122477	
0.170276917223	0.77602627404	-0.280545143572	
0.180418640939	0.769423802957	-0.293522932956	
0.191164407539	0.76235104499	-0.306744199694	
0.202550193923	0.754806716375	-0.320167092958	
0.214614119786	0.746795532822	-0.333745759821	
0.227396575236	0.738328773816	-0.347431151373	
0.240940356024	0.729424677143	-0.36117208708	
0.255290806824	0.720108616329	-0.374916573126	
0.270495973046	0.710413020945	-0.388613353642	
0.286606761695	0.700377011605	-0.402213655122	
0.303677111804	0.69004573771	-0.415673065638	
0.321764175025	0.67946942523	-0.428953473352	
0.340928506975	0.668702162393	-0.442024975326	
0.361234269971	0.657800470899	-0.454867659521	
0.382749447852	0.646821727037	-0.467473161552	
0.405546073584	0.635822508886	-0.479845904049	
0.429700470432	0.624856951331	-0.492003940289	
0.455293507487	0.613975189393	-0.503979344268	
0.482410870417	0.603221962648	-0.515818114848	
0.511143348344	0.592635440448	-0.527579589841	
0.541587137808	0.582246310962	-0.539335394147	
0.57384416483	0.572077158633	-0.551167971918	
0.608022426165	0.562142136545	-0.563168773703	
0.644236350872	0.552446923979	-0.575436184158	
0.682607183427	0.542988946471	-0.588073283197	
0.723263389648	0.533757826498	-0.601185533489	
0.766341086801	0.524736027787	-0.614878480777	
0.811984499318	0.515899654775	-0.629255542044	
0.860346441668	0.507219370265	-0.644415942046	
0.911588829975	0.498661398037	-0.660452842968	
0.965883224116	0.490188581961	-0.677451697005	
1.02341140211	0.481761478256	-0.695488838754	
1.08436596869	0.473339461965	-0.714630324606	
1.14895100019	0.464881832019	-0.734931020032	
1.21738272774	0.45634890085	-0.756433932833	
1.28989026125	0.447703054483	-0.779169790298	
1.36671635646	0.438909767315	-0.803156859971	
1.44811822767	0.429938552967	-0.828401016129	
1.53436840893	0.420763829118	-0.854896056081	
1.62575566644	0.411365671077	-0.882624270763	
1.7225859654	0.401730426739	-0.911557272256	
1.82518349432	0.391851165454	-0.941657076104	
1.93389175046	0.381727935836	-0.972877428883	
2.04907468982	0.371367812995	-1.00516536172	
2.17111794569	0.360784724133	-1.03846293933	
2.30043011977	0.349999052257	-1.07270916305	
2.43744415012	0.339037030096	-1.1078419763	
2.58261876068	0.327929948846	-1.14380031375	
2.73643999707	0.316713217675	-1.18052613208	
2.89942285388	0.305425318756	-1.2179663608	
3.07211299886	0.29410670785	-1.25607471728	
3.25508859984	0.282798711707	-1.29481333908	
3.44896226041	0.271542470691	-1.33415419911	
3.65438307096	0.260377968651	-1.37408028307	
3.87203878181	0.249343183061	-1.41458652295	
4.10265810583	0.238473377921	-1.45568049358	
4.34701315813	0.227800551109	-1.49738289068	
4.60592204115	0.21735303773	-1.53972781704	
4.88025158365	0.207155262369	-1.58276290892	
5.1709202429	0.197227626501	-1.62654933655	
5.47890117959	0.187586512774	-1.67116171116	
5.80522551609	0.178244385466	-1.71668792702	
6.15098578858	0.169209965818	-1.76322895952	
6.51733960488	0.160488461869	-1.81089863122	
6.90551352016	0.152081834459	-1.85982334533	
7.31680714343	0.143989083907	-1.91014177164	
7.75259748863	0.136206545195	-1.96200445201	
8.21434358492	0.128728183098	-2.0155732713	
8.70359136149	0.121545882494	-2.07102071454	
9.22197882333	0.114649732941	-2.12852880162	
9.77124153535	0.108028310509	-2.18828755726	
10.353218433	0.101668963801	-2.2504928382	
10.9698579789	0.0955581148841	-2.31534330401	
11.6232246868	0.0896815892249	-2.3830362899	
12.3155060329	0.0840249911121	-2.45376232892	
13.0490197801	0.0785741414079	-2.52769809436	
13.8262217376	0.0733155913813	-2.60499761053	
14.6497139831	0.0682372179369	-2.68578173856	
15.5222535743	0.0633288898613	-2.77012620455	
16.4467617799	0.058583170697	-2.85804881055	
17.4263338601	0.0539959926303	-2.94949693288	
18.464249429	0.0495672023453	-3.04433689703	
19.5639834352	0.0453008540932	3.14083811501	
20.729217796	0.0412051211971	3.03996773271	
21.9638537242	0.0372917285079	2.9366295756	
23.2720247896	0.0335748807173	2.83128305115	
24.6581107582	0.0300697651192	2.7244320106	
26.1267522556	0.0267908148528	2.61659657687	
27.6828663039	0.0237499925205	2.50828283923	
29.3316627839	0.0209553639112	2.39995432513	
31.0786618778	0.0184101701137	2.29200879223	
32.929712551	0.0161124945538	2.18476275811	
34.8910121341	0.0140554982502	2.07844468502	
36.969127072	0.0122280997171	1.97319631321	
39.1710149081	0.0106159267778	1.86908062671	
41.5040475785	0.00920236665146	1.76609446454	
43.976036093	0.00796957375491	1.66418379803	
46.5952566866	0.00689934270566	1.56326000879	
49.3704785284	0.00597380119504	1.46321594005	
52.3109930806	0.00517591454806	1.36394091177	
55.4266452066	0.00448981800217	1.26533420757	
58.7278661319	0.00390100522795	1.16731673536	
62.2257083673	0.00339640541552	1.0698406456	
65.9318827133	0.00296437961112	0.972896700033	
69.8587974679	0.00259466256619	0.87651916394	
74.0195999692	0.00227827098927	0.780787992469	
78.4282206134	0.00200739385999	0.685828134409	
83.0994194935	0.00177527591659	0.591805906222	
88.0488358164	0.00157610175493	0.498922594179	
93.2930402628	0.00140488517367	0.407405696486	
98.8495904663	0.00125736636563	0.317498471928	
104.737089796	0.0011299181547	0.229448658841	
110.975249641	0.00101946157201	0.143497317728	
117.584955405	0.000923390526603	0.0598687061324	
124.58833643	0.000839505041773	-0.0212380776204	
132.008840083	0.000765952408682	-0.0996552071338	
139.871310265	0.000701175582721	-0.175249818834	
148.20207058	0.00064386816653	-0.247925377614	
157.029012473	0.000592935357236	-0.317621025057	
166.381688608	0.000547460269111	-0.384309345541	
176.29141181	0.000506675072291	-0.447993030087	
186.791359902	0.000469936414452	-0.508700895422	
197.916686785	0.000436704618607	-0.566483649353	
209.704640132	0.000406526179039	-0.621409705789	
222.194686094	0.000379019110408	-0.673561262048	
235.428641432	0.000353860742041	-0.723030769386	
249.450813523	0.000330777589433	-0.769917861293	
264.308148697	0.000309536976263	-0.814326754678	
280.050389418	0.000289940121253	-0.856364105481	
296.730240819	0.000271816443403	-0.896137279819	
314.403547159	0.000255018875483	-0.933752991406	
333.129478793	0.000239420008517	-0.969316252751	
352.970730273	0.000224908918992	-1.00292958899	
373.993730248	0.000211388555705	-1.03469246734	
396.26886387	0.000198773584637	-1.06470090067	
419.870708444	0.00018698860842	-1.09304718944	
444.878283113	0.000175966692064	-1.11981977218	
471.375313412	0.000165648139216	-1.14510315977	
499.450511586	0.000155979473489	-1.16897793367	
529.197873596	0.000146912587907	-1.19152079176	
560.716993821	0.000138404032364	-1.21280462944	
594.113398497	0.000130414414613	-1.23289864562	
629.498899022	0.000122907894867	-1.25186846613	
666.991966303	0.000115851757738	-1.26977627832	
706.718127393	0.000109216048281	-1.28668097234	
748.810385759	0.000102973261273	-1.30263828566	
793.40966658	9.70980748706e-05	-1.31770094812	
840.665288562	9.15671213424e-05	-1.33191882566	
890.735463861	8.63587888858e-05	-1.34533906128	
943.787827778	8.14530495882e-05	-1.35800621231	
1000.0	7.68313094425e-05	-1.36996238309	


==> data/fig_heat_lsra_bode6.dat <==
omega	modulus	angle	
0.01	0.939977837874	-0.0634003166795	
0.0105956017928	0.938375284351	-0.0665582918955	
0.0112266777351	0.936628146663	-0.0698079756922	
0.0118953406737	0.934729143657	-0.0731422929075	
0.0126038292968	0.932671829844	-0.0765527896642	
0.0133545156293	0.930450865488	-0.0800296579769	
0.0141499129743	0.928062299391	-0.0835618171463	
0.0149926843279	0.925503852763	-0.0871370615786	
0.0158856512943	0.922775189422	-0.0907422827821	
0.0168318035333	0.919878154855	-0.0943637701629	
0.0178343087693	0.916816964782	-0.0979875908193	
0.0188965233969	0.913598323293	-0.101600042931	
0.0200220037182	0.910231451773	-0.105188170868	
0.0212145178491	0.906728012994	-0.108740323337	
0.0224780583355	0.903101919988	-0.112246729435	
0.0238168555198	0.899369026398	-0.11570006229	
0.0252353917043	0.895546703458	-0.11909595679	
0.0267384161584	0.891653317627	-0.122433447528	
0.0283309610184	0.887707631362	-0.125715295841	
0.0300183581358	0.883728156333	-0.128948180762	
0.0318062569279	0.879732492821	-0.132142737266	
0.0337006432927	0.875736690358	-0.135313435599	
0.035707859649	0.871754662848	-0.138478306453	
0.0378346261713	0.867797686621	-0.141658527036	
0.040088063289	0.863874002925	-0.144877891557	
0.0424757155254	0.859988538133	-0.148162195399	
0.045005576757	0.85614274655	-0.151538564924	
0.0476861169771	0.852334573075	-0.155034764426	
0.0505263106534	0.848558526893	-0.158678508819	
0.0535356667741	0.844805853197	-0.162496805756	
0.0567242606849	0.841064787844	-0.16651534513	
0.0601027678207	0.837320879637	-0.170757948031	
0.0636824994472	0.833557366158	-0.175246082015	
0.0674754405311	0.829755591304	-0.179998445511	
0.071494289866	0.825895455344	-0.185030621701	
0.0757525025877	0.821955890803	-0.190354801211	
0.0802643352226	0.817915359497	-0.195979573501	
0.085044893418	0.813752367097	-0.201909788516	
0.0901101825167	0.809445991502	-0.208146492665	
0.0954771611421	0.804976420038	-0.214686945994	
0.101163797977	0.80032548793	-0.221524730018	
0.107189131921	0.795477206983	-0.22864995749	
0.113573335834	0.790418269207	-0.236049595846	
0.120337784078	0.785138505695	-0.243707914699	
0.127505124071	0.77963127719	-0.251607064116	
0.13509935212	0.773893770018	-0.259727784359	
0.143145893752	0.767927170322	-0.26805023931	
0.151671688847	0.761736691353	-0.276554955387	
0.160705281826	0.755331433515	-0.285223836181	
0.170276917223	0.748724064896	-0.294041211377	
0.180418640939	0.741930320937	-0.30299486835	
0.191164407539	0.734968334776	-0.312077007465	
0.202550193923	0.727857823434	-0.32128505915	
0.214614119786	0.720619167967	-0.330622303137	
0.227396575236	0.713272436234	-0.340098238326	
0.240940356024	0.705836403895	-0.349728665233	
0.255290806824	0.698327631569	-0.359535460728	
0.270495973046	0.690759653515	-0.369546045112	
0.286606761695	0.683142326143	-0.379792562374	
0.303677111804	0.675481373923	-0.390310813655	
0.321764175025	0.667778157226	-0.401138999623	
0.340928506975	0.660029672656	-0.412316338547	
0.361234269971	0.652228782871	-0.423881632723	
0.382749447852	0.644364660693	-0.435871856822	
0.405546073584	0.636423422136	-0.448320838405	
0.429700470432	0.628388914967	-0.461258094366	
0.455293507487	0.620243623495	-0.474707878462	
0.482410870417	0.611969646149	-0.488688485372	
0.511143348344	0.603549699678	-0.503211846388	
0.541587137808	0.594968102369	-0.518283441135	
0.57384416483	0.586211688459	-0.533902538471	
0.608022426165	0.577270607177	-0.550062767631	
0.644236350872	0.568138962965	-0.566753007339	
0.682607183427	0.558815258928	-0.583958565912	
0.723263389648	0.549302613783	-0.601662609487	
0.766341086801	0.539608733677	-0.619847779061	
0.811984499318	0.529745634018	-0.638497921237	
0.860346441668	0.519729122116	-0.657599843963	
0.911588829975	0.509578067844	-0.6771449989	
0.965883224116	0.499313505181	-0.697130988092	
1.02341140211	0.488957620803	-0.71756279575	
1.08436596869	0.478532695226	-0.738453656935	
1.14895100019	0.468060066389	-0.75982549365	
1.21738272774	0.457559184319	-0.78170887443	
1.28989026125	0.447046818749	-0.804142483984	
1.36671635646	0.436536469925	-0.827172122505	
1.44811822767	0.426038017593	-0.850849286835	
1.53436840893	0.415557625624	-0.875229415104	
1.62575566644	0.405097901656	-0.900369900044	
1.7225859654	0.394658293749	-0.926327992106	
1.82518349432	0.384235690801	-0.953158720574	
1.93389175046	0.373825181078	-0.980912958841	
2.04907468982	0.363420914426	-1.00963574938	
2.17111794569	0.353017008875	-1.0393649859	
2.30043011977	0.342608441489	-1.07013052636	
2.43744415012	0.332191866403	-1.101953783	
2.58261876068	0.321766309784	-1.13484780604	
2.73643999707	0.311333701399	-1.16881784887	
2.89942285388	0.300899214928	-1.20386237549	
3.07211299886	0.290471403216	-1.23997444828	
3.25508859984	0.280062129179	-1.27714341628	
3.44896226041	0.269686306935	-1.31535681306	
3.65438307096	0.25936147971	-1.35460236817	
3.87203878181	0.249107270266	-1.39487003813	
4.10265810583	0.238944745218	-1.43615397059	
4.34701315813	0.228895736559	-1.47845432738	
4.60592204115	0.218982161996	-1.52177890784	
4.88025158365	0.209225380939	-1.56614453019	
5.1709202429	0.199645616077	-1.61157814562	
5.47890117959	0.190261462221	-1.65811767383	
5.80522551609	0.181089495681	-1.70581256047	
6.15098578858	0.172143989465	-1.75472406433	
6.51733960488	0.163436732912	-1.80492528533	
6.90551352016	0.15497694918	-1.8565009431	
7.31680714343	0.146771300562	-1.90954691068	
7.75259748863	0.13882396982	-1.96416949831	
8.21434358492	0.131136805398	-2.02048447059	
8.70359136149	0.123709519202	-2.07861576513	
9.22197882333	0.116539927316	-2.13869386567	
9.77124153535	0.109624226137	-2.20085376705	
10.353218433	0.102957298632	-2.265232457	
10.9698579789	0.0965330472923	-2.33196583292	
11.6232246868	0.0903447515329	-2.40118497498	
12.3155060329	0.0843854472237	-2.47301171575	
13.0490197801	0.0786483243565	-2.54755348662	
13.8262217376	0.0731271350948	-2.62489749026	
14.6497139831	0.0678165984668	-2.70510434893	
15.5222535743	0.0627127799698	-2.78820151219	
16.4467617799	0.0578134152892	-2.87417686462	
17.4263338601	0.0531181390798	-2.96297313575	
18.464249429	0.0486285751229	-3.0544838444	
19.5639834352	0.044348246566	3.13463374233	
20.729217796	0.0402822773595	3.03821607354	
21.9638537242	0.0364368795804	2.93970031764	
23.2720247896	0.03281865394	2.8393746518	
24.6581107582	0.0294337663271	2.73755183399	
26.1267522556	0.0262870927301	2.63455511938	
27.6828663039	0.0233814391103	2.53070315067	
29.3316627839	0.020716935972	2.42629535685	
31.0786618778	0.0182906799228	2.32159934327	
32.929712551	0.0160966532547	2.21684145799	
34.8910121341	0.0141259083253	2.1122012543	
36.969127072	0.0123669669466	2.00781005436	
39.1710149081	0.0108063631222	1.90375336181	
41.5040475785	0.00942925207776	1.80007654407	
43.976036093	0.00822001681962	1.69679302887	
46.5952566866	0.00716282014896	1.59389421331	
49.3704785284	0.00624206959774	1.49136032309	
52.3109930806	0.0054427808531	1.38917153347	
55.4266452066	0.00475083943415	1.28731873556	
58.7278661319	0.00415316989887	1.18581337809	
62.2257083673	0.00363782704787	1.08469583887	
65.9318827133	0.00319402539508	0.984041796065	
69.8587974679	0.00281212267244	0.883966109158	
74.0195999692	0.00248357128917	0.784623811715	
78.4282206134	0.00220084921508	0.686207988561	
83.0994194935	0.00195737920493	0.588944560164	
88.0488358164	0.00174744293298	0.493084304807	
93.2930402628	0.00156609462057	0.398892764631	
98.8495904663	0.00140907717054	0.306638940297	
104.737089796	0.00127274265881	0.216583820202	
110.975249641	0.00115397822289	0.128969777206	
117.584955405	0.00105013785768	0.0440117000726	
124.58833643	0.00095898030013	-0.0381095535363	
132.008840083	0.000878612987244	-0.117251127529	
139.871310265	0.000807441948453	-0.19330962323	
148.20207058	0.000744127408368	-0.266220352132	
157.029012473	0.000687544807553	-0.335954852357	
166.381688608	0.000636750891384	-0.402517195042	
176.29141181	0.000590954470004	-0.465939587449	
186.791359902	0.000549491418927	-0.52627770775	
197.916686785	0.000511803472435	-0.583606108638	
209.704640132	0.000477420361076	-0.638013924873	
222.194686094	0.000445944858696	-0.689601027816	
235.428641432	0.000417040330575	-0.738474695386	
249.450813523	0.000390420408741	-0.784746810687	
264.308148697	0.000365840459726	-0.828531565393	
280.050389418	0.000343090550865	-0.86994362184	
296.730240819	0.000321989661236	-0.909096676904	
314.403547159	0.000302380920907	-0.946102367821	
333.129478793	0.000284127696206	-0.981069462289	
352.970730273	0.00026711036891	-1.01410328028	
373.993730248	0.000251223683315	-1.04530530149	
396.26886387	0.000236374557449	-1.07477291905	
419.870708444	0.000222480273393	-1.10259930701	
444.878283113	0.000209466977263	-1.12887337463	
471.375313412	0.000197268432309	-1.15367978604	
499.450511586	0.000185824979097	-1.17709902817	
529.197873596	0.000175082665414	-1.1992075134	
560.716993821	0.000164992515518	-1.22007770642	
594.113398497	0.000155509914037	-1.23977826731	
629.498899022	0.000146594084459	-1.2583742046	
666.991966303	0.000138207645845	-1.27592703362	
706.718127393	0.000130316234427	-1.29249493668	
748.810385759	0.000122888179203	-1.30813292261	
793.40966658	0.000115894222585	-1.32289298353	
840.665288562	0.000109307278787	-1.33682424786	
890.735463861	0.000103102223918	-1.34997312841	
943.787827778	9.72557128073e-05	-1.36238346506	
1000.0	9.17460184562e-05	-1.37409666169	


==> data/fig_heat_lsra_bode8.dat <==
omega	modulus	angle	
0.01	0.930207187913	-0.0723278397576	
0.0105956017928	0.928105671842	-0.0740467432115	
0.0112266777351	0.926013609389	-0.0758099550569	
0.0118953406737	0.923930221498	-0.0776306211636	
0.0126038292968	0.9218528881	-0.0795218970124	
0.0133545156293	0.919777212137	-0.0814966096621	
0.0141499129743	0.91769713481	-0.0835669407375	
0.0149926843279	0.915605094494	-0.0857441380356	
0.0158856512943	0.913492221845	-0.0880382608021	
0.0168318035333	0.911348564369	-0.0904579617085	
0.0178343087693	0.909163334786	-0.093010307234	
0.0188965233969	0.906925178606	-0.0957006375951	
0.0200220037182	0.904622457264	-0.0985324674904	
0.0212145178491	0.90224354352	-0.101507429618	
0.0224780583355	0.899777125716	-0.104625263929	
0.0238168555198	0.89721251661	-0.107883856663	
0.0252353917043	0.89453996103	-0.111279334015	
0.0267384161584	0.891750934556	-0.114806215582	
0.0283309610184	0.888838423118	-0.118457632138	
0.0300183581358	0.88579717103	-0.122225610632	
0.0318062569279	0.882623883044	-0.126101426404	
0.0337006432927	0.879317364864	-0.130076018533	
0.035707859649	0.875878586725	-0.134140459015	
0.0378346261713	0.872310656363	-0.138286460713	
0.040088063289	0.868618691333	-0.142506903064	
0.0424757155254	0.864809585996	-0.146796349345	
0.045005576757	0.860891675397	-0.151151525498	
0.0476861169771	0.856874306064	-0.155571728969	
0.0505263106534	0.852767331668	-0.16005913723	
0.0535356667741	0.848580558597	-0.164618989811	
0.0567242606849	0.844323171861	-0.169259624654	
0.0601027678207	0.840003174719	-0.173992358747	
0.0636824994472	0.835626875554	-0.178831213404	
0.0674754405311	0.831198452893	-0.183792495087	
0.071494289866	0.826719624354	-0.188894252231	
0.0757525025877	0.822189438536	-0.194155636166	
0.0802643352226	0.817604201096	-0.199596199453	
0.085044893418	0.812957538489	-0.205235167444	
0.0901101825167	0.808240595621	-0.211090719036	
0.0954771611421	0.803442357525	-0.217179310703	
0.101163797977	0.798550080195	-0.223515074767	
0.107189131921	0.7935498119	-0.230109319007	
0.113573335834	0.788426983358	-0.236970150652	
0.120337784078	0.7831670428	-0.244102243741	
0.127505124071	0.777756109891	-0.251506764881	
0.13509935212	0.772181620645	-0.25918146817	
0.143145893752	0.766432933828	-0.267120965304	
0.151671688847	0.760501868292	-0.275317171036	
0.160705281826	0.754383140533	-0.28375991699	
0.170276917223	0.748074673254	-0.292437718135	
0.180418640939	0.741577749265	-0.301338666238	
0.191164407539	0.734896991108	-0.310451413904	
0.202550193923	0.728040155593	-0.3197662023	
0.214614119786	0.721017743497	-0.329275876741	
0.227396575236	0.713842437517	-0.338976828206	
0.240940356024	0.706528394861	-0.348869797085	
0.255290806824	0.699090433339	-0.35896047881	
0.270495973046	0.691543159995	-0.369259880051	
0.286606761695	0.683900097807	-0.379784388374	
0.303677111804	0.676172868103	-0.390555536716	
0.321764175025	0.668370483532	-0.401599464975	
0.340928506975	0.660498799249	-0.412946102376	
0.361234269971	0.652560159026	-0.424628113997	
0.382749447852	0.644553259673	-0.436679671135	
0.405546073584	0.63647324266	-0.449135116755	
0.429700470432	0.628312007533	-0.462027603612	
0.455293507487	0.620058728548	-0.475387783703	
0.482410870417	0.611700544617	-0.489242624276	
0.511143348344	0.603223383524	-0.503614418326	
0.541587137808	0.594612874462	-0.518520047524	
0.57384416483	0.585855298287	-0.533970543383	
0.608022426165	0.576938522401	-0.54997097889	
0.644236350872	0.567852866929	-0.566520707919	
0.682607183427	0.558591851024	-0.583613953724	
0.723263389648	0.54915277295	-0.601240730644	
0.766341086801	0.539537085331	-0.619388065094	
0.811984499318	0.529750537668	-0.638041463611	
0.860346441668	0.519803071742	-0.6571865579	
0.911588829975	0.50970847121	-0.676810841058	
0.965883224116	0.499483783557	-0.696905396898	
1.02341140211	0.489148549182	-0.717466517255	
1.08436596869	0.478723887201	-0.738497101921	
1.14895100019	0.468231499009	-0.760007743291	
1.21738272774	0.457692657417	-0.782017413305	
1.28989026125	0.447127250544	-0.804553693185	
1.36671635646	0.436552945335	-0.827652515442	
1.44811822767	0.425984526109	-0.851357420314	
1.53436840893	0.415433449789	-0.875718362616	
1.62575566644	0.404907642929	-0.90079013688	
1.7225859654	0.394411547711	-0.926630515948	
1.82518349432	0.383946406398	-0.953298218443	
1.93389175046	0.373510757519	-0.980850832252	
2.04907468982	0.3631011035	-1.00934282348	
2.17111794569	0.35271269926	-1.03882375334	
2.30043011977	0.342340405003	-1.06933681011	
2.43744415012	0.331979544212	-1.10091774095	
2.58261876068	0.321626709735	-1.13359424109	
2.73643999707	0.311280466591	-1.16738582791	
2.89942285388	0.300941909212	-1.2023041968	
3.07211299886	0.290615042677	-1.23835402671	
3.25508859984	0.28030697106	-1.2755341782	
3.44896226041	0.270027890309	-1.31383920644	
3.65438307096	0.259790896897	-1.35326109828	
3.87203878181	0.249611635581	-1.39379113536	
4.10265810583	0.239507819146	-1.43542178593	
4.34701315813	0.229498659104	-1.47814853429	
4.60592204115	0.219604248828	-1.52197156872	
4.88025158365	0.209844939483	-1.56689726415	
5.1709202429	0.200240744996	-1.61293941344	
5.47890117959	0.190810805852	-1.66012017845	
5.80522551609	0.181572933727	-1.70847074897	
6.15098578858	0.172543250728	-1.75803171148	
6.51733960488	0.163735929167	-1.80885314056	
6.90551352016	0.15516303098	-1.86099443375	
7.31680714343	0.146834440403	-1.91452391487	
7.75259748863	0.138757879659	-1.96951823225	
8.21434358492	0.130938994921	-2.02606157767	
8.70359136149	0.123381498774	-2.0842447496	
9.22197882333	0.116087355305	-2.14416408097	
9.77124153535	0.109056994666	-2.20592024852	
10.353218433	0.102289545155	-2.26961697793	
10.9698579789	0.0957830722364	-2.33535965689	
11.6232246868	0.0895348154245	-2.40325386767	
12.3155060329	0.0835414152574	-2.47340385168	
13.0490197801	0.0777991238243	-2.5459109212	
13.8262217376	0.0723039932941	-2.62087183771	
14.6497139831	0.0670520377318	-2.69837718236	
15.5222535743	0.0620393642331	-2.77850975098	
16.4467617799	0.0572622701227	-2.86134301451	
17.4263338601	0.0527173037552	-2.94693969316	
18.464249429	0.0484012874372	-3.03535050004	
19.5639834352	0.0443113022075	-3.12661311526	
20.729217796	0.0404446357314	3.06243385366	
21.9638537242	0.0367986963568	2.96541002094	
23.2720247896	0.0333708983644	2.8655050345	
24.6581107582	0.0301585254797	2.76273686558	
26.1267522556	0.0271585815612	2.65713615952	
27.6828663039	0.0243676388224	2.54874480337	
29.3316627839	0.0217816946922	2.43761404153	
31.0786618778	0.019396048305	2.32380219072	
32.929712551	0.0172052065004	2.20737203114	
34.8910121341	0.0152028271523	2.08838797281	
36.969127072	0.0133817047856	1.9669131131	
39.1710149081	0.0117338000882	1.84300631179	
41.5040475785	0.010250311452	1.7167194146	
43.976036093	0.00892178348816	1.58809475657	
46.5952566866	0.0077382448974	1.45716307596	
49.3704785284	0.00668936639792	1.32394197259	
52.3109930806	0.00576462871417	1.18843505492	
55.4266452066	0.00495349088789	1.05063194465	
58.7278661319	0.00424555022916	0.910509346154	
62.2257083673	0.0036306868572	0.768033443782	
65.9318827133	0.00309918772153	0.623163954256	
69.8587974679	0.00264184700795	0.475860223466	
74.0195999692	0.00225004171455	0.326089789751	
78.4282206134	0.00191578279893	0.173839799594	
83.0994194935	0.00163174357505	0.0191315026325	
88.0488358164	0.00139126795674	-0.137962297085	
93.2930402628	0.0011883617289	-0.297297549532	
98.8495904663	0.00101767031015	-0.458638590168	
104.737089796	0.000874446499609	-0.621639669191	
110.975249641	0.00075451150764	-0.785831884674	
117.584955405	0.000654212183658	-0.950619480555	
124.58833643	0.000570376805249	-1.1152889897	
132.008840083	0.000500271134942	-1.27903299003	
139.871310265	0.000441555769101	-1.44098743964	
148.20207058	0.000392245217508	-1.60027837839	
157.029012473	0.000350668763077	-1.75607132983	
166.381688608	0.0003154330172	-1.90761598885	
176.29141181	0.000285386168503	-2.05428005064	
186.791359902	0.000259584116118	-2.19556879704	
197.916686785	0.00023725885736	-2.33113023158	
209.704640132	0.000217789569943	-2.46074811339	
222.194686094	0.000200676771374	-2.58432661555	
235.428641432	0.000185519781154	-2.70187052697	
249.450813523	0.000171997516718	-2.81346429078	
264.308148697	0.00015985247255	-2.91925218865	
280.050389418	0.000148877598313	-3.01942099688	
296.730240819	0.00013890571507	-3.11418564974	
314.403547159	0.000129801082897	3.07940739126	
333.129478793	0.000121452745563	2.99474751718	
352.970730273	0.000113769312985	2.91477814123	
373.993730248	0.000106674888759	2.8392599611	
396.26886387	0.000100105898382	2.76795934752	
419.870708444	9.40086201417e-05	2.70065035894	
444.878283113	8.83372605209e-05	2.63711598176	
471.375313412	8.3052450392e-05	2.57714880967	
499.450511586	7.8120065397e-05	2.5205513361	
529.197873596	7.35102966743e-05	2.46713597293	
560.716993821	6.9196914569e-05	2.41672489284	
594.113398497	6.51566819577e-05	2.36914975316	
629.498899022	6.13688837661e-05	2.3242513476	
666.991966303	5.78149470652e-05	2.28187921788	
706.718127393	5.44781322844e-05	2.2418912446	
748.810385759	5.13432804536e-05	2.20415323274	
793.40966658	4.83966048197e-05	2.16853850138	
840.665288562	4.56255179203e-05	2.13492748291	
890.735463861	4.30184870169e-05	2.10320733661	
943.787827778	4.05649124692e-05	2.07327157807	
1000.0	3.82550247259e-05	2.04501972562	


==> data/fig_heat_lsra_hist10.dat <==
n_samples	mu_size	h2_err	
11.0	22.0	0.00276793368155	
12.0	24.0	0.00286375568589	
13.0	25.0	0.00308614388747	
14.0	26.0	0.00383235934866	
15.0	27.0	0.00343773580046	
16.0	28.0	0.00346912608142	
17.0	30.0	0.00311372863659	
18.0	31.0	0.00314377870105	
19.0	32.0	0.00314987910121	
20.0	33.0	0.00322584028831	
21.0	34.0	0.00330280795759	
22.0	35.0	0.00330823539481	
23.0	36.0	0.00338870125122	
24.0	37.0	0.00350663978065	
25.0	39.0	0.00346180809091	
26.0	40.0	0.0034533380792	
27.0	42.0	0.00166748201236	
28.0	43.0	0.00155914454637	
29.0	44.0	0.00193796758575	
30.0	46.0	0.00135781763437	
31.0	47.0	0.00150571834695	
32.0	48.0	0.00085480510053	
33.0	49.0	0.000852847339388	
34.0	50.0	0.000852177138076	
35.0	51.0	0.000833407633268	
36.0	52.0	0.000833315629415	
37.0	53.0	0.000833379524301	
38.0	54.0	0.000833379833503	
39.0	55.0	0.000833392433727	
40.0	56.0	0.000833385339702	
41.0	58.0	0.000833379675986	
42.0	59.0	0.000833377404383	
43.0	61.0	0.000833377331053	
44.0	62.0	0.000833369950922	
45.0	63.0	0.000833365753206	
46.0	64.0	0.000833365115903	
47.0	65.0	0.000833364969544	
48.0	66.0	0.000833364678338	
49.0	67.0	0.000833364677749	
50.0	68.0	0.000833364688487	
51.0	69.0	0.000833364722976	
52.0	70.0	0.000833364723001	


==> data/fig_heat_lsra_hist12.dat <==
n_samples	mu_size	h2_err	
13.0	26.0	0.00197878910758	
14.0	28.0	0.000969875296256	
15.0	29.0	0.000935697048698	
16.0	30.0	0.00167404613675	
17.0	31.0	0.000858866392148	
18.0	32.0	0.000823000020302	
19.0	33.0	0.000829635324058	
20.0	34.0	0.00100194409534	
21.0	35.0	0.000996701203029	
22.0	36.0	0.000901767631648	
23.0	37.0	0.0010620327622	
24.0	38.0	0.0010718882134	
25.0	40.0	0.000924024052752	
26.0	41.0	0.000925140734436	
27.0	42.0	0.000925896854045	
28.0	43.0	0.000984125886616	
29.0	44.0	0.000942861120956	
30.0	45.0	0.000942524845982	
31.0	46.0	0.000942438457671	
32.0	47.0	0.00094214990511	
33.0	48.0	0.000999821132143	
34.0	49.0	0.000999795972954	
35.0	51.0	0.000650421966629	
36.0	53.0	0.000630190959288	
37.0	54.0	0.000604449154905	
38.0	55.0	0.000526222215671	
39.0	57.0	0.000473922766732	
40.0	58.0	0.000312445372055	
41.0	59.0	0.00031043928782	
42.0	61.0	0.000310456680628	
43.0	62.0	0.000300485616184	
44.0	63.0	0.000294555883533	
45.0	65.0	0.000294530034367	
46.0	66.0	0.000294530340937	
47.0	67.0	0.000294501958509	
48.0	68.0	0.000294508822976	
49.0	69.0	0.000294506796329	
50.0	71.0	0.000294505704293	
51.0	72.0	0.000294522404281	
52.0	73.0	0.00029452337389	
53.0	74.0	0.000294519173702	
54.0	76.0	0.000294515364901	
55.0	78.0	0.000294515165009	
56.0	80.0	0.000294513687287	
57.0	82.0	0.000294513178668	
58.0	83.0	0.00029451246743	
59.0	84.0	0.000294511946693	
60.0	86.0	0.0002945122448	
61.0	87.0	0.000294512049076	
62.0	89.0	0.000294511499653	
63.0	91.0	0.000294511065199	
64.0	92.0	0.000294510811165	
65.0	94.0	0.000294511072886	
66.0	95.0	0.00029451121627	
67.0	97.0	0.000294511309133	
68.0	99.0	0.000294511344464	
69.0	100.0	0.000294511249439	
70.0	102.0	0.00029451126351	
71.0	103.0	0.000294511260106	
72.0	105.0	0.000294511213586	
73.0	106.0	0.000294508766581	
74.0	107.0	0.000294508246481	
75.0	108.0	0.000294508241378	


==> data/fig_heat_lsra_hist14.dat <==
n_samples	mu_size	h2_err	
15.0	30.0	0.000479900165321	
16.0	32.0	0.00060245094992	
17.0	33.0	0.000424137439288	
18.0	34.0	0.000257444776412	
19.0	36.0	0.000253488588181	
20.0	37.0	0.000239059286751	
21.0	38.0	0.000237969026441	
22.0	39.0	0.000196102902637	
23.0	40.0	0.000137891405725	
24.0	41.0	0.000137724375257	
25.0	42.0	0.000137349909818	
26.0	43.0	0.000118572383241	
27.0	44.0	0.000119320840847	
28.0	45.0	0.000119070043746	
29.0	46.0	0.000147995462403	
30.0	48.0	0.00014559626862	
31.0	49.0	0.000215220033102	
32.0	50.0	0.000294853445388	
33.0	51.0	0.000292843923341	
34.0	52.0	0.000303425043226	
35.0	53.0	0.000303504529994	
36.0	54.0	0.000293023824477	
37.0	55.0	0.000281276156096	
38.0	56.0	0.000277457433329	
39.0	57.0	0.000275228407457	
40.0	59.0	0.000278561695907	
41.0	60.0	0.000279906830562	
42.0	62.0	0.00018905841418	
43.0	63.0	0.000135065820674	
44.0	64.0	0.000119595615054	
45.0	65.0	0.000117228342158	
46.0	66.0	0.000117216471254	
47.0	67.0	0.000116163016627	
48.0	68.0	0.000116128308644	
49.0	69.0	0.000116406116359	
50.0	71.0	0.000117892973214	
51.0	72.0	0.000111609250999	
52.0	74.0	0.000111552372459	
53.0	75.0	0.000111536201188	
54.0	76.0	0.000111549205781	
55.0	77.0	0.000111549433861	
56.0	79.0	0.000111587361419	
57.0	81.0	0.000111591510432	
58.0	83.0	0.000111592202972	
59.0	85.0	0.000111593634847	
60.0	86.0	0.000111516859023	
61.0	88.0	0.000111519740302	
62.0	89.0	0.000114511745041	
63.0	90.0	0.000113692643163	
64.0	91.0	0.000113491516355	
65.0	92.0	0.000112880030649	
66.0	93.0	0.000112344363395	
67.0	94.0	0.000112165116485	
68.0	96.0	0.000112155357366	
69.0	97.0	0.000112026632406	
70.0	98.0	0.000111971264698	
71.0	99.0	0.000111936833873	
72.0	100.0	0.00011194186489	
73.0	101.0	0.000111934917873	
74.0	102.0	0.00011193109646	
75.0	103.0	0.000111930825751	
76.0	104.0	0.000111906903218	
77.0	105.0	0.00011211137556	
78.0	106.0	0.000111943867856	
79.0	107.0	0.000111929348639	
80.0	109.0	0.000111930898238	
81.0	111.0	0.000111932281591	
82.0	112.0	0.000111916516435	
83.0	114.0	0.000112164103981	
84.0	115.0	0.000112162169632	
85.0	116.0	0.000112162167714	


==> data/fig_heat_lsra_hist16.dat <==
n_samples	mu_size	h2_err	
17.0	34.0	0.000398369895606	
18.0	36.0	0.000344782713229	
19.0	37.0	0.000327984094931	
20.0	38.0	0.000194560078478	
21.0	40.0	0.000193531521697	
22.0	41.0	0.000181231127993	
23.0	42.0	0.000181239116656	
24.0	43.0	0.00017921871896	
25.0	44.0	0.000146982264594	
26.0	45.0	0.000109595621821	
27.0	46.0	0.0001095194973	
28.0	48.0	0.000105658447947	
29.0	49.0	9.29771764462e-05	
30.0	50.0	9.24121984828e-05	
31.0	51.0	9.22978972519e-05	
32.0	52.0	8.9448027087e-05	
33.0	53.0	0.000100128147688	
34.0	54.0	0.000118143281181	
35.0	55.0	0.000121629186688	
36.0	56.0	0.00012238293508	
37.0	57.0	0.000109416033114	
38.0	58.0	0.0001032348534	
39.0	59.0	0.00010343271617	
40.0	60.0	0.000103324852356	
41.0	62.0	0.000102456014678	
42.0	63.0	0.000102838270154	
43.0	64.0	0.000102728645289	
44.0	65.0	0.000103260305165	
45.0	66.0	0.000103322368156	
46.0	67.0	0.000103207613463	
47.0	69.0	0.000194247571222	
48.0	70.0	0.000305078017416	
49.0	71.0	0.000158782955952	
50.0	73.0	7.97105812018e-05	
51.0	74.0	7.90820934379e-05	
52.0	75.0	7.90817880227e-05	
53.0	76.0	7.90816157523e-05	
54.0	77.0	7.85970634455e-05	
55.0	78.0	8.21095458031e-05	
56.0	79.0	8.21117793027e-05	
57.0	80.0	8.07357021228e-05	
58.0	82.0	8.05967261342e-05	
59.0	83.0	7.9967912239e-05	
60.0	85.0	7.99223120045e-05	
61.0	87.0	7.68268423962e-05	
62.0	88.0	7.70167360733e-05	
63.0	89.0	7.69083105692e-05	
64.0	91.0	7.69001691426e-05	
65.0	93.0	7.68988037014e-05	
66.0	95.0	7.6897332554e-05	
67.0	97.0	7.68673879748e-05	
68.0	98.0	7.68481392132e-05	
69.0	100.0	7.68480742713e-05	
70.0	102.0	7.68475734239e-05	
71.0	104.0	7.68473744929e-05	
72.0	106.0	7.68464929297e-05	
73.0	108.0	7.68378190318e-05	
74.0	110.0	7.68372060226e-05	
75.0	112.0	7.68298873889e-05	
76.0	114.0	7.6829185043e-05	
77.0	116.0	7.68281468369e-05	
78.0	117.0	7.68255926054e-05	
79.0	119.0	7.68258335975e-05	
80.0	121.0	7.68232993394e-05	
81.0	122.0	7.69283294648e-05	
82.0	123.0	7.69210211797e-05	
83.0	125.0	7.69209355557e-05	
84.0	127.0	7.69204011112e-05	
85.0	129.0	7.69203424699e-05	
86.0	131.0	7.6919968845e-05	
87.0	132.0	7.69297063412e-05	
88.0	133.0	7.69379003128e-05	
89.0	135.0	7.69376380022e-05	
90.0	137.0	7.69377714233e-05	
91.0	139.0	7.69371695083e-05	
92.0	141.0	7.69368340524e-05	
93.0	143.0	7.6936518511e-05	
94.0	145.0	7.69364595923e-05	
95.0	147.0	7.69363775533e-05	
96.0	149.0	7.69356519924e-05	
97.0	151.0	7.69347455566e-05	
98.0	153.0	7.69344197623e-05	
99.0	155.0	7.69338964582e-05	
100.0	157.0	7.6932914733e-05	
101.0	159.0	7.69328276841e-05	
102.0	161.0	7.69320762542e-05	
103.0	162.0	7.6933973791e-05	
104.0	164.0	7.69342183056e-05	
105.0	166.0	7.69341232601e-05	
106.0	167.0	7.68946829077e-05	
107.0	168.0	7.68820202019e-05	
108.0	169.0	7.6875496949e-05	
109.0	170.0	7.68725953686e-05	
110.0	171.0	7.68708859661e-05	
111.0	173.0	7.68707746539e-05	
112.0	175.0	7.6870774633e-05	
113.0	177.0	7.68707735172e-05	
114.0	179.0	7.68707735114e-05	
115.0	181.0	7.68707853018e-05	
116.0	183.0	7.68707853696e-05	


==> data/fig_heat_lsra_hist18.dat <==
n_samples	mu_size	h2_err	
19.0	38.0	0.000262458311664	
20.0	40.0	0.000262714123418	
21.0	41.0	0.000258013434225	
22.0	42.0	0.000139204282699	
23.0	43.0	0.000131437538759	
24.0	44.0	0.000131475980084	
25.0	46.0	0.000131435148045	
26.0	47.0	0.000111024574121	
27.0	48.0	0.000109871620036	
28.0	49.0	5.81066768847e-05	
29.0	50.0	5.8027439763e-05	
30.0	51.0	3.07198408406e-05	
31.0	52.0	2.6481101833e-05	
32.0	54.0	2.64696976118e-05	
33.0	55.0	2.1588628548e-05	
34.0	56.0	2.82279890532e-05	
35.0	57.0	2.82135582697e-05	
36.0	58.0	4.34244771843e-05	
37.0	60.0	4.1409178708e-05	
38.0	61.0	5.96325181973e-05	
39.0	62.0	6.22110903813e-05	
40.0	63.0	6.25164605509e-05	
41.0	64.0	6.2642750908e-05	
42.0	65.0	6.55758077488e-05	
43.0	67.0	6.49849270657e-05	
44.0	68.0	6.78535494074e-05	
45.0	70.0	6.74417579224e-05	
46.0	71.0	6.71383033526e-05	
47.0	72.0	6.66876273049e-05	
48.0	73.0	6.65497673186e-05	
49.0	74.0	6.83771346953e-05	
50.0	76.0	5.42726993891e-05	
51.0	77.0	5.3452048312e-05	
52.0	78.0	4.9406928586e-05	
53.0	79.0	5.06501282226e-05	
54.0	81.0	5.28079576412e-05	
55.0	82.0	5.36162289832e-05	
56.0	83.0	5.36883793264e-05	
57.0	85.0	4.2203051559e-05	
58.0	86.0	4.29932465174e-05	
59.0	87.0	4.17370401988e-05	
60.0	88.0	2.37155485655e-05	
61.0	89.0	2.33078127261e-05	
62.0	90.0	2.32637677395e-05	
63.0	91.0	1.97734981737e-05	
64.0	92.0	1.96917226359e-05	
65.0	93.0	1.93600867674e-05	
66.0	94.0	1.94235432781e-05	
67.0	95.0	1.95659874678e-05	
68.0	97.0	1.95161895523e-05	
69.0	98.0	1.95058884558e-05	
70.0	100.0	1.94901737251e-05	
71.0	102.0	1.94831591576e-05	
72.0	103.0	1.94833564018e-05	
73.0	104.0	1.94867126946e-05	
74.0	106.0	1.94803536686e-05	
75.0	108.0	1.94789621196e-05	
76.0	109.0	1.92782232666e-05	
77.0	110.0	1.93650833742e-05	
78.0	112.0	1.93691590902e-05	
79.0	114.0	1.93691430387e-05	
80.0	116.0	1.93691286904e-05	
81.0	118.0	1.93693964762e-05	
82.0	120.0	1.93693077761e-05	
83.0	122.0	1.936934064e-05	
84.0	124.0	1.93690086363e-05	
85.0	126.0	1.93689640992e-05	
86.0	128.0	1.93687300055e-05	
87.0	129.0	1.93682983623e-05	
88.0	131.0	1.93682262697e-05	
89.0	133.0	1.93679067795e-05	
90.0	135.0	1.93674179202e-05	
91.0	136.0	1.94297575984e-05	
92.0	138.0	1.9431324922e-05	
93.0	140.0	1.94352529226e-05	
94.0	142.0	1.94353566831e-05	
95.0	144.0	1.94353424913e-05	
96.0	146.0	1.94353360737e-05	
97.0	147.0	1.94338364473e-05	
98.0	149.0	1.94338363843e-05	


==> data/fig_heat_lsra_hist2.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.460212233398	
4.0	7.0	0.446769236159	
5.0	8.0	0.405795790024	
6.0	9.0	0.398142289487	
7.0	10.0	0.380983835795	
8.0	11.0	0.380575634451	
9.0	12.0	0.380548231091	
10.0	13.0	0.380547917264	
11.0	14.0	0.380545657949	
12.0	15.0	0.380545644951	
13.0	16.0	0.38054564488	
14.0	17.0	0.386862749214	


==> data/fig_heat_lsra_hist20.dat <==
n_samples	mu_size	h2_err	
21.0	42.0	0.00021375928648	
22.0	44.0	0.000213333898292	
23.0	45.0	0.000213196986485	
24.0	46.0	0.000111511542447	
25.0	47.0	0.000107262685874	
26.0	48.0	0.000107266809888	
27.0	49.0	8.77755333648e-05	
28.0	51.0	8.77603468987e-05	
29.0	52.0	8.70820844611e-05	
30.0	53.0	4.37710299803e-05	
31.0	54.0	4.37297440512e-05	
32.0	55.0	4.14365415944e-05	
33.0	56.0	2.02531158592e-05	
34.0	57.0	2.01802868138e-05	
35.0	58.0	1.17421209977e-05	
36.0	59.0	1.17242591577e-05	
37.0	60.0	1.08856973492e-05	
38.0	61.0	1.33055045298e-05	
39.0	62.0	1.33137982205e-05	
40.0	63.0	2.06534807822e-05	
41.0	64.0	3.65448209745e-05	
42.0	65.0	3.8371294421e-05	
43.0	66.0	3.45942481064e-05	
44.0	67.0	3.58039160888e-05	
45.0	69.0	3.59960362668e-05	
46.0	70.0	3.60242912306e-05	
47.0	71.0	3.69930874915e-05	
48.0	72.0	3.88917349457e-05	
49.0	73.0	3.88878948761e-05	
50.0	74.0	3.8887636081e-05	
51.0	75.0	3.79033253258e-05	
52.0	76.0	3.7507460451e-05	
53.0	77.0	3.75074857295e-05	


==> data/fig_heat_lsra_hist4.dat <==
n_samples	mu_size	h2_err	
5.0	10.0	0.567121800247	
6.0	12.0	0.121044594638	
7.0	13.0	0.116733727317	
8.0	14.0	0.119578640302	
9.0	15.0	0.110232688517	
10.0	16.0	0.0975334928424	
11.0	17.0	0.097783608487	
12.0	18.0	0.0933513643154	
13.0	19.0	0.0917692120477	
14.0	20.0	0.0807226590293	
15.0	22.0	0.0429979577745	
16.0	24.0	0.0375509963616	
17.0	26.0	0.0375128590426	
18.0	27.0	0.0375045288237	
19.0	28.0	0.0375040195054	
20.0	30.0	0.0375039252391	
21.0	31.0	0.0375039252589	
22.0	32.0	0.03750392526	


==> data/fig_heat_lsra_hist6.dat <==
n_samples	mu_size	h2_err	
7.0	14.0	0.113262264023	
8.0	16.0	0.0199824184394	
9.0	17.0	0.0225248053583	
10.0	18.0	0.0198999176486	
11.0	19.0	0.0203557433887	
12.0	21.0	0.0183834465654	
13.0	22.0	0.0184743873723	
14.0	24.0	0.0241285289502	
15.0	25.0	0.023834417749	
16.0	26.0	0.0217029673391	
17.0	27.0	0.0212894434883	
18.0	28.0	0.0192844278739	
19.0	29.0	0.017407109571	
20.0	30.0	0.0169887510755	
21.0	31.0	0.0169805367406	
22.0	32.0	0.0169746728839	
23.0	33.0	0.0169761334056	
24.0	35.0	0.0169639363812	
25.0	36.0	0.0169639291218	
26.0	37.0	0.0169639277938	
27.0	38.0	0.0169638806112	
28.0	40.0	0.0169638806267	
29.0	41.0	0.0169638812023	
30.0	43.0	0.0169638813352	
31.0	45.0	0.0169638813871	
32.0	47.0	0.0169638813999	
33.0	49.0	0.0169638813999	


==> data/fig_heat_lsra_hist8.dat <==
n_samples	mu_size	h2_err	
9.0	18.0	0.0100703196837	
10.0	20.0	0.00671639188767	
11.0	21.0	0.00611013501648	
12.0	22.0	0.00672991691459	
13.0	23.0	0.00648319764936	
14.0	24.0	0.00635547641744	
15.0	25.0	0.006082628166	
16.0	26.0	0.00599454130134	
17.0	27.0	0.00644312574455	
18.0	28.0	0.00612748209716	
19.0	29.0	0.00612881784031	
20.0	30.0	0.00612883377873	


==> data/fig_heat_tfirka.dat <==
r	rnorm	
2.0	0.380545644939	
4.0	0.037503909813	


==> data/fig_heat_tfirka_bode10.dat <==
omega	modulus	angle	
0.1	0.800011994723	-0.22300320691	
0.108436596869	0.792777125942	-0.232456456998	
0.117584955405	0.785242391918	-0.242327335249	
0.127505124071	0.777400421229	-0.252601051627	
0.138262217376	0.769252716359	-0.263263083316	
0.149926843279	0.760808959145	-0.274303010951	
0.162575566644	0.752085270518	-0.28571809017	
0.17629141181	0.743101610524	-0.29751605748	
0.191164407539	0.733878652373	-0.309716725992	
0.20729217796	0.72443457086	-0.322352069865	
0.224780583355	0.714782223112	-0.335464710127	
0.243744415012	0.704927155048	-0.349104962534	
0.264308148697	0.69486674593	-0.363326842793	
0.286606761695	0.684590628642	-0.378183601034	
0.310786618778	0.674082327136	-0.393723444579	
0.337006432927	0.663321867477	-0.409986094262	
0.365438307096	0.652288972205	-0.42700071052	
0.39626886387	0.640966357949	-0.444785538954	
0.429700470432	0.629342634692	-0.463349384494	
0.465952566866	0.617414356757	-0.482694755823	
0.505263106534	0.605186898579	-0.502822258455	
0.547890117959	0.592674011355	-0.52373559263	
0.594113398497	0.579896135794	-0.545446371892	
0.644236350872	0.566877765486	-0.567977957102	
0.698587974679	0.553644331768	-0.591367621347	
0.757525025877	0.540219174852	-0.615666619315	
0.821434358492	0.526621152631	-0.640938093377	
0.890735463861	0.512863317104	-0.667253142625	
0.965883224116	0.498952882255	-0.694685731317	
1.04737089796	0.484892459258	-0.723307346263	
1.13573335834	0.470682295358	-0.753182379057	
1.23155060329	0.456323068662	-0.784365093725	
1.33545156293	0.441818696624	-0.816898763681	
1.44811822767	0.427178627471	-0.85081717382	
1.57029012473	0.412419197724	-0.886148253135	
1.70276917223	0.397563832135	-0.922919207333	
1.8464249429	0.382642095948	-0.961162232738	
2.00220037182	0.367687835146	-1.00091976986	
2.17111794569	0.352736810728	-1.04224832754	
2.35428641432	0.337824312396	-1.08522017036	
2.55290806824	0.322983210542	-1.12992256805	
2.76828663039	0.308242783246	-1.17645477656	
3.00183581358	0.293628468959	-1.22492336054	
3.25508859984	0.279162490729	-1.27543678279	
3.52970730273	0.264865120799	-1.32810031118	
3.82749447852	0.250756241971	-1.38301220457	
4.15040475785	0.236856833452	-1.4402618625	
4.5005576757	0.223190062368	-1.4999302261	
4.88025158365	0.209781777111	-1.56209229222	
5.29197873596	0.196660342465	-1.62682123704	
5.7384416483	0.183855893464	-1.69419340792	
6.22257083673	0.171399186042	-1.76429336029	
6.74754405311	0.159320271781	-1.83721818283	
7.31680714343	0.147647220477	-1.91308053033	
7.9340966658	0.136405069186	-1.99201001981	
8.60346441668	0.125615107821	-2.07415289184	
9.32930402628	0.115294537702	-2.15967006156	
10.1163797977	0.10545647522	-2.24873386101	
10.9698579789	0.0961102262305	-2.34152390214	
11.8953406737	0.0872617309082	-2.4382225704	
12.8989026125	0.0789140721946	-2.53901069608	
13.9871310265	0.071067950472	-2.64406394792	
15.1671688847	0.0637220485779	-2.75355044805	
16.4467617799	0.0568732407076	-2.86763001642	
17.8343087693	0.0505166319351	-2.98645531595	
19.3389175046	0.04464544762	-3.11017499338	
20.9704640132	0.039250819277	3.04424659386	
22.7396575236	0.0343215313469	2.91028151626	
24.6581107582	0.0298437988548	2.77094233755	
26.7384161584	0.0258011386071	2.62603252158	
28.9942285388	0.0221743785726	2.4753234019	
31.4403547159	0.0189418259612	2.31854652004	
34.0928506975	0.0160795898451	2.15538736625	
36.969127072	0.0135620339696	1.9854814497	
40.088063289	0.0113623226913	1.80841402175	
43.4701315813	0.0094530182191	1.62372540256	
47.1375313412	0.00780668867699	1.4309246456	
51.1143348344	0.00639649074556	1.22951496076	
55.4266452066	0.00519669436619	1.01903435444	
60.1027678207	0.00418311790198	0.799113429475	
65.1733960488	0.00333344044962	0.569548099266	
70.6718127393	0.00262735794579	0.330377403935	
76.6341086801	0.00204656002709	0.0819467019056	
83.0994194935	0.00157453480707	-0.175071488826	
90.1101825167	0.00119625903807	-0.439725480285	
97.7124153535	0.000897881101928	-0.710911006128	
105.956017928	0.000666516615446	-0.98755612557	
114.895100019	0.000490226479794	-1.2688143547	
124.58833643	0.000358155494253	-1.55420340506	
135.09935212	0.000260734217713	-1.84363756455	
146.497139831	0.000189832994442	-2.13732573371	
158.856512943	0.000138800467859	-2.43553084943	
172.25859654	0.000102379491488	-2.73820917162	
186.791359902	7.65354074692e-05	-3.04458514398	
202.550193923	5.8244681532e-05	2.93040349723	
219.638537242	4.52841565126e-05	2.62349474153	
238.168555198	3.60452319025e-05	2.32194254164	
258.261876068	2.938187974e-05	2.03011408096	
280.050389418	2.44909901573e-05	1.75187754853	
303.677111804	2.08193028751e-05	1.49001296678	
329.29712551	1.79914780646e-05	1.24602020156	
357.07859649	1.5755550615e-05	1.02027125939	
387.203878181	1.3942966378e-05	0.812327400385	
419.870708444	1.24404766113e-05	0.621262344845	
455.293507487	1.11711000291e-05	0.445912967049	
493.704785284	1.00815872727e-05	0.285043696949	
535.356667741	9.13430897044e-06	0.137441134021	
580.522551609	8.30204288493e-06	0.00196165113092	
629.498899022	7.564618096e-06	-0.122449183742	
682.607183427	6.90673599385e-06	-0.236752588843	
740.195999692	6.31653609337e-06	-0.341820196101	
802.643352226	5.78463608024e-06	-0.438440967826	
870.359136149	5.30347720724e-06	-0.527329113473	
943.787827778	4.86686921986e-06	-0.609131890696	
1023.41140211	4.46966789163e-06	-0.684436806196	
1109.75249641	4.10754229047e-06	-0.753778054631	
1203.37784078	3.77680387238e-06	-0.817642188385	
1304.90197801	3.47427893237e-06	-0.876473078422	
1414.99129743	3.19721197826e-06	-0.930676249258	
1534.36840893	2.94319150231e-06	-0.980622672751	
1663.81688608	2.71009221615e-06	-1.02665209929	
1804.18640939	2.49602954529e-06	-1.06907599447	
1956.39834352	2.29932336842e-06	-1.1081801391	
2121.45178491	2.11846880417e-06	-1.14422694137	
2300.43011977	1.95211242961e-06	-1.17745750148	
2494.50813523	1.79903272511e-06	-1.20809346246	
2704.95973046	1.65812383878e-06	-1.23633867527	
2933.16627839	1.52838198308e-06	-1.26238070158	
3180.62569279	1.40889393479e-06	-1.28639217397	
3448.96226041	1.29882723236e-06	-1.30853203026	
3739.93730248	1.1974217533e-06	-1.32894663588	
4055.46073584	1.10398242309e-06	-1.34777080687	
4397.6036093	1.01787286027e-06	-1.36512874325	
4768.61169771	9.38509801302e-07	-1.38113488255	
5170.9202429	8.65358181629e-07	-1.39589468081	
5607.16993821	7.97926771586e-07	-1.40950532814	
6080.22426165	7.35764286285e-07	-1.42205640518	
6593.18827133	6.78455903004e-07	-1.43363048535	
7149.4289866	6.2562013108e-07	-1.44430368818	
7752.59748863	5.76905989481e-07	-1.45414618786	
8406.65288562	5.31990453295e-07	-1.46322268076	
9115.88829975	4.90576138326e-07	-1.47159281548	
9884.95904663	4.52389196068e-07	-1.4793115887	
10718.9131921	4.1717739641e-07	-1.48642970951	
11623.2246868	3.84708378131e-07	-1.49299393485	
12603.8292968	3.54768050121e-07	-1.49904737851	
13667.1635646	3.27159128495e-07	-1.50462979572	
14820.207058	3.01699796412e-07	-1.50977784534	
16070.5281826	2.78222475283e-07	-1.51452533153	
17426.3338601	2.56572696971e-07	-1.51890342635	
18896.5233969	2.36608068188e-07	-1.52294087506	
20490.7468982	2.181973187e-07	-1.52666418518	
22219.4686094	2.01219426344e-07	-1.5300978009	
24094.0356024	1.8556281218e-07	-1.53326426389	
26126.7522556	1.7112459979e-07	-1.53618436138	
28330.9610184	1.5780993368e-07	-1.53887726284	
30721.1299886	1.45531351496e-07	-1.54136064595	
33312.9478793	1.34208206029e-07	-1.54365081275	
36123.4269971	1.23766132723e-07	-1.54576279672	
39171.0149081	1.14136559103e-07	-1.5477104615	
42475.7155254	1.05256252807e-07	-1.54950659196	
46059.2204115	9.706690498e-08	-1.55116297821	
49945.0511586	8.95147464137e-08	-1.55269049298	
54158.7137808	8.2550193661e-08	-1.55409916296	
58727.8661319	7.61275228666e-08	-1.55539823474	
63682.4994472	7.02045690735e-08	-1.55659623542	
69055.1352016	6.47424490104e-08	-1.55770102869	
74881.0385759	5.97053055172e-08	-1.55871986636	
81198.4499318	5.50600719158e-08	-1.55965943603	
88048.8358164	5.07762547459e-08	-1.56052590499	
95477.1611421	4.6825733441e-08	-1.56132496067	
103532.18433	4.31825756264e-08	-1.56206184799	
112266.777351	3.98228667825e-08	-1.56274140381	
121738.272774	3.67245532084e-08	-1.56336808867	
132008.840083	3.38672971938e-08	-1.56394601607	
143145.893752	3.12323434743e-08	-1.56447897944	
155222.535743	2.88023960891e-08	-1.56497047711	
168318.035333	2.65615048184e-08	-1.56542373517	
182518.349432	2.44949604664e-08	-1.56584172877	
197916.686785	2.25891982949e-08	-1.56622720157	
214614.119786	2.08317089685e-08	-1.56658268376	
232720.247896	1.92109564355e-08	-1.56691050866	
252353.917043	1.77163021967e-08	-1.56721282809	
273643.999707	1.63379354697e-08	-1.56749162641	
296730.240819	1.5066808787e-08	-1.56774873363	
321764.175025	1.38945786043e-08	-1.56798583737	
348910.121341	1.28135505309e-08	-1.56820449392	
378346.261713	1.18166288247e-08	-1.56840613853	
410265.810583	1.08972698123e-08	-1.56859209476	
444878.283113	1.0049438935e-08	-1.5687635832	
482410.870417	9.26757114031e-09	-1.56892172948	
523109.930806	8.54653435119e-09	-1.56906757164	
567242.606849	7.88159577895e-09	-1.56920206698	
615098.578858	7.26839085786e-09	-1.56932609827	
666991.966303	6.70289459482e-09	-1.56944047968	
723263.389648	6.18139515232e-09	-1.56954596197	
784282.206134	5.70046948123e-09	-1.56964323752	
850448.93418	5.25696085394e-09	-1.56973294482	
922197.882333	4.84795814347e-09	-1.5698156727	
1000000.0	4.47077671512e-09	-1.56989196419	


==> data/fig_heat_tfirka_bode12.dat <==
omega	modulus	angle	
0.1	0.799364785549	-0.223693468193	
0.108436596869	0.792013397085	-0.232803580656	
0.117584955405	0.784468185223	-0.242309109327	
0.127505124071	0.776716458443	-0.252243009606	
0.138262217376	0.768741497552	-0.262633931645	
0.149926843279	0.760524615938	-0.273504389042	
0.162575566644	0.752047549942	-0.284869960312	
0.17629141181	0.743294810998	-0.296739679597	
0.191164407539	0.73425562767	-0.309117597092	
0.20729217796	0.72492515896	-0.322005304987	
0.224780583355	0.715304768444	-0.335405055851	
0.243744415012	0.705401301094	-0.349322976029	
0.264308148697	0.695225479833	-0.363771825827	
0.286606761695	0.684789705419	-0.378772803029	
0.310786618778	0.674105665693	-0.394356032089	
0.337006432927	0.663182208071	-0.410559610268	
0.365438307096	0.652023886857	-0.427427353365	
0.39626886387	0.640630469574	-0.445005642093	
0.429700470432	0.628997499338	-0.463339959616	
0.465952566866	0.617117801951	-0.482471789128	
0.505263106534	0.604983639708	-0.502436488882	
0.547890117959	0.592589086077	-0.523262588103	
0.594113398497	0.579932152122	-0.544972681216	
0.644236350872	0.567016246404	-0.567585787104	
0.698587974679	0.553850687339	-0.591120742196	
0.757525025877	0.54045018531	-0.61559997024	
0.821434358492	0.526833431046	-0.641052869174	
0.890735463861	0.513021119209	-0.667518108288	
0.965883224116	0.499033856487	-0.695044337813	
1.04737089796	0.48489042184	-0.723689142638	
1.13573335834	0.470606756952	-0.753516453605	
1.23155060329	0.456195888608	-0.784592977315	
1.33545156293	0.441668764657	-0.816984435429	
1.44811822767	0.427035774924	-0.8507524598	
1.57029012473	0.412308577713	-0.885952853586	
1.70276917223	0.397501795831	-0.922635629536	
1.8464249429	0.38263419401	-0.960846841371	
2.00220037182	0.367729087591	-1.00063182205	
2.17111794569	0.352813923822	-1.04203912529	
2.35428641432	0.337919173386	-1.08512430794	
2.55290806824	0.323076821869	-1.12995272883	
2.76828663039	0.308318822794	-1.1766007681	
3.00183581358	0.293675852017	-1.22515523677	
3.25508859984	0.279176599215	-1.2757111628	
3.52970730273	0.264847678604	-1.32836850762	
3.82749447852	0.25071408108	-1.383228597	
4.15040475785	0.236799965278	-1.44039109114	
4.5005576757	0.223129523693	-1.49995216819	
4.88025158365	0.209727670914	-1.5620042984	
5.29197873596	0.196620372595	-1.62663762405	
5.7384416483	0.183834540111	-1.69394262144	
6.22257083673	0.171397525163	-1.76401348086	
6.74754405311	0.159336333502	-1.83695153807	
7.31680714343	0.147676720934	-1.91286812994	
7.9340966658	0.136442335102	-1.99188639861	
8.60346441668	0.12565403169	-2.07414178663	
9.32930402628	0.115329438769	-2.15978120351	
10.1163797977	0.105482783847	-2.24896106287	
10.9698579789	0.0961249475876	-2.34184456377	
11.8953406737	0.0872636739176	-2.43859870597	
12.8989026125	0.0789038511001	-2.53939158092	
13.9871310265	0.0710477815532	-2.64439046359	
15.1671688847	0.0636953762086	-2.75376114389	
16.4467617799	0.0568442373475	-2.86766878034	
17.8343087693	0.0504896263812	-2.98628034086	
19.3389175046	0.0446243439184	-3.10976843392	
20.9704640132	0.0392385729443	3.04486924743	
22.7396575236	0.0343197475324	2.91106374114	
24.6581107582	0.0298525071131	2.77178238415	
26.7384161584	0.0258187808537	2.62678492726	
28.9942285388	0.0221980220095	2.47580864448	
31.4403547159	0.0189675839878	2.3185711652	
34.0928506975	0.0161032044752	2.15477645779	
36.969127072	0.0135795463369	1.98412345995	
40.088063289	0.0113707370594	1.80631607764	
43.4701315813	0.00945085299866	1.62107243266	
47.1375313412	0.00779430940039	1.4281304935	
51.1143348344	0.00637613925134	1.22724684321	
55.4266452066	0.00517216912184	1.0181856726	
60.1027678207	0.00415912246324	0.800696471405	
65.1733960488	0.00331469397921	0.574481491622	
70.6718127393	0.00261763792223	0.339157740181	
76.6341086801	0.00204789798634	0.0942225674757	
83.0994194935	0.00158678205343	-0.160963816116	
90.1101825167	0.00121716053562	-0.427162201926	
97.7124153535	0.000923651047069	-0.705186936645	
105.956017928	0.000692748382599	-0.99577393218	
114.895100019	0.00051286539788	-1.29938621451	
124.58833643	0.000374263690505	-1.61599078393	
135.09935212	0.000268872689009	-1.94488522776	
146.497139831	0.000190024616601	-2.28468466556	
158.856512943	0.000132165822426	-2.63355366191	
172.25859654	9.06194095684e-05	-2.98965990099	
186.791359902	6.14457726989e-05	2.93149643895	
202.550193923	4.13882574038e-05	2.56398954177	
219.638537242	2.784855264e-05	2.19055987042	
238.168555198	1.88414388251e-05	1.81025097087	
258.261876068	1.29132557866e-05	1.42236289248	
280.050389418	9.03747811614e-06	1.02752171227	
303.677111804	6.50910118036e-06	0.628747333285	
329.29712551	4.8535990251e-06	0.231885687278	
357.07859649	3.75668362543e-06	-0.155240544364	
387.203878181	3.0137364365e-06	-0.524822709832	
419.870708444	2.49428212066e-06	-0.871043382086	
455.293507487	2.11689520712e-06	-1.1909265628	
493.704785284	1.83155038333e-06	-1.48398944886	
535.356667741	1.60764004652e-06	-1.7513602347	
580.522551609	1.42626056235e-06	-1.99495497264	
629.498899022	1.27548512543e-06	-2.21693314009	
682.607183427	1.14756193543e-06	-2.4194088846	
740.195999692	1.03727830357e-06	-2.60432714963	
802.643352226	9.41004529433e-07	-2.77342763076	
870.359136149	8.56127594918e-07	-2.92824904704	
943.787827778	7.80708350911e-07	-3.07014877374	
1023.41140211	7.13268361131e-07	3.08285913369	
1109.75249641	6.52653461568e-07	2.96334052413	
1203.37784078	5.97943844059e-07	2.85353357536	
1304.90197801	5.48393136413e-07	2.75259117312	
1414.99129743	5.03386055072e-07	2.65975257512	
1534.36840893	4.62408283157e-07	2.57433208807	
1663.81688608	4.25024597551e-07	2.49570965617	
1804.18640939	3.90862689533e-07	2.42332298915	
1956.39834352	3.59601000646e-07	2.35666092779	
2121.45178491	3.30959439302e-07	2.29525781771	
2300.43011977	3.04692199663e-07	2.23868868917	
2494.50813523	2.80582138302e-07	2.1865651033	
2704.95973046	2.58436317632e-07	2.13853154443	
2933.16627839	2.38082435393e-07	2.09426226208	
3180.62569279	2.19365934335e-07	2.05345849437	
3448.96226041	2.02147638853e-07	2.01584600472	
3739.93730248	1.86301803154e-07	1.98117289544	
4055.46073584	1.71714485063e-07	1.94920765236	
4397.6036093	1.58282178407e-07	1.91973738487	
4768.61169771	1.45910653408e-07	1.89256624537	
5170.9202429	1.3451396517e-07	1.86751399947	
5607.16993821	1.24013599614e-07	1.84441472946	
6080.22426165	1.1433773214e-07	1.82311565566	
6593.18827133	1.05420580171e-07	1.80347606593	
7149.4289866	9.72018342165e-08	1.78536633662	
7752.59748863	8.96261544102e-08	1.76866704044	
8406.65288562	8.26427238035e-08	1.75326812733	
9115.88829975	7.62048490026e-08	1.73906817865	
9884.95904663	7.02696026864e-08	1.72597371846	
10718.9131921	6.47975015743e-08	1.71389858631	
11623.2246868	5.97522159794e-08	1.70276335709	
12603.8292968	5.51003066929e-08	1.69249481085	
13667.1635646	5.08109863308e-08	1.68302544523	
14820.207058	4.68559020935e-08	1.67429302464	
16070.5281826	4.3208937895e-08	1.66624016837	
17426.3338601	3.98460336882e-08	1.65881396954	
18896.5233969	3.67450202878e-08	1.65196564532	
20490.7468982	3.38854681188e-08	1.6456502136	
22219.4686094	3.12485487543e-08	1.63982619801	
24094.0356024	2.88169077024e-08	1.63445535184	
26126.7522556	2.6574547944e-08	1.62950240638	
28330.9610184	2.45067225926e-08	1.62493484097	
30721.1299886	2.25998365112e-08	1.62072266457	
33312.9478793	2.08413557614e-08	1.61683822327	
36123.4269971	1.92197242729e-08	1.6132560141	
39171.0149081	1.77242871619e-08	1.6099525194	
42475.7155254	1.63452201982e-08	1.60690605262	
46059.2204115	1.50734648018e-08	1.6040966141	
49945.0511586	1.39006681836e-08	1.60150576164	
54158.7137808	1.28191282244e-08	1.59911648706	
58727.8661319	1.18217426784e-08	1.59691310657	
63682.4994472	1.09019623615e-08	1.59488115605	
69055.1352016	1.0053748011e-08	1.59300729774	
74881.0385759	9.27153054518e-09	1.59127923165	
81198.4499318	8.55017440091e-09	1.58968561352	
88048.8358164	7.88494375944e-09	1.58821598353	
95477.1611421	7.27147140181e-09	1.58686069454	
103532.18433	6.70573001271e-09	1.58561085062	
112266.777351	6.18400569041e-09	1.58445824751	
121738.272774	5.70287356002e-09	1.58339531975	
132008.840083	5.25917525921e-09	1.58241509032	
143145.893752	4.84999819963e-09	1.58151112536	
155222.535743	4.47265643175e-09	1.58067749059	
168318.035333	4.12467300588e-09	1.57990871477	
182518.349432	3.80376370435e-09	1.5791997511	
197916.686785	3.50782204396e-09	1.57854594647	
214614.119786	3.23490544083e-09	1.57794300967	
232720.247896	2.98322246202e-09	1.57738698213	
252353.917043	2.75112105626e-09	1.57687421527	
273643.999707	2.53707771295e-09	1.57640134248	
296730.240819	2.33968746031e-09	1.57596526042	
321764.175025	2.15765463726e-09	1.57556310674	
348910.121341	1.98978439325e-09	1.57519224085	
378346.261713	1.83497484071e-09	1.57485022961	
410265.810583	1.69220982357e-09	1.57453482727	
444878.283113	1.56055224627e-09	1.57424396406	
482410.870417	1.43913792227e-09	1.57397573047	
523109.930806	1.32716990146e-09	1.57372836609	
567242.606849	1.22391323926e-09	1.57350024741	
615098.578858	1.12869017076e-09	1.57328987634	
666991.966303	1.04087566464e-09	1.57309587305	
723263.389648	9.59893317838e-10	1.57291696366	
784282.206134	8.85211572169e-10	1.57275197383	
850448.93418	8.16340227162e-10	1.57259982009	
922197.882333	7.52827220978e-10	1.57245950453	
1000000.0	6.94255662769e-10	1.57233010569	


==> data/fig_heat_tfirka_bode14.dat <==
omega	modulus	angle	
0.1	0.799709563456	-0.223720246871	
0.108436596869	0.792307022236	-0.232988786502	
0.117584955405	0.784669665413	-0.242612297319	
0.127505124071	0.776802438786	-0.252607518632	
0.138262217376	0.768708905423	-0.262996651052	
0.149926843279	0.760389865345	-0.273806276205	
0.162575566644	0.751842563677	-0.285065554218	
0.17629141181	0.74306065195	-0.296804041246	
0.191164407539	0.734034917443	-0.309049557474	
0.20729217796	0.72475463994	-0.321826539246	
0.224780583355	0.715209306129	-0.335155224234	
0.243744415012	0.705390335808	-0.3490518602	
0.264308148697	0.695292467673	-0.363529924234	
0.286606761695	0.68491451968	-0.378602128531	
0.310786618778	0.674259369487	-0.394282813025	
0.337006432927	0.663333169589	-0.410590224662	
0.365438307096	0.652143983803	-0.427548186654	
0.39626886387	0.64070016643	-0.445186777652	
0.429700470432	0.629008868232	-0.46354185261	
0.465952566866	0.617075025498	-0.482653500302	
0.505263106534	0.604901074064	-0.502563785681	
0.547890117959	0.592487455753	-0.523314305482	
0.594113398497	0.579833793109	-0.544944145041	
0.644236350872	0.566940446952	-0.567488743987	
0.698587974679	0.553810080249	-0.590979972822	
0.757525025877	0.540448854113	-0.615447436867	
0.821434358492	0.526866977531	-0.640920724483	
0.890735463861	0.513078498405	-0.667432075836	
0.965883224116	0.499100417814	-0.695018829314	
1.04737089796	0.484951381333	-0.723725041755	
1.13573335834	0.470650304741	-0.753601874112	
1.23155060329	0.456215298248	-0.784706642883	
1.33545156293	0.441663162018	-0.817100782472	
1.44811822767	0.427009562553	-0.850847253567	
1.57029012473	0.412269810902	-0.886008087774	
1.70276917223	0.397460002578	-0.922642733758	
1.8464249429	0.382598189326	-0.960807668311	
2.00220037182	0.367705257056	-1.00055740865	
2.17111794569	0.352805277573	-1.04194669582	
2.35428641432	0.337925254448	-1.08503331083	
2.55290806824	0.323094349667	-1.12988081804	
2.76828663039	0.308342809976	-1.17656054897	
3.00183581358	0.293700874392	-1.22515234061	
3.25508859984	0.279197924064	-1.27574387033	
3.52970730273	0.264862044272	-1.32842879657	
3.82749447852	0.250720037718	-1.38330422099	
4.15040475785	0.23679779912	-1.44046815338	
4.5005576757	0.223120869892	-1.5000176456	
4.88025158365	0.20971496023	-1.56204807705	
5.29197873596	0.196606256059	-1.62665377936	
5.7384416483	0.183821403991	-1.69392986473	
6.22257083673	0.171387161672	-1.76397485302	
6.74754405311	0.159329785433	-1.83689353623	
7.31680714343	0.147674281469	-1.91279949658	
7.9340966658	0.136443662043	-1.99181679521	
8.60346441668	0.12565832806	-2.074080533	
9.32930402628	0.115335655475	-2.15973620904	
10.1163797977	0.10548981011	-2.24893802249	
10.9698579789	0.0961317668908	-2.34184644827	
11.8953406737	0.0872694743285	-2.43862554686	
12.8989026125	0.0789080875752	-2.53944053213	
13.9871310265	0.0710501938778	-2.6444561131	
15.1671688847	0.0636959699743	-2.75383604223	
16.4467617799	0.0568432373772	-2.86774414756	
17.8343087693	0.050487412799	-2.9863469062	
19.3389175046	0.0446213809533	-3.10981735364	
20.9704640132	0.0392353396782	3.04484545778	
22.7396575236	0.0343166782366	2.91107033013	
24.6581107582	0.0298499466543	2.77182161573	
26.7384161584	0.0258169581036	2.62685552698	
28.9942285388	0.0221970415671	2.47590549526	
31.4403547159	0.0189674341652	2.31868528772	
34.0928506975	0.0161037777166	2.15489528684	
36.969127072	0.0135806672236	1.98423140648	
40.088063289	0.0113721928817	1.80639535687	
43.4701315813	0.00945242249909	1.62110415938	
47.1375313412	0.00779578657084	1.42809611714	
51.1143348344	0.00637735074226	1.22713013708	
55.4266452066	0.00517298552334	1.01797570146	
60.1027678207	0.00415946498515	0.800392193613	
65.1733960488	0.00331453847045	0.574098782046	
70.6718127393	0.00261701754406	0.338739417502	
76.6341086801	0.00204690437602	0.0938511142482	
83.0994194935	0.00158556300894	-0.161153236213	
90.1101825167	0.00121591078823	-0.426974655076	
97.7124153535	0.000922592254141	-0.704378655403	
105.956017928	0.000692095870999	-0.994100452647	
114.895100019	0.000512783428624	-1.29671169007	
124.58833643	0.000374818527034	-1.61247780996	
135.09935212	0.000270001095777	-1.94126253183	
146.497139831	0.000191537408269	-2.28255261233	
158.856512943	0.000133793890178	-2.6356584224	
172.25859654	9.20861665556e-05	-3.00008383188	
186.791359902	6.25332639963e-05	2.90720440348	
202.550193923	4.19703429857e-05	2.51861914948	
219.638537242	2.78874001884e-05	2.11478227687	
238.168555198	1.83623447232e-05	1.69167102078	
258.261876068	1.19763243738e-05	1.24387159356	
280.050389418	7.71765140903e-06	0.764876120044	
303.677111804	4.88743356894e-06	0.247689637001	
329.29712551	3.01665386298e-06	-0.314396438664	
357.07859649	1.79750168937e-06	-0.927981548004	
387.203878181	1.02779522018e-06	-1.60366405579	
419.870708444	5.69877617204e-07	-2.36721640013	
455.293507487	3.27158174378e-07	3.02034062413	
493.704785284	2.27875260562e-07	2.02345693822	
535.356667741	2.03547808678e-07	1.12763459276	
580.522551609	2.01726224721e-07	0.430195762574	
629.498899022	2.02107683723e-07	-0.117431755353	
682.607183427	2.00448329648e-07	-0.566019431891	
740.195999692	1.96631352748e-07	-0.94504097946	
802.643352226	1.91205717125e-07	-1.2716033218	
870.359136149	1.8467515811e-07	-1.55660302885	
943.787827778	1.77413482773e-07	-1.80760643006	
1023.41140211	1.69691077088e-07	-2.03020194775	
1109.75249641	1.61706901658e-07	-2.22869193061	
1203.37784078	1.53610704851e-07	-2.40648444401	
1304.90197801	1.45517046618e-07	-2.56633598728	
1414.99129743	1.3751421271e-07	-2.71051261415	
1534.36840893	1.2967015117e-07	-2.84090224827	
1663.81688608	1.22036656495e-07	-2.95909579803	
1804.18640939	1.14652483265e-07	-3.06644721698	
1956.39834352	1.07545766914e-07	3.11906643906	
2121.45178491	1.00735961128e-07	3.03006894957	
2300.43011977	9.42354270847e-08	2.94886966574	
2494.50813523	8.80507473347e-08	2.87470090875	
2704.95973046	8.21838256375e-08	2.80688625817	
2933.16627839	7.66328077018e-08	2.74482683672	
3180.62569279	7.13928557144e-08	2.68799014709	
3448.96226041	6.64567976415e-08	2.63590092004	
3739.93730248	6.18156707146e-08	2.5881335289	
4055.46073584	5.74591768947e-08	2.54430566959	
4397.6036093	5.33760596458e-08	2.50407301222	
4768.61169771	4.95544176118e-08	2.46712471898	
5170.9202429	4.5981960814e-08	2.43317957067	
5607.16993821	4.26462216836e-08	2.40198267747	
6080.22426165	3.95347241344e-08	2.37330261501	
6593.18827133	3.66351196009e-08	2.34692895656	
7149.4289866	3.39352944327e-08	2.32267009936	
7752.59748863	3.14234526407e-08	2.30035138381	
8406.65288562	2.90881789172e-08	2.27981340962	
9115.88829975	2.69184845022e-08	2.26091057276	
9884.95904663	2.49038394449e-08	2.24350974845	
10718.9131921	2.30341929728e-08	2.22748912785	
11623.2246868	2.12999846481e-08	2.21273717841	
12603.8292968	1.96921480785e-08	2.19915171047	
13667.1635646	1.82021080984e-08	2.18663903744	
14820.207058	1.68217734282e-08	2.17511323836	
16070.5281826	1.55435255144e-08	2.16449545689	
17426.3338601	1.43602042805e-08	2.15471329749	
18896.5233969	1.32650921267e-08	2.14570027793	
20490.7468982	1.22518959997e-08	2.1373953135	
22219.4686094	1.13147286453e-08	2.12974226894	
24094.0356024	1.04480893894e-08	2.12268953667	
26126.7522556	9.646844411e-09	2.11618966288	
28330.9610184	8.90620715179e-09	2.11019900126	
30721.1299886	8.22171897958e-09	2.10467739971	
33312.9478793	7.58923019503e-09	2.09958791193	
36123.4269971	7.00488155684e-09	2.09489653297	
39171.0149081	6.46508651157e-09	2.09057196702	
42475.7155254	5.96651397005e-09	2.08658539947	
46059.2204115	5.50607197819e-09	2.08291029827	
49945.0511586	5.08089202465e-09	2.07952223555	
54158.7137808	4.68831420814e-09	2.07639871091	
58727.8661319	4.32587315019e-09	2.07351900099	
63682.4994472	3.99128473703e-09	2.0708640158	
69055.1352016	3.68243352968e-09	2.06841616904	
74881.0385759	3.39736101798e-09	2.06615925749	
81198.4499318	3.13425451544e-09	2.06407835422	
88048.8358164	2.89143682609e-09	2.06215970145	
95477.1611421	2.66735650194e-09	2.0603906253	
103532.18433	2.46057876215e-09	2.05875943945	
112266.777351	2.26977702768e-09	2.05725538031	
121738.272774	2.09372500828e-09	2.05586852118	
132008.840083	1.9312893301e-09	2.05458971884	
143145.893752	1.78142269822e-09	2.0534105459	
155222.535743	1.64315747535e-09	2.05232322622	
168318.035333	1.51559979241e-09	2.05132059777	
182518.349432	1.39792401588e-09	2.05039605658	
197916.686785	1.28936763438e-09	2.04954351353	
214614.119786	1.18922652527e-09	2.04875736365	
232720.247896	1.09685054021e-09	2.04803242556	
252353.917043	1.01163943044e-09	2.04736393327	
273643.999707	9.33039064166e-10	2.04674748409	
296730.240819	8.60537930324e-10	2.04617902935	
321764.175025	7.93663896019e-10	2.0456548276	
348910.121341	7.31981195303e-10	2.04517143092	
378346.261713	6.75087669473e-10	2.0447256638	
410265.810583	6.2261218443e-10	2.0443145919	
444878.283113	5.74212264111e-10	2.04393551791	
482410.870417	5.29571884119e-10	2.04358594891	
523109.930806	4.88399456345e-10	2.043263586	
567242.606849	4.50425937413e-10	2.04296631055	
615098.578858	4.15403101009e-10	2.04269217318	
666991.966303	3.83101937694e-10	2.04243936819	
723263.389648	3.53311170787e-10	2.04220623859	
784282.206134	3.2583588904e-10	2.04199125054	
850448.93418	3.00496287435e-10	2.04179299405	
922197.882333	2.77126498251e-10	2.04161016399	
1000000.0	2.55573513568e-10	2.04144156106	


==> data/fig_heat_tfirka_bode16.dat <==
omega	modulus	angle	
0.1	0.799633227745	-0.223531337321	
0.108436596869	0.792303175936	-0.232785020623	
0.117584955405	0.784733020346	-0.242433367947	
0.127505124071	0.776915193847	-0.252486339114	
0.138262217376	0.768844888945	-0.26295319721	
0.149926843279	0.760520171008	-0.273844113401	
0.162575566644	0.75194150084	-0.28517173315	
0.17629141181	0.743110779678	-0.29695235646	
0.191164407539	0.734030143279	-0.309206459657	
0.20729217796	0.72470079538	-0.321958430345	
0.224780583355	0.715122165565	-0.335235570326	
0.243744415012	0.705291600872	-0.349066599867	
0.264308148697	0.695204671117	-0.363480025364	
0.286606761695	0.684856016688	-0.378502776078	
0.310786618778	0.674240532482	-0.394159459763	
0.337006432927	0.663354597321	-0.410472441655	
0.365438307096	0.652197047157	-0.427462749381	
0.39626886387	0.640769656902	-0.445151596075	
0.429700470432	0.62907702471	-0.463562148896	
0.465952566866	0.617125911177	-0.482721095557	
0.505263106534	0.604924232301	-0.502659602852	
0.547890117959	0.592479997948	-0.523413414027	
0.594113398497	0.579800499816	-0.545022060406	
0.644236350872	0.56689197951	-0.567527406519	
0.698587974679	0.553759868681	-0.590971938633	
0.757525025877	0.540409529078	-0.615397287462	
0.821434358492	0.526847278687	-0.640843419725	
0.890735463861	0.513081412	-0.667348751909	
0.965883224116	0.499122930567	-0.694951181139	
1.04737089796	0.484985791069	-0.723689764779	
1.13573335834	0.470686624547	-0.753606588687	
1.23155060329	0.456244037098	-0.784748302579	
1.33545156293	0.441677721606	-0.817166892288	
1.44811822767	0.427007655518	-0.850919480351	
1.57029012473	0.412253618943	-0.886067234931	
1.70276917223	0.397435155522	-0.922673736122	
1.8464249429	0.382571953192	-0.960803315133	
2.00220037182	0.367684490613	-1.00051989272	
2.17111794569	0.35279471861	-1.04188669372	
2.35428641432	0.337926546186	-1.0849669499	
2.55290806824	0.323105973209	-1.12982540529	
2.76828663039	0.308360829015	-1.17653019831	
3.00183581358	0.293720197429	-1.22515458786	
3.25508859984	0.279213694646	-1.27577804595	
3.52970730273	0.26487079219	-1.32848643991	
3.82749447852	0.25072033989	-1.38337130634	
4.15040475785	0.236790361443	-1.44052849062	
4.5005576757	0.223108099159	-1.50005660656	
4.88025158365	0.209700207162	-1.5620558098	
5.29197873596	0.196592956337	-1.6266272711	
5.7384416483	0.183812325743	-1.69387352304	
6.22257083673	0.171383904047	-1.76389960341	
6.74754405311	0.159332590107	-1.83681470634	
7.31680714343	0.147682141576	-1.91273393113	
7.9340966658	0.136454657459	-1.99177971306	
8.60346441668	0.125670088095	-2.07408261876	
9.32930402628	0.115345847255	-2.15978135896	
10.1163797977	0.105496565899	-2.24902206695	
10.9698579789	0.096133988043	-2.34195707065	
11.8953406737	0.0872669767948	-2.43874351346	
12.8989026125	0.078901580086	-2.5395422318	
13.9871310265	0.0710411033035	-2.64451726244	
15.1671688847	0.0636861484636	-2.75383623189	
16.4467617799	0.0568346020544	-2.867671686	
17.8343087693	0.0504815796726	-2.98620318241	
19.3389175046	0.0446193580292	-3.10961973708	
20.9704640132	0.0392373377216	3.04506325731	
22.7396575236	0.0343220798695	2.91126141428	
24.6581107582	0.0298574463757	2.77193313218	
26.7384161584	0.0258248511457	2.62683980103	
28.9942285388	0.0222036048606	2.47573377435	
31.4403547159	0.0189713164741	2.31836150982	
34.0928506975	0.0161043065682	2.154466067	
36.969127072	0.0135779933719	1.98378775709	
40.088063289	0.0113672292507	1.8060620548	
43.4701315813	0.00944658729757	1.62101461606	
47.1375313412	0.00779061598139	1.4283542686	
51.1143348344	0.00637408772976	1.22776588183	
55.4266452066	0.00517226229868	1.01890571686	
60.1027678207	0.0041611706389	0.801401852008	
65.1733960488	0.00331790653646	0.574861319623	
70.6718127393	0.00262089923688	0.338883604078	
76.6341086801	0.00205013587533	0.0930773366659	
83.0994194935	0.00158730914117	-0.162926032988	
90.1101825167	0.00121588057922	-0.42946999726	
97.7124153535	0.000921067915387	-0.706890334675	
105.956017928	0.000689779341926	-0.99555590467	
114.895100019	0.00051052329632	-1.29592778129	
124.58833643	0.000373316846064	-1.60861910205	
135.09935212	0.000269602378859	-1.93442516271	
146.497139831	0.000192167961486	-2.27428489249	
158.856512943	0.000135058413794	-2.62913749789	
172.25859654	9.34644890325e-05	-2.99966184206	
186.791359902	6.35844834714e-05	2.89724223625	
202.550193923	4.24626489231e-05	2.49598645764	
219.638537242	2.7819536542e-05	2.08141832198	
238.168555198	1.78971377934e-05	1.65567795173	
258.261876068	1.13391231174e-05	1.22063248796	
280.050389418	7.11058453825e-06	0.777100802227	
303.677111804	4.4437470688e-06	0.324460379375	
329.29712551	2.79173227405e-06	-0.13907544552	
357.07859649	1.78176515904e-06	-0.61534762316	
387.203878181	1.16949675714e-06	-1.10425208103	
419.870708444	7.99446233372e-07	-1.6012973	
455.293507487	5.74644559686e-07	-2.09636280302	
493.704785284	4.35573399479e-07	-2.57575619775	
535.356667741	3.46464121261e-07	-3.02703752447	
580.522551609	2.86441540826e-07	2.84035549177	
629.498899022	2.4366176791e-07	2.46200589115	
682.607183427	2.11495247846e-07	2.11949745748	
740.195999692	1.86199337503e-07	1.80965864422	
802.643352226	1.65598690183e-07	1.52897772691	
870.359136149	1.48373375044e-07	1.27415744822	
943.787827778	1.33682371024e-07	1.04229076824	
1023.41140211	1.20963314228e-07	0.830871695272	
1109.75249641	1.09823292681e-07	0.63774922774	
1203.37784078	9.99772111194e-08	0.46107041493	
1304.90197801	9.12114770635e-08	0.29922807248	
1414.99129743	8.33616908386e-08	0.150817764442	
1534.36840893	7.62984204163e-08	0.0146031439951	
1663.81688608	6.99177561606e-08	-0.110511224845	
1804.18640939	6.41348578223e-08	-0.225501800256	
1956.39834352	5.8879435691e-08	-0.331243123609	
2121.45178491	5.40924881125e-08	-0.428522036608	
2300.43011977	4.9723911809e-08	-0.518049043305	
2494.50813523	4.57307327777e-08	-0.600467547011	
2704.95973046	4.20757456219e-08	-0.676362112039	
2933.16627839	3.87264830532e-08	-0.746264702696	
3180.62569279	3.56544071463e-08	-0.810660573318	
3448.96226041	3.28342741242e-08	-0.8699930461	
3739.93730248	3.02436304128e-08	-0.924667617165	
4055.46073584	2.7862406376e-08	-0.975055756337	
4397.6036093	2.56725844033e-08	-1.02149806793	
4768.61169771	2.36579322589e-08	-1.06430709216	
5170.9202429	2.18037736144e-08	-1.1037697735	
5607.16993821	2.00968046511e-08	-1.14014991584	
6080.22426165	1.85249369404e-08	-1.17368999022	
6593.18827133	1.70771596503e-08	-1.20461303797	
7149.4289866	1.57434289094e-08	-1.23312430868	
7752.59748863	1.45145667511e-08	-1.25941271962	
8406.65288562	1.33821755089e-08	-1.28365219132	
9115.88829975	1.23385625164e-08	-1.30600293581	
9884.95904663	1.13766747209e-08	-1.3266125223	
10718.9131921	1.04900390614e-08	-1.34561689091	
11623.2246868	9.67271067032e-09	-1.3631413041	
12603.8292968	8.91922727387e-09	-1.37930121898	
13667.1635646	8.22456646586e-09	-1.3942030112	
14820.207058	7.58410846303e-09	-1.40794474089	
16070.5281826	6.99360226956e-09	-1.42061683209	
17426.3338601	6.44913506754e-09	-1.43230256487	
18896.5233969	5.94710419521e-09	-1.44307884787	
20490.7468982	5.48419170137e-09	-1.45301643503	
22219.4686094	5.05734113153e-09	-1.46218069935	
24094.0356024	4.66373682831e-09	-1.47063176079	
26126.7522556	4.30078442634e-09	-1.47842521803	
28330.9610184	3.9660928613e-09	-1.48561223946	
30721.1299886	3.65745854007e-09	-1.49223998897	
33312.9478793	3.3728504899e-09	-1.49835206731	
36123.4269971	3.11039628085e-09	-1.50398852825	
39171.0149081	2.86837002884e-09	-1.50918645598	
42475.7155254	2.64518060996e-09	-1.51397994617	
46059.2204115	2.43936103669e-09	-1.51840045068	
49945.0511586	2.24955874761e-09	-1.52247702626	
54158.7137808	2.07452663432e-09	-1.52623641739	
58727.8661319	1.9131149565e-09	-1.52970329155	
63682.4994472	1.76426339489e-09	-1.53290044892	
69055.1352016	1.62699432072e-09	-1.53584886302	
74881.0385759	1.5004063312e-09	-1.53856785773	
81198.4499318	1.3836680702e-09	-1.54107530728	
88048.8358164	1.2760130394e-09	-1.54338767454	
95477.1611421	1.1767344018e-09	-1.5455201165	
103532.18433	1.08518032112e-09	-1.5474866511	
112266.777351	1.0007496723e-09	-1.54930022838	
121738.272774	9.22888215716e-10	-1.55097262975	
132008.840083	8.51084734568e-10	-1.55251498776	
143145.893752	7.84867917708e-10	-1.55393730796	
155222.535743	7.23803043169e-10	-1.55524898974	
168318.035333	6.67489243358e-10	-1.55645860543	
182518.349432	6.15556866795e-10	-1.55757411061	
197916.686785	5.67665000041e-10	-1.55860281994	
214614.119786	5.23499274701e-10	-1.55955150673	
232720.247896	4.82769773156e-10	-1.56042636844	
252353.917043	4.45209150556e-10	-1.5612332059	
273643.999707	4.10570843073e-10	-1.56197720842	
296730.240819	3.786274932e-10	-1.56266336572	
321764.175025	3.49169411465e-10	-1.56329609817	
348910.121341	3.22003249047e-10	-1.56387965102	
378346.261713	2.96950679448e-10	-1.56441775945	
410265.810583	2.73847260108e-10	-1.56491404981	
444878.283113	2.52541340342e-10	-1.565371691	
482410.870417	2.32893074013e-10	-1.56579373912	
523109.930806	2.14773486011e-10	-1.56618294827	
567242.606849	1.98063645379e-10	-1.5665418813	
615098.578858	1.82653865284e-10	-1.56687287667	
666991.966303	1.68443004954e-10	-1.56717813209	
723263.389648	1.55337774907e-10	-1.5674596164	
784282.206134	1.43252164492e-10	-1.5677192225	
850448.93418	1.32106839205e-10	-1.56795861077	
922197.882333	1.21828646947e-10	-1.56817939617	
1000000.0	1.12350116586e-10	-1.56838299966	


==> data/fig_heat_tfirka_bode18.dat <==
omega	modulus	angle	
0.1	0.799601928195	-0.22362252533	
0.108436596869	0.792244799708	-0.232845434552	
0.117584955405	0.784662725597	-0.242451966458	
0.127505124071	0.776849613555	-0.252461986443	
0.138262217376	0.768798315222	-0.262894467772	
0.149926843279	0.760501464012	-0.273766901784	
0.162575566644	0.751952408446	-0.285095259493	
0.17629141181	0.743146006647	-0.296894528819	
0.191164407539	0.734079083075	-0.309179702625	
0.20729217796	0.724750437521	-0.321966970407	
0.224780583355	0.715160417161	-0.335274805238	
0.243744415012	0.705310182809	-0.349124657708	
0.264308148697	0.6952008866	-0.363541069626	
0.286606761695	0.684833004038	-0.378551178362	
0.310786618778	0.674206019507	-0.394183755234	
0.337006432927	0.663318562079	-0.41046805875	
0.365438307096	0.652168957044	-0.427432843692	
0.39626886387	0.640756037	-0.445105828979	
0.429700470432	0.62907998091	-0.463513798639	
0.465952566866	0.61714294379	-0.482683325706	
0.505263106534	0.604949305981	-0.502641921991	
0.547890117959	0.592505489668	-0.523419283713	
0.594113398497	0.579819424959	-0.545048267431	
0.644236350872	0.566899855938	-0.567565307714	
0.698587974679	0.553755723708	-0.591010158178	
0.757525025877	0.540395833247	-0.615425050262	
0.821434358492	0.526828913889	-0.640853552366	
0.890735463861	0.513064051609	-0.667339513494	
0.965883224116	0.49911134934	-0.694926454563	
1.04737089796	0.484982599605	-0.72365763024	
1.13573335834	0.470691755423	-0.753576768131	
1.23155060329	0.456255058562	-0.78472926968	
1.33545156293	0.441690802516	-0.817163502832	
1.44811822767	0.427018829231	-0.850931783411	
1.57029012473	0.412259941403	-0.886090744497	
1.70276917223	0.397435428573	-0.922700998525	
1.8464249429	0.38256685179	-0.960826236974	
2.00220037182	0.367676130224	-1.00053210492	
2.17111794569	0.352785861882	-1.04188526549	
2.35428641432	0.337919729613	-1.0849530047	
2.55290806824	0.323102820013	-1.12980354267	
2.76828663039	0.308361721326	-1.17650697686	
3.00183581358	0.29372434907	-1.2251365711	
3.25508859984	0.279219541819	-1.27576999254	
3.52970730273	0.264876540071	-1.32849012538	
3.82749447852	0.250724485244	-1.38338524164	
4.15040475785	0.236792049627	-1.44054853176	
4.5005576757	0.223107246287	-1.50007721139	
4.88025158365	0.20969739658	-1.56207155552	
5.29197873596	0.196589178634	-1.62663422413	
5.7384416483	0.183808659811	-1.69387013772	
6.22257083673	0.171381232335	-1.76388697863	
6.74754405311	0.159331413118	-1.83679619826	
7.31680714343	0.147682518258	-1.91271426295	
7.9340966658	0.136456262107	-1.99176381338	
8.60346441668	0.125672349014	-2.07407445215	
9.32930402628	0.11534812088	-2.15978299301	
10.1163797977	0.105498301047	-2.24903316408	
10.9698579789	0.0961348449775	-2.3419749132	
11.8953406737	0.087266880741	-2.4387635773	
12.8989026125	0.078900705165	-2.53955922296	
13.9871310265	0.071039797976	-2.64452643028	
15.1671688847	0.0636848253588	-2.75383468413	
16.4467617799	0.0568336218081	-2.86765937574	
17.8343087693	0.0504811587423	-2.98618324434	
19.3389175046	0.0446195237456	-3.10959794575	
20.9704640132	0.0392379409117	3.04507993738	
22.7396575236	0.034322858935	2.91126693817	
24.6581107582	0.0298581212063	2.77192459924	
26.7384161584	0.0258252157712	2.62681904097	
28.9942285388	0.0222035882032	2.47570753992	
31.4403547159	0.0189709917677	2.31833981684	
34.0928506975	0.0161038486412	2.1544588131	
36.969127072	0.0135776023079	1.9838005011	
40.088063289	0.0113670512304	1.80609248846	
43.4701315813	0.00944666340181	1.62105148647	
47.1375313412	0.00779087723894	1.42838005883	
51.1143348344	0.00637439507381	1.2277633682	
55.4266452066	0.00517247184827	1.01886682245	
60.1027678207	0.00416119553925	0.801335513636	
65.1733960488	0.00331774985341	0.574796084635	
70.6718127393	0.00262064600535	0.338861109367	
76.6341086801	0.00204991015163	0.0931352509929	
83.0994194935	0.00158721637648	-0.162778530609	
90.1101825167	0.00121596103375	-0.429275376594	
97.7124153535	0.000921281116695	-0.706750656326	
105.956017928	0.000690025233536	-0.995610478786	
114.895100019	0.000510689145621	-1.29629139347	
124.58833643	0.000373327892146	-1.60928672322	
135.09935212	0.000269453709944	-1.93517244553	
146.497139831	0.000191924762623	-2.27462081152	
158.856512943	0.000134826097131	-2.62838652238	
172.25859654	9.33426734854e-05	-2.9972504226	
186.791359902	6.36250455281e-05	2.90127285467	
202.550193923	4.26504370737e-05	2.50034257821	
219.638537242	2.80843399697e-05	2.08305661992	
238.168555198	1.81493387647e-05	1.64979531131	
258.261876068	1.15080183098e-05	1.2013366403	
280.050389418	7.16501106764e-06	0.738575827239	
303.677111804	4.3895349627e-06	0.26206595924	
329.29712551	2.65560554079e-06	-0.228490604334	
357.07859649	1.5948574087e-06	-0.734614627141	
387.203878181	9.57673967256e-07	-1.25907484193	
419.870708444	5.80667062736e-07	-1.80525177334	
455.293507487	3.60274821339e-07	-2.37531204129	
493.704785284	2.32545120486e-07	-2.96678622777	
535.356667741	1.58688979141e-07	2.71434173008	
580.522551609	1.15489221047e-07	2.12061346904	
629.498899022	8.93374639479e-08	1.55522605845	
682.607183427	7.2557813601e-08	1.03124534717	
740.195999692	6.10100598604e-08	0.552833011431	
802.643352226	5.2519886031e-08	0.118318474269	
870.359136149	4.59374464323e-08	-0.276307924316	
943.787827778	4.06302778771e-08	-0.635413252807	
1023.41140211	3.62290629207e-08	-0.962968731898	
1109.75249641	3.25035480187e-08	-1.26238790133	
1203.37784078	2.93010954985e-08	-1.53657105178	
1304.90197801	2.65152870704e-08	-1.78799734515	
1414.99129743	2.40687963938e-08	-2.01880831088	
1534.36840893	2.19036366053e-08	-2.23087679862	
1663.81688608	1.99752054077e-08	-2.42585739647	
1804.18640939	1.82484856957e-08	-2.60522337758	
1956.39834352	1.66954203999e-08	-2.77029716532	
2121.45178491	1.52933002727e-08	-2.92227038241	
2300.43011977	1.40234004749e-08	-3.06222192883	
2494.50813523	1.28701400332e-08	3.09205129739	
2704.95973046	1.18204007423e-08	2.97328605301	
2933.16627839	1.08630233713e-08	2.86385168914	
3180.62569279	9.98842905292e-09	2.76300122764	
3448.96226041	9.18833517288e-09	2.67005166518	
3739.93730248	8.45551874873e-09	2.58437635946	
4055.46073584	7.78363146576e-09	2.5053991972	
4397.6036093	7.16707516565e-09	2.43259236762	
4768.61169771	6.6008795372e-09	2.36547013	
5170.9202429	6.08059493026e-09	2.30358582723	
5607.16993821	5.60225156799e-09	2.24652843371	
6080.22426165	5.16226534381e-09	2.19391977681	
6593.18827133	4.75740581352e-09	2.14541180687	
7149.4289866	4.38473777265e-09	2.10068331352	
7752.59748863	4.04161771057e-09	2.05943947187	
8406.65288562	3.7256168169e-09	2.02140826088	
9115.88829975	3.43453987616e-09	1.98633859354	
9884.95904663	3.16637056603e-09	1.95399967416	
10718.9131921	2.91927497817e-09	1.92417847916	
11623.2246868	2.69156055781e-09	1.89667899159	
12603.8292968	2.48169283987e-09	1.87131989353	
13667.1635646	2.28825101047e-09	1.84793484253	
14820.207058	2.10993857334e-09	1.82636964106	
16070.5281826	1.94555843175e-09	1.80648262108	
17426.3338601	1.79401615725e-09	1.78814327005	
18896.5233969	1.65430139044e-09	1.771231011	
20490.7468982	1.52548675749e-09	1.75563499433	
22219.4686094	1.40671658987e-09	1.74125262654	
24094.0356024	1.29720546458e-09	1.72798942304	
26126.7522556	1.19622884472e-09	1.71575834225	
28330.9610184	1.10311909085e-09	1.70447881999	
30721.1299886	1.01726294057e-09	1.69407678307	
33312.9478793	9.38092641387e-10	1.68448420492	
36123.4269971	8.65087916216e-10	1.67563799284	
39171.0149081	7.97766243307e-10	1.66747998875	
42475.7155254	7.35686944079e-10	1.65995670368	
46059.2204115	6.78439271079e-10	1.65301898367	
49945.0511586	6.25647951927e-10	1.64662092248	
54158.7137808	5.76965023959e-10	1.64072061341	
58727.8661319	5.32071673277e-10	1.63527936112	
63682.4994472	4.90671758253e-10	1.63026170607	
69055.1352016	4.52493751587e-10	1.62563426117	
74881.0385759	4.17286613649e-10	1.62136686858	
81198.4499318	3.84819053392e-10	1.61743150548	
88048.8358164	3.54878120958e-10	1.61380246584	
95477.1611421	3.27266682098e-10	1.61045514343	
103532.18433	3.01803792176e-10	1.60736889718	
112266.777351	2.783221262e-10	1.60452250142	
121738.272774	2.56667844988e-10	1.60189784619	
132008.840083	2.36698049752e-10	1.5994771997	
143145.893752	2.18282167917e-10	1.59724473831	
155222.535743	2.01298945751e-10	1.59518599257	
168318.035333	1.85637321286e-10	1.59328785958	
182518.349432	1.71194229232e-10	1.59153692209	
197916.686785	1.57874825859e-10	1.58992243979	
214614.119786	1.45591756765e-10	1.58843343952	
232720.247896	1.34264310399e-10	1.58706052681	
252353.917043	1.2381822647e-10	1.5857943004	
273643.999707	1.14184921217e-10	1.58462641599	
296730.240819	1.05300970319e-10	1.58354942325	
321764.175025	9.71082860325e-11	1.58255633395	
348910.121341	8.95530437423e-11	1.58164029151	
378346.261713	8.25856459944e-11	1.58079612521	
410265.810583	7.61602595942e-11	1.58001697749	
444878.283113	7.02348464747e-11	1.57929889273	
482410.870417	6.47704026637e-11	1.57863629441	
523109.930806	5.97311209719e-11	1.57802553017	
567242.606849	5.50839240154e-11	1.57746205087	
615098.578858	5.0798266135e-11	1.57694262001	
666991.966303	4.6846044623e-11	1.57646355407	
723263.389648	4.32013518765e-11	1.57602198107	
784282.206134	3.98401711235e-11	1.57561435689	
850448.93418	3.67405177711e-11	1.57523864533	
922197.882333	3.38820333947e-11	1.57489222564	
1000000.0	3.12459337646e-11	1.57457247212	


==> data/fig_heat_tfirka_bode2.dat <==
omega	modulus	angle	
0.1	0.792635859762	-0.239297506051	
0.108436596869	0.782660608078	-0.246546199845	
0.117584955405	0.772819853107	-0.25348378316	
0.127505124071	0.763205703757	-0.26020168669	
0.138262217376	0.753892563275	-0.266820771549	
0.149926843279	0.744933717957	-0.273486539997	
0.162575566644	0.736359484937	-0.280363159385	
0.17629141181	0.728176843926	-0.28762696893	
0.191164407539	0.720370312337	-0.295460097113	
0.20729217796	0.712903728222	-0.304044682565	
0.224780583355	0.705722582898	-0.313558005108	
0.243744415012	0.698756581991	-0.324168639726	
0.264308148697	0.691922189337	-0.336033578961	
0.286606761695	0.685125001437	-0.349296148669	
0.310786618778	0.67826189377	-0.364084474012	
0.337006432927	0.67122296263	-0.380510232758	
0.365438307096	0.663893351086	-0.398667451741	
0.39626886387	0.656155092411	-0.418631149171	
0.429700470432	0.647889127896	-0.440455691288	
0.465952566866	0.638977657342	-0.464172810116	
0.505263106534	0.629306957893	-0.489789315182	
0.547890117959	0.618770758147	-0.517284621745	
0.594113398497	0.607274178135	-0.546608306218	
0.644236350872	0.594738143379	-0.5776779778	
0.698587974679	0.581104059847	-0.610377812795	
0.757525025877	0.566338410912	-0.644558120724	
0.821434358492	0.550436830052	-0.680036285503	
0.890735463861	0.53342714194	-0.716599340968	
0.965883224116	0.515370876762	-0.754008297645	
1.04737089796	0.49636286508	-0.792004149257	
1.13573335834	0.476528711466	-0.830315279518	
1.23155060329	0.456020199034	-0.868665798521	
1.33545156293	0.435008947747	-0.906784201429	
1.44811822767	0.413678881314	-0.944411689395	
1.57029012473	0.392218201512	-0.981309535122	
1.70276917223	0.370811597315	-1.01726500341	
1.8464249429	0.34963333079	-1.05209552261	
2.00220037182	0.328841670121	-1.08565100827	
2.17111794569	0.308574926041	-1.11781442971	
2.35428641432	0.288949136224	-1.14850085529	
2.55290806824	0.270057268004	-1.17765530186	
2.76828663039	0.251969691953	-1.20524974593	
3.00183581358	0.234735620586	-1.23127964084	
3.25508859984	0.218385199094	-1.25576023856	
3.52970730273	0.202931963978	-1.27872295306	
3.82749447852	0.188375435252	-1.30021193585	
4.15040475785	0.174703665154	-1.32028097368	
4.5005576757	0.161895621717	-1.33899076662	
4.88025158365	0.149923333426	-1.35640660548	
5.29197873596	0.138753759163	-1.37259643911	
5.7384416483	0.128350375519	-1.38762930405	
6.22257083673	0.118674492385	-1.4015740786	
6.74754405311	0.109686319287	-1.41449851907	
7.31680714343	0.10134581085	-1.42646853562	
7.9340966658	0.0936133218225	-1.43754766738	
8.60346441668	0.0864501015474	-1.4477967204	
9.32930402628	0.0798186555841	-1.45727353628	
10.1163797977	0.0736829992941	-1.46603286411	
10.9698579789	0.0680088249043	-1.47412631247	
11.8953406737	0.0627636003429	-1.48160236261	
12.8989026125	0.0579166151053	-1.48850642712	
13.9871310265	0.053438985696	-1.49488094158	
15.1671688847	0.0493036308242	-1.50076547935	
16.4467617799	0.0454852245144	-1.50619688155	
17.8343087693	0.0419601336092	-1.51120939628	
19.3389175046	0.0387063447455	-1.51583482233	
20.9704640132	0.0357033847493	-1.52010265398	
22.7396575236	0.0329322374768	-1.52404022409	
24.6581107582	0.0303752593934	-1.52767284384	
26.7384161584	0.0280160955976	-1.53102393759	
28.9942285388	0.0258395975365	-1.53411517197	
31.4403547159	0.0238317432996	-1.53696657881	
34.0928506975	0.0219795610976	-1.53959667138	
36.969127072	0.0202710563164	-1.54202255395	
40.088063289	0.018695142374	-1.5442600247	
43.4701315813	0.0172415754829	-1.54632367199	
47.1375313412	0.0159008933279	-1.54822696437	
51.1143348344	0.0146643576036	-1.54998233442	
55.4266452066	0.0135239003055	-1.55160125677	
60.1027678207	0.0124720736367	-1.55309432065	
65.1733960488	0.0115020033698	-1.55447129718	
70.6718127393	0.0106073454888	-1.55574120176	
76.6341086801	0.00978224593343	-1.55691235195	
83.0994194935	0.00902130325929	-1.55799242093	
90.1101825167	0.00831953403635	-1.55898848709	
97.7124153535	0.00767234080704	-1.5599070798	
105.956017928	0.00707548243374	-1.56075422179	
114.895100019	0.00652504667219	-1.56153546825	
124.58833643	0.00601742481488	-1.56225594298	
135.09935212	0.00554928825731	-1.56292037182	
146.497139831	0.00511756684809	-1.5635331134	
158.856512943	0.00471942889282	-1.56409818764	
172.25859654	0.00435226268941	-1.56461930204	
186.791359902	0.00401365948115	-1.56509987588	
202.550193923	0.00370139772117	-1.56554306259	
219.638537242	0.00341342854949	-1.56595177043	
238.168555198	0.0031478623909	-1.5663286815	
258.261876068	0.0029029565883	-1.56667626931	
280.050389418	0.00267710399265	-1.56699681501	
303.677111804	0.00246882243616	-1.56729242234	
329.29712551	0.00227674502112	-1.56756503137	
357.07859649	0.00209961116144	-1.56781643132	
387.203878181	0.00193625831918	-1.56804827217	
419.870708444	0.00178561438225	-1.56826207561	
455.293507487	0.00164669063383	-1.5684592449	
493.704785284	0.00151857526778	-1.56864107418	
535.356667741	0.00140042740778	-1.5688087569	
580.522551609	0.00129147159111	-1.56896339366	
629.498899022	0.00119099268115	-1.56910599943	
682.607183427	0.00109833117527	-1.56923751024	
740.195999692	0.00101287887752	-1.56935878928	
802.643352226	0.000934074907738	-1.56947063259	
870.359136149	0.000861402020934	-1.56957377429	
943.787827778	0.000794383212933	-1.56966889137	
1023.41140211	0.000732578589972	-1.56975660817	
1109.75249641	0.000675582481759	-1.56983750042	
1203.37784078	0.000623020779072	-1.5699120991	
1304.90197801	0.000574548478444	-1.56998089385	
1414.99129743	0.00052984741783	-1.57004433623	
1534.36840893	0.000488624188417	-1.57010284267	
1663.81688608	0.00045060820886	-1.57015679719	
1804.18640939	0.000415549949341	-1.57020655393	
1956.39834352	0.000383219293771	-1.5702524395	
2121.45178491	0.000353404029408	-1.57029475508	
2300.43011977	0.000325908453977	-1.57033377841	
2494.50813523	0.00030055209115	-1.57036976565	
2704.95973046	0.000277168505956	-1.57040295301	
2933.16627839	0.000255604212353	-1.57043355832	
3180.62569279	0.000235717665788	-1.57046178247	
3448.96226041	0.000217378334132	-1.57048781073	
3739.93730248	0.000200465840902	-1.57051181393	
4055.46073584	0.000184869175137	-1.57053394963	
4397.6036093	0.000170485962744	-1.57055436313	
4768.61169771	0.000157221794534	-1.57057318841	
5170.9202429	0.000144989606543	-1.57059054905	
5607.16993821	0.00013370910856	-1.57060655899	
6080.22426165	0.000123306257112	-1.57062132333	
6593.18827133	0.000113712769461	-1.57063493897	
7149.4289866	0.000104865675406	-1.57064749529	
7752.59748863	9.67069039575e-05	-1.57065907469	
8406.65288562	8.91829021688e-05	-1.5706697532	
9115.88829975	8.22442836241e-05	-1.57067960089	
9884.95904663	7.58455042734e-05	-1.57068868241	
10718.9131921	6.99445634892e-05	-1.57069705737	
11623.2246868	6.45027283805e-05	-1.57070478074	
12603.8292968	5.94842795564e-05	-1.57071190322	
13667.1635646	5.48562766698e-05	-1.57071847155	
14820.207058	5.05883422017e-05	-1.57072452886	
16070.5281826	4.66524620681e-05	-1.57073011489	
17426.3338601	4.30228017397e-05	-1.57073526631	
18896.5233969	3.9675536668e-05	-1.57074001695	
20490.7468982	3.65886959048e-05	-1.57074439797	
22219.4686094	3.37420178879e-05	-1.57074843815	
24094.0356024	3.11168174475e-05	-1.57075216398	
26126.7522556	2.86958631594e-05	-1.57075559995	
28330.9610184	2.64632642408e-05	-1.57075876858	
30721.1299886	2.44043662452e-05	-1.57076169069	
33312.9478793	2.25056548732e-05	-1.57076438545	
36123.4269971	2.07546672662e-05	-1.57076687056	
39171.0149081	1.91399102028e-05	-1.57076916231	
42475.7155254	1.76507846581e-05	-1.57077127577	
46059.2204115	1.6277516234e-05	-1.57077322479	
49945.0511586	1.50110910013e-05	-1.57077502218	
54158.7137808	1.38431963334e-05	-1.57077667972	
58727.8661319	1.27661663437e-05	-1.5707782083	
63682.4994472	1.1772931568e-05	-1.57077961796	
69055.1352016	1.08569725611e-05	-1.57078091794	
74881.0385759	1.00122771046e-05	-1.57078211678	
81198.4499318	9.23330074335e-06	-1.57078322235	
88048.8358164	8.51493039258e-06	-1.57078424191	
95477.1611421	7.85245077635e-06	-1.57078518214	
103532.18433	7.24151347715e-06	-1.57078604921	
112266.777351	6.67810839357e-06	-1.57078684883	
121738.272774	6.15853741858e-06	-1.57078758624	
132008.840083	5.67939016572e-06	-1.57078826627	
143145.893752	5.2375215838e-06	-1.5707888934	
155222.535743	4.83003131328e-06	-1.57078947173	
168318.035333	4.45424464873e-06	-1.57079000507	
182518.349432	4.10769498246e-06	-1.57079049691	
197916.686785	3.78810761411e-06	-1.57079095049	
214614.119786	3.49338481979e-06	-1.57079136878	
232720.247896	3.22159208299e-06	-1.57079175452	
252353.917043	2.97094539668e-06	-1.57079211026	
273643.999707	2.73979955335e-06	-1.57079243831	
296730.240819	2.52663734612e-06	-1.57079274084	
321764.175025	2.33005961002e-06	-1.57079301984	
348910.121341	2.14877603808e-06	-1.57079327713	
378346.261713	1.98159671192e-06	-1.5707935144	
410265.810583	1.82742429138e-06	-1.57079373321	
444878.283113	1.68524681163e-06	-1.57079393499	
482410.870417	1.5541310409e-06	-1.57079412108	
523109.930806	1.43321635478e-06	-1.57079429269	
567242.606849	1.32170908731e-06	-1.57079445095	
615098.578858	1.21887732138e-06	-1.57079459689	
666991.966303	1.1240460846e-06	-1.57079473148	
723263.389648	1.03659291886e-06	-1.5707948556	
784282.206134	9.55943794617e-07	-1.57079497006	
850448.93418	8.81569343025e-07	-1.57079507562	
922197.882333	8.12981381268e-07	-1.57079517296	
1000000.0	7.49729708182e-07	-1.57079526273	


==> data/fig_heat_tfirka_bode20.dat <==
omega	modulus	angle	
0.1	0.799632640557	-0.223597094752	
0.108436596869	0.792280378785	-0.232842378929	
0.117584955405	0.784693747477	-0.242471206305	
0.127505124071	0.776868256099	-0.252497585846	
0.138262217376	0.768800392931	-0.262936287891	
0.149926843279	0.760487439148	-0.273803400874	
0.162575566644	0.751927103062	-0.285116679615	
0.17629141181	0.743117106383	-0.296895579549	
0.191164407539	0.734054870537	-0.309160973768	
0.20729217796	0.724737417443	-0.321934656095	
0.224780583355	0.715161526321	-0.33523880796	
0.243744415012	0.705324100609	-0.349095622339	
0.264308148697	0.695222627418	-0.363527226961	
0.286606761695	0.684855581301	-0.378555947371	
0.310786618778	0.674222645942	-0.394204831578	
0.337006432927	0.6633246945	-0.410498264432	
0.365438307096	0.652163557609	-0.427462465644	
0.39626886387	0.640741685531	-0.44512570529	
0.429700470432	0.629061848381	-0.463518172717	
0.465952566866	0.617127002095	-0.482671563141	
0.505263106534	0.604940383032	-0.502618553406	
0.547890117959	0.59250580635	-0.523392382998	
0.594113398497	0.579828065956	-0.545026719844	
0.644236350872	0.566913296878	-0.567555883829	
0.698587974679	0.553769178911	-0.59101536446	
0.757525025877	0.540404924917	-0.615442454525	
0.821434358492	0.526831083025	-0.640876775237	
0.890735463861	0.513059253502	-0.66736051002	
0.965883224116	0.499101850219	-0.694938279327	
1.04737089796	0.484972012036	-0.723656733752	
1.13573335834	0.470683702346	-0.753564057571	
1.23155060329	0.456251954319	-0.784709614183	
1.33545156293	0.44169315884	-0.817143909148	
1.44811822767	0.427025276343	-0.850918918882	
1.57029012473	0.412267887793	-0.886088684047	
1.70276917223	0.39744206728	-0.922709958878	
1.8464249429	0.38257012965	-0.960842685851	
2.00220037182	0.367675350542	-1.00055013949	
2.17111794569	0.352781756031	-1.04189872277	
2.35428641432	0.337914037575	-1.08495754578	
2.55290806824	0.323097585309	-1.12979800793	
2.76828663039	0.308358577661	-1.17649360269	
3.00183581358	0.293724040698	-1.22512007076	
3.25508859984	0.279221804924	-1.27575588295	
3.52970730273	0.264880330748	-1.32848290067	
3.82749447852	0.250728425333	-1.38338699426	
4.15040475785	0.236794910257	-1.440558425	
4.5005576757	0.223108307225	-1.50009190023	
4.88025158365	0.209696588475	-1.56208634841	
5.29197873596	0.196587001605	-1.62664457298	
5.7384416483	0.183805943367	-1.69387298814	
6.22257083673	0.171378838003	-1.76388160148	
6.74754405311	0.159329978535	-1.83678430837	
7.31680714343	0.147682309621	-1.91269944464	
7.9340966658	0.13645715742	-1.99175045276	
8.60346441668	0.125673933372	-2.07406648472	
9.32930402628	0.11534984798	-2.15978279895	
10.1163797977	0.105499665815	-2.2490408913	
10.9698579789	0.0961355188742	-2.34198839973	
11.8953406737	0.0872667788062	-2.43877890348	
12.8989026125	0.0788999760889	-2.53957177417	
13.9871310265	0.0710387497467	-2.644532218	
15.1671688847	0.0636838147397	-2.75383158341	
16.4467617799	0.0568329429653	-2.86764791933	
17.8343087693	0.0504809634655	-2.98616668783	
19.3389175046	0.0446197938952	-3.10958148861	
20.9704640132	0.0392385164203	3.04509064992	
22.7396575236	0.0343235071513	2.91126765705	
24.6581107582	0.0298586212359	2.77191410167	
26.7384161584	0.0258254286983	2.6267999635	
28.9942285388	0.0222034913903	2.47568599454	
31.4403547159	0.01897066976	2.31832371162	
34.0928506975	0.0161034489577	2.15445523566	
36.969127072	0.0135772757251	1.98381291766	
40.088063289	0.0113668992891	1.80611872543	
43.4701315813	0.00944671049929	1.62108339035	
47.1375313412	0.00779107373915	1.42840534182	
51.1143348344	0.00637464603792	1.22776950402	
55.4266452066	0.00517267766905	1.01884609597	
60.1027678207	0.00416128840299	0.801289655782	
65.1733960488	0.00331771360695	0.574738566855	
70.6718127393	0.00262051453904	0.338815352648	
76.6341086801	0.00204974770932	0.0931278801273	
83.0994194935	0.00158708929792	-0.162728665006	
90.1101825167	0.001215912454	-0.429169590988	
97.7124153535	0.000921317760853	-0.706619374007	
105.956017928	0.00069011990056	-0.995512730754	
114.895100019	0.000510796030642	-1.29629981493	
124.58833643	0.000373403161249	-1.6094568132	
135.09935212	0.000269472480048	-1.93550172164	
146.497139831	0.000191888161485	-2.27501217524	
158.856512943	0.00013475693031	-2.62863789277	
172.25859654	9.32730805206e-05	-2.99709518993	
186.791359902	6.35823061919e-05	2.90205791047	
202.550193923	4.26469804247e-05	2.50176854947	
219.638537242	2.81154647268e-05	2.08473841925	
238.168555198	1.81984426949e-05	1.65083977725	
258.261876068	1.1555783089e-05	1.20040423952	
280.050389418	7.19754794438e-06	0.734166298124	
303.677111804	4.40187566393e-06	0.252962219027	
329.29712551	2.65024210333e-06	-0.242801447541	
357.07859649	1.57782558837e-06	-0.753756381256	
387.203878181	9.35035757724e-07	-1.28199315962	
419.870708444	5.56755138793e-07	-1.83092151115	
455.293507487	3.37500607248e-07	-2.40396868603	
493.704785284	2.11964152081e-07	-3.00130023144	
535.356667741	1.40639897869e-07	2.66835842393	
580.522551609	9.9977687235e-08	2.05746943366	
629.498899022	7.61770406553e-08	1.47285965149	
682.607183427	6.1441988664e-08	0.93203667664	
740.195999692	5.15961412398e-08	0.441497062747	
802.643352226	4.44928292764e-08	-0.000269693387304	
870.359136149	3.90358059801e-08	-0.398115132386	
943.787827778	3.46464075349e-08	-0.757397893536	
1023.41140211	3.10005709627e-08	-1.08295995874	
1109.75249641	2.79030285669e-08	-1.37887670711	
1203.37784078	2.52280232698e-08	-1.648546925	
1304.90197801	2.28895102868e-08	-1.89481556225	
1414.99129743	2.08257195521e-08	-2.12009977055	
1534.36840893	1.89907605573e-08	-2.32646740001	
1663.81688608	1.7349336805e-08	-2.51571934693	
1804.18640939	1.58738294732e-08	-2.68943394875	
1956.39834352	1.45420551919e-08	-2.84900711159	
2121.45178491	1.3335904971e-08	-2.99567919084	
2300.43011977	1.22404854566e-08	-3.13056797612	
2494.50813523	1.12432532515e-08	3.02851624889	
2704.95973046	1.03336113611e-08	2.91429502975	
2933.16627839	9.5024944638e-09	2.80913721457	
3180.62569279	8.74202655603e-09	2.71229919059	
3448.96226041	8.04537038676e-09	2.62310246492	
3739.93730248	7.40653943961e-09	2.54092945741	
4055.46073584	6.82023238277e-09	2.46521464193	
4397.6036093	6.28173631547e-09	2.39544127245	
4768.61169771	5.78685639062e-09	2.33113745003	
5170.9202429	5.33181186114e-09	2.27186620651	
5607.16993821	4.91322368093e-09	2.21723158675	
6080.22426165	4.52801012453e-09	2.16686837768	
6593.18827133	4.1734201057e-09	2.12043609228	
7149.4289866	3.84690425962e-09	2.07762857442	
7752.59748863	3.54619297748e-09	2.03816263106	
8406.65288562	3.26917293138e-09	2.00177353861	
9115.88829975	3.01395883393e-09	1.96822129107	
9884.95904663	2.77878034564e-09	1.93728291575	
10718.9131921	2.56205688024e-09	1.90875488793	
11623.2246868	2.36230070556e-09	1.88245089588	
12603.8292968	2.17818350667e-09	1.85819374139	
13667.1635646	2.00845835667e-09	1.83582903124	
14820.207058	1.85199087485e-09	1.81520233943	
16070.5281826	1.70774846122e-09	1.79617963125	
17426.3338601	1.57475620247e-09	1.77864214623	
18896.5233969	1.45213946501e-09	1.76246899403	
20490.7468982	1.33908298088e-09	1.74755301511	
22219.4686094	1.23483838284e-09	1.7337979134	
24094.0356024	1.13871920718e-09	1.72111337458	
26126.7522556	1.05008687984e-09	1.7094179872	
28330.9610184	9.68360660954e-10	1.69863047677	
30721.1299886	8.92996608859e-10	1.68868269539	
33312.9478793	8.235012235e-10	1.67951015026	
36123.4269971	7.59418353895e-10	1.67105153946	
39171.0149081	7.00322008332e-10	1.6632506115	
42475.7155254	6.45828140824e-10	1.65605460956	
46059.2204115	5.95574886506e-10	1.64941968916	
49945.0511586	5.49231852421e-10	1.64330313568	
54158.7137808	5.06496265231e-10	1.6376594927	
58727.8661319	4.67086986519e-10	1.63245799481	
63682.4994472	4.30743613587e-10	1.62766080953	
69055.1352016	3.97229159319e-10	1.62323290061	
74881.0385759	3.66322123611e-10	1.61915295645	
81198.4499318	3.37819734338e-10	1.61539008505	
88048.8358164	3.11535921038e-10	1.61191864975	
95477.1611421	2.87296777396e-10	1.6087173982	
103532.18433	2.64943711939e-10	1.60576845943	
112266.777351	2.44330743064e-10	1.60304627498	
121738.272774	2.25320814944e-10	1.60053577194	
132008.840083	2.0779001156e-10	1.59822073853	
143145.893752	1.91623262562e-10	1.59608475565	
155222.535743	1.76714327909e-10	1.59411758018	
168318.035333	1.62965603819e-10	1.59230151965	
182518.349432	1.50286304956e-10	1.59062703944	
197916.686785	1.38593836227e-10	1.58908312875	
214614.119786	1.27810693548e-10	1.58766042833	
232720.247896	1.17866599933e-10	1.58634747833	
252353.917043	1.08696355959e-10	1.58513664519	
273643.999707	1.00239607838e-10	1.58401863392	
296730.240819	9.24405963347e-11	1.58299117346	
321764.175025	8.52484766719e-11	1.58203966267	
348910.121341	7.86161556637e-11	1.58116259972	
378346.261713	7.24995760102e-11	1.58035737633	
410265.810583	6.68589683606e-11	1.57961206024	
444878.283113	6.16571403162e-11	1.57892363344	
482410.870417	5.68601055101e-11	1.57829244468	
523109.930806	5.24363701303e-11	1.57770552	
567242.606849	4.83566219975e-11	1.57716910666	
615098.578858	4.45943653106e-11	1.57667163902	
666991.966303	4.11248021153e-11	1.57621388014	
723263.389648	3.79252370676e-11	1.57579228887	
784282.206134	3.49745525261e-11	1.57540296108	
850448.93418	3.22534737191e-11	1.57504271762	
922197.882333	2.97440611032e-11	1.57471139619	
1000000.0	2.74299394068e-11	1.57440581434	


==> data/fig_heat_tfirka_bode4.dat <==
omega	modulus	angle	
0.1	0.817105213853	-0.177358027585	
0.108436596869	0.812824582125	-0.190920304906	
0.117584955405	0.807930206064	-0.20528377379	
0.127505124071	0.802358360076	-0.220440205756	
0.138262217376	0.796046400618	-0.236367380838	
0.149926843279	0.7889354974	-0.253026982812	
0.162575566644	0.780973959932	-0.270362843893	
0.17629141181	0.772121066627	-0.288299821973	
0.191164407539	0.762351202868	-0.306743639041	
0.20729217796	0.751658000996	-0.325582026394	
0.224780583355	0.740058066913	-0.344687493346	
0.243744415012	0.72759380045	-0.363921946185	
0.264308148697	0.71433479857	-0.383143225124	
0.286606761695	0.700377396573	-0.402213404338	
0.310786618778	0.68584206303	-0.421008436396	
0.337006432927	0.670868607704	-0.439428457304	
0.365438307096	0.655609451649	-0.457407853353	
0.39626886387	0.640221489941	-0.474924077863	
0.429700470432	0.624857290522	-0.492004232679	
0.465952566866	0.609656470774	-0.508728608316	
0.505263106534	0.594738057525	-0.525230687561	
0.547890117959	0.580194479422	-0.541693510111	
0.594113398497	0.566087603212	-0.55834270127	
0.644236350872	0.552446960975	-0.575436814299	
0.698587974679	0.539270075397	-0.593255867007	
0.757525025877	0.52652461173	-0.612089039967	
0.821434358492	0.514151985016	-0.632222450549	
0.890735463861	0.502072026316	-0.653927757068	
0.965883224116	0.490188344351	-0.677452131504	
1.04737089796	0.478394083495	-0.703009920969	
1.13573335834	0.466577849196	-0.73077614059	
1.23155060329	0.454629625627	-0.760881827832	
1.33545156293	0.442446534102	-0.79341124312	
1.44811822767	0.429938270825	-0.82840090801	
1.57029012473	0.417032025869	-0.865840501899	
1.70276917223	0.403676638194	-0.905675659025	
1.8464249429	0.389845706784	-0.947812691391	
2.00220037182	0.375539379138	-0.992125194053	
2.17111794569	0.36078459348	-1.03846236753	
2.35428641432	0.345633664978	-1.0866587366	
2.55290806824	0.33016126721	-1.1365447883	
2.76828663039	0.314460039764	-1.18795793294	
3.00183581358	0.298635213861	-1.24075314331	
3.25508859984	0.282798754639	-1.29481266584	
3.52970730273	0.267063548463	-1.35005431957	
3.82749447852	0.251538113199	-1.40643807989	
4.15040475785	0.236322195042	-1.46397084936	
4.5005576757	0.221503465877	-1.52270950939	
4.88025158365	0.207155382292	-1.58276249401	
5.29197873596	0.193336137321	-1.64429021333	
5.7384416483	0.180088544432	-1.70750467273	
6.22257083673	0.167440644582	-1.7726685892	
6.74754405311	0.155406816886	-1.84009420342	
7.31680714343	0.143989192561	-1.91014183031	
7.9340966658	0.13317921026	-1.98321797981	
8.60346441668	0.122959200175	-2.05977260625	
9.32930402628	0.113303938805	-2.14029469463	
10.1163797977	0.104182173111	-2.22530495936	
10.9698579789	0.0955581703497	-2.31534392843	
11.8953406737	0.0873934053691	-2.4109531835	
12.8989026125	0.0796485417225	-2.51264720183	
13.9871310265	0.0722858764727	-2.62087344322	
15.1671688847	0.0652723640891	-2.73595959254	
16.4467617799	0.0585831627666	-2.8580498603	
17.8343087693	0.0522053197174	-2.98703735701	
19.3389175046	0.0461407648271	-3.12250618651	
20.9704640132	0.0404073939421	3.01948270512	
22.7396575236	0.0350370261997	2.87363027278	
24.6581107582	0.0300697246475	2.72443136121	
26.7384161584	0.0255453187852	2.57330086937	
28.9942285388	0.0214943264986	2.42160088031	
31.4403547159	0.0179309498281	2.27049520474	
34.0928506975	0.0148500086412	2.1208501234	
36.969127072	0.0122280726254	1.9731971855	
40.088063289	0.0100276277687	1.82775392647	
43.4701315813	0.00820252584148	1.68448541385	
47.1375313412	0.00670320194257	1.54318643016	
51.1143348344	0.00548078031274	1.4035678868	
55.4266452066	0.00448980529612	1.26533704982	
60.1027678207	0.00368973201902	1.12826603021	
65.1733960488	0.00304548075383	0.992245576052	
70.6718127393	0.00252737532883	0.857321892369	
76.6341086801	0.00211072936109	0.723714137243	
83.0994194935	0.00177526828079	0.591810626754	
90.1101825167	0.00150450683781	0.462143471872	
97.7124153535	0.00128515008513	0.335344436594	
105.956017928	0.00110655090655	0.21208840021	
114.895100019	0.000960235833897	0.0930334840516	
124.58833643	0.000839499338674	-0.0212326105387	
135.09935212	0.000739061511179	-0.130232551832	
146.497139831	0.000654782309812	-0.233621885687	
158.856512943	0.000583425465228	-0.331194416985	
172.25859654	0.000522465547898	-0.422873801839	
186.791359902	0.000469932172468	-0.508696098245	
202.550193923	0.000424285719271	-0.588787967666	
219.638537242	0.000384319357268	-0.663344255121	
238.168555198	0.000349082616713	-0.732607396444	
258.261876068	0.000317822301143	-0.796849925708	
280.050389418	0.000289937121329	-0.856360478079	
303.677111804	0.000264943034516	-0.911433132338	
329.29712551	0.000242446838942	-0.962359654632	
357.07859649	0.000222126077747	-1.00942410722	
387.203878181	0.000203713734381	-1.05289929741	
419.870708444	0.000186986552074	-1.09304460682	
455.293507487	0.000171756088792	-1.13010482474	
493.704785284	0.000157861836399	-1.1643096915	
535.356667741	0.000145165899293	-1.19587392967	
580.522551609	0.000133548854014	-1.2249975996	
629.498899022	0.000122906506202	-1.25186666146	
682.607183427	0.000113147332199	-1.27665366052	
740.195999692	0.000104190445538	-1.29951847754	
802.643352226	9.59639678977e-05	-1.32060910484	
870.359136149	8.84037135455e-05	-1.34006242153	
943.787827778	8.14521181442e-05	-1.35800495055	
1023.41140211	7.5057359265e-05	-1.37455358689	
1109.75249641	6.91726282397e-05	-1.38981629039	
1203.37784078	6.37555222896e-05	-1.40389274004	
1304.90197801	5.87675328954e-05	-1.41687494822	
1414.99129743	5.41736117186e-05	-1.42884783512	
1534.36840893	4.99417994641e-05	-1.43988976417	
1663.81688608	4.60429062014e-05	-1.45007304002	
1804.18640939	4.24502340747e-05	-1.45946437083	
1956.39834352	3.91393351913e-05	-1.46812529681	
2121.45178491	3.60877989284e-05	-1.47611258717	
2300.43011977	3.32750640288e-05	-1.48347860736	
2494.50813523	3.06822517374e-05	-1.49027165871	
2704.95973046	2.82920169316e-05	-1.49653629238	
2933.16627839	2.60884147448e-05	-1.50231359932	
3180.62569279	2.4056780624e-05	-1.50764147819	
3448.96226041	2.21836221076e-05	-1.51255488264	
3739.93730248	2.04565208913e-05	-1.51708604968	
4055.46073584	1.88640439753e-05	-1.52126471039	
4397.6036093	1.73956628684e-05	-1.52511828441	
4768.61169771	1.60416799738e-05	-1.52867205941	
5170.9202429	1.47931614035e-05	-1.53194935665	
5607.16993821	1.36418755699e-05	-1.53497168378	
6080.22426165	1.25802369842e-05	-1.53775887573	
6593.18827133	1.16012547659e-05	-1.54032922472	
7149.4289866	1.06984854223e-05	-1.54269960019	
7752.59748863	9.86598950815e-06	-1.5448855594	
8406.65288562	9.09829182104e-06	-1.54690144948	
9115.88829975	8.39034481975e-06	-1.54876050149	
9884.95904663	7.73749498908e-06	-1.55047491723	
10718.9131921	7.1354518997e-06	-1.5520559493	
11623.2246868	6.58025973644e-06	-1.5535139749	
12603.8292968	6.0682710899e-06	-1.55485856395	
13667.1635646	5.59612282484e-06	-1.55609854185	
14820.207058	5.16071385559e-06	-1.55724204741	
16070.5281826	4.75918467376e-06	-1.55829658626	
17426.3338601	4.38889848697e-06	-1.5592690801	
18896.5233969	4.04742383927e-06	-1.56016591214	
20490.7468982	3.73251859481e-06	-1.56099296896	
22219.4686094	3.44211517656e-06	-1.56175567918	
24094.0356024	3.17430696022e-06	-1.56245904906	
26126.7522556	2.92733573214e-06	-1.56310769538	
28330.9610184	2.69958012732e-06	-1.56370587572	
30721.1299886	2.48954497024e-06	-1.56425751642	
33312.9478793	2.29585144754e-06	-1.56476623837	
36123.4269971	2.11722804745e-06	-1.5652353807	
39171.0149081	1.95250220563e-06	-1.5656680228	
42475.7155254	1.80059260235e-06	-1.56606700446	
46059.2204115	1.6605020598e-06	-1.56643494451	
49945.0511586	1.53131099296e-06	-1.56677425807	
54158.7137808	1.41217137045e-06	-1.56708717232	
58727.8661319	1.3023011458e-06	-1.56737574119	
63682.4994472	1.20097912234e-06	-1.5676418588	
69055.1352016	1.10754021788e-06	-1.5678872719	
74881.0385759	1.02137109807e-06	-1.56811359134	
81198.4499318	9.41906149636e-07	-1.56832230266	
88048.8358164	8.68623767079e-07	-1.5685147758	
95477.1611421	8.01042928373e-07	-1.56869227412	
103532.18433	7.38720037169e-07	-1.5688559627	
112266.777351	6.81246010751e-07	-1.56900691596	
121738.272774	6.28243594611e-07	-1.56914612474	
132008.840083	5.7936488599e-07	-1.56927450278	
143145.893752	5.34289050135e-07	-1.56939289274	
155222.535743	4.92720214258e-07	-1.56950207171	
168318.035333	4.54385525363e-07	-1.56960275632	
182518.349432	4.19033359207e-07	-1.56969560746	
197916.686785	3.86431668609e-07	-1.56978123459	
214614.119786	3.56366460279e-07	-1.56986019974	
232720.247896	3.28640390158e-07	-1.56993302124	
252353.917043	3.03071468052e-07	-1.57000017707	
273643.999707	2.79491863052e-07	-1.57006210803	
296730.240819	2.57746801898e-07	-1.57011922064	
321764.175025	2.37693553055e-07	-1.57017188976	
348910.121341	2.19200489834e-07	-1.57022046111	
378346.261713	2.02146226403e-07	-1.57026525351	
410265.810583	1.86418821026e-07	-1.57030656097	
444878.283113	1.71915041284e-07	-1.57034465462	
482410.870417	1.58539686469e-07	-1.5703797845	
523109.930806	1.46204962701e-07	-1.5704121812	
567242.606849	1.34829906654e-07	-1.57044205737	
615098.578858	1.24339854129e-07	-1.57046960911	
666991.966303	1.14665949962e-07	-1.57049501727	
723263.389648	1.05744696069e-07	-1.57051844862	
784282.206134	9.75175346562e-08	-1.57054005696	
850448.93418	8.9930463851e-08	-1.57055998413	
922197.882333	8.29336832427e-08	-1.57057836092	
1000000.0	7.64812669994e-08	-1.57059530795	


==> data/fig_heat_tfirka_bode6.dat <==
omega	modulus	angle	
0.1	0.801272283011	-0.220135039734	
0.108436596869	0.794483619022	-0.230109966429	
0.117584955405	0.787278018481	-0.240616444017	
0.127505124071	0.779631478603	-0.251608963556	
0.138262217376	0.771534222797	-0.263035536122	
0.149926843279	0.762991750519	-0.274842032272	
0.162575566644	0.754024789264	-0.286977294459	
0.17629141181	0.74466795824	-0.299398683924	
0.191164407539	0.734967087631	-0.31207756466	
0.20729217796	0.724975317555	-0.325004115632	
0.224780583355	0.714748294777	-0.338190837436	
0.243744415012	0.704338950845	-0.351674204903	
0.264308148697	0.693792442983	-0.365514110967	
0.286606761695	0.683141844305	-0.379791019114	
0.310786618778	0.672405081514	-0.394601039859	
0.337006432927	0.661583457761	-0.410049413102	
0.365438307096	0.650661901617	-0.426243066424	
0.39626886387	0.639610887544	-0.443283006879	
0.429700470432	0.628389806612	-0.461257294688	
0.465952566866	0.616951441604	-0.480235264463	
0.505263106534	0.605247117402	-0.500263532593	
0.547890117959	0.593232048528	-0.521364181501	
0.594113398497	0.580870384185	-0.543535352768	
0.644236350872	0.568139457605	-0.566754309184	
0.698587974679	0.55503278882	-0.590982832079	
0.757525025877	0.541561480252	-0.616174600661	
0.821434358492	0.527753791297	-0.642283963602	
0.890735463861	0.513652877593	-0.669275287326	
0.965883224116	0.499312912525	-0.697131893209	
1.04737089796	0.484794036113	-0.725863525954	
1.13573335834	0.470156755594	-0.755511367174	
1.23155060329	0.455456513584	-0.786149837174	
1.33545156293	0.440739121543	-0.817884796502	
1.44811822767	0.426037630189	-0.850848216144	
1.57029012473	0.411370998727	-0.885189857713	
1.70276917223	0.396744670237	-0.921066912863	
1.8464249429	0.38215290397	-0.958632827038	
2.00220037182	0.367582493868	-0.998026635596	
2.17111794569	0.353017342933	-1.03936406158	
2.35428641432	0.33844328016	-1.0827313856	
2.55290806824	0.323852505597	-1.12818274264	
2.76828663039	0.309247126215	-1.17574108413	
3.00183581358	0.294641389044	-1.22540262365	
3.25508859984	0.280062408358	-1.27714421705	
3.52970730273	0.265549392621	-1.33093285507	
3.82749447852	0.251151571741	-1.38673629918	
4.15040475785	0.236925174796	-1.4445338779	
4.5005576757	0.222929890762	-1.50432656771	
4.88025158365	0.209225252482	-1.56614567754	
5.29197873596	0.195867325898	-1.63005969338	
5.7384416483	0.182905983656	-1.69617907069	
6.22257083673	0.170382921381	-1.7646589462	
6.74754405311	0.158330461032	-1.83569984999	
7.31680714343	0.146771096593	-1.90954651919	
7.9340966658	0.1357176813	-1.98648484863	
8.60346441668	0.125174132746	-2.06683687169	
9.32930402628	0.115136536794	-2.15095346628	
10.1163797977	0.105594554035	-2.23920425705	
10.9698579789	0.0965330633122	-2.33196398336	
11.8953406737	0.0879340041404	-2.42959449965	
12.8989026125	0.0797783917502	-2.5324216877	
13.9871310265	0.0720484619396	-2.64070704748	
15.1671688847	0.0647298467679	-2.75461476419	
16.4467617799	0.0578135833187	-2.8741767225	
17.8343087693	0.0512976333276	-2.99926012497	
19.3389175046	0.0451874905025	-3.12954453317	
20.9704640132	0.039495455418	3.01866903806	
22.7396575236	0.0342383460807	2.87969836096	
24.6581107582	0.0294338030541	2.73754663113	
26.7384161584	0.0250958338684	2.5930935069	
28.9942285388	0.021230601038	2.44720123073	
31.4403547159	0.0178334762121	2.30063918046	
34.0928506975	0.0148880093461	2.15402666532	
36.969127072	0.0123668668056	2.00780336293	
40.088063289	0.0102342563011	1.86222972434	
43.4701315813	0.00844908659214	1.71741354046	
47.1375313412	0.00696813856476	1.5733553554	
51.1143348344	0.00574874483158	1.43000452424	
55.4266452066	0.00475074421703	1.28731836472	
60.1027678207	0.00393769494765	1.14531783231	
65.1733960488	0.00327745951307	1.00413378409	
70.6718127393	0.00274232379294	0.86403825534	
76.6341086801	0.0023088101339	0.725455894076	
83.0994194935	0.00195731516324	0.58895257208	
90.1101825167	0.0016716669311	0.455201579374	
97.7124153535	0.00143866289936	0.32493219118	
105.956017928	0.00124762471168	0.198869366343	
114.895100019	0.00108998826522	0.0776752505177	
124.58833643	0.000958937079617	-0.0380978920071	
135.09935212	0.000849081265386	-0.148037282701	
146.497139831	0.00075618150869	-0.251880360101	
158.856512943	0.000676915930122	-0.349509202982	
172.25859654	0.000608686636202	-0.440933493289	
186.791359902	0.000549461997759	-0.526267338725	
202.550193923	0.000497650164722	-0.605704463038	
219.638537242	0.000451999119796	-0.679494889419	
238.168555198	0.000411518686425	-0.747924854223	
258.261876068	0.000375420275175	-0.811300596825	
280.050389418	0.000343070679342	-0.869935957572	
303.677111804	0.000313956819366	-0.924143331776	
329.29712551	0.000287658913244	-0.974227379193	
357.07859649	0.000263830071639	-1.02048088327	
387.203878181	0.000242180760643	-1.06318222229	
419.870708444	0.000222466938515	-1.10259400962	
455.293507487	0.000204480960797	-1.13896255652	
493.704785284	0.00018804457177	-1.17251789625	
535.356667741	0.000173003470868	-1.20347417792	
580.522551609	0.000159223071406	-1.23203029295	
629.498899022	0.0001465851655	-1.2583706377	
682.607183427	0.000134985280904	-1.28266594617	
740.195999692	0.000124330568979	-1.30507414789	
802.643352226	0.000114538102735	-1.32574122154	
870.359136149	0.000105533493465	-1.34480202551	
943.787827778	9.72497564745e-05	-1.36238109383	
1023.41140211	8.96263729434e-05	-1.37859339097	
1109.75249641	8.26085072722e-05	-1.39354502235	
1203.37784078	7.61463485917e-05	-1.40733389962	
1304.90197801	7.01945521631e-05	-1.42005036113	
1414.99129743	6.47117617458e-05	-1.4317777491	
1534.36840893	5.9660198103e-05	-1.44259294521	
1663.81688608	5.50053019523e-05	-1.45256686706	
1804.18640939	5.07154220874e-05	-1.46176492762	
1956.39834352	4.67615412721e-05	-1.47024746024	
2121.45178491	4.3117033964e-05	-1.47807011143	
2300.43011977	3.97574510653e-05	-1.48528420372	
2494.50813523	3.66603277942e-05	-1.49193707073	
2704.95973046	3.38050114766e-05	-1.49807236656	
2933.16627839	3.11725066165e-05	-1.50373035133	
3180.62569279	2.87453350528e-05	-1.50894815463	
3448.96226041	2.65074093659e-05	-1.5137600187	
3739.93730248	2.44439179873e-05	-1.51819752275	
4055.46073584	2.25412206968e-05	-1.52228978988	
4397.6036093	2.07867533866e-05	-1.52606367799	
4768.61169771	1.91689411219e-05	-1.5295439559	
5170.9202429	1.76771186617e-05	-1.53275346572	
5607.16993821	1.63014577089e-05	-1.53571327271	
6080.22426165	1.5032900246e-05	-1.53844280346	
6593.18827133	1.38630973932e-05	-1.54095997329	
7149.4289866	1.27843532846e-05	-1.54328130381	
7752.59748863	1.17895735169e-05	-1.54542203135	
8406.65288562	1.08722177701e-05	-1.54739620687	
9115.88829975	1.00262562398e-05	-1.54921678825	
9884.95904663	9.24612955904e-06	-1.55089572523	
10718.9131921	8.52671191527e-06	-1.5524440379	
11623.2246868	7.86327709809e-06	-1.55387188899	
12603.8292968	7.25146723598e-06	-1.55518865058	
13667.1635646	6.68726400292e-06	-1.55640296559	
14820.207058	6.16696209445e-06	-1.55752280452	
16070.5281826	5.6871447904e-06	-1.55855551778	
17426.3338601	5.24466143685e-06	-1.55950788388	
18896.5233969	4.83660669426e-06	-1.56038615398	
20490.7468982	4.46030141115e-06	-1.56119609289	
22219.4686094	4.11327499462e-06	-1.5619430169	
24094.0356024	3.79324915925e-06	-1.56263182868	
26126.7522556	3.49812294569e-06	-1.56326704948	
28330.9610184	3.22595890913e-06	-1.56385284879	
30721.1299886	2.97497038554e-06	-1.5643930717	
33312.9478793	2.74350975123e-06	-1.56489126414	
36123.4269971	2.53005759783e-06	-1.56535069616	
39171.0149081	2.33321275117e-06	-1.56577438342	
42475.7155254	2.15168306781e-06	-1.56616510691	
46059.2204115	1.98427694873e-06	-1.5665254313	
49945.0511586	1.82989551394e-06	-1.56685772169	
54158.7137808	1.68752538657e-06	-1.56716415919	
58727.8661319	1.55623203886e-06	-1.56744675521	
63682.4994472	1.43515365613e-06	-1.56770736466	
69055.1352016	1.32349547857e-06	-1.56794769814	
74881.0385759	1.22052458336e-06	-1.56816933318	
81198.4499318	1.12556507298e-06	-1.56837372454	
88048.8358164	1.037993638e-06	-1.56856221382	
95477.1611421	9.57235465245e-07	-1.56873603823	
103532.18433	8.82760464364e-07	-1.56889633874	
112266.777351	8.14079788039e-07	-1.56904416753	
121738.272774	7.50742623008e-07	-1.56918049493	
132008.840083	6.92333230785e-07	-1.56930621577	
143145.893752	6.38468218649e-07	-1.56942215526	
155222.535743	5.8879402298e-07	-1.56952907441	
168318.035333	5.4298458842e-07	-1.56962767502	
182518.349432	5.00739227619e-07	-1.5697186043	
197916.686785	4.61780647498e-07	-1.56980245909	
214614.119786	4.25853129097e-07	-1.5698797898	
232720.247896	3.92720849033e-07	-1.56995110402	
252353.917043	3.62166331557e-07	-1.57001686984	
273643.999707	3.33989021058e-07	-1.57007751894	
296730.240819	3.08003965624e-07	-1.57013344941	
321764.175025	2.8404060303e-07	-1.57018502837	
348910.121341	2.61941641185e-07	-1.57023259438	
378346.261713	2.41562025677e-07	-1.57027645965	
410265.810583	2.22767987654e-07	-1.57031691211	
444878.283113	2.05436165778e-07	-1.57035421729	
482410.870417	1.89452796496e-07	-1.57038862004	
523109.930806	1.74712967307e-07	-1.57042034619	
567242.606849	1.61119928135e-07	-1.57044960397	
615098.578858	1.48584456268e-07	-1.57047658544	
666991.966303	1.37024270714e-07	-1.57050146769	
723263.389648	1.2636349212e-07	-1.57052441405	
784282.206134	1.16532144712e-07	-1.57054557514	
850448.93418	1.07465696979e-07	-1.57056508985	
922197.882333	9.91046380998e-08	-1.57058308627	
1000000.0	9.13940873245e-08	-1.57059968253	


==> data/fig_heat_tfirka_bode8.dat <==
omega	modulus	angle	
0.1	0.800374838856	-0.225569399832	
0.108436596869	0.792516169797	-0.234931249062	
0.117584955405	0.78443790052	-0.24448849828	
0.127505124071	0.776178286575	-0.254267188516	
0.138262217376	0.767769908274	-0.264309983988	
0.149926843279	0.759236167271	-0.274674019578	
0.162575566644	0.750588719529	-0.285427248356	
0.17629141181	0.741826143852	-0.296643660876	
0.191164407539	0.73293398926	-0.308397885562	
0.20729217796	0.723886183277	-0.320759740579	
0.224780583355	0.714647640896	-0.333789295935	
0.243744415012	0.705177803537	-0.347532938141	
0.264308148697	0.695434759896	-0.362020829976	
0.286606761695	0.685379551585	-0.377266040467	
0.310786618778	0.6749802414	-0.393265490784	
0.337006432927	0.664215322126	-0.410002716971	
0.365438307096	0.653076076987	-0.42745228499	
0.39626886387	0.641567580808	-0.44558550798	
0.429700470432	0.629708161841	-0.464376924478	
0.465952566866	0.61752732505	-0.483810829718	
0.505263106534	0.605062349116	-0.503887051611	
0.547890117959	0.592353976461	-0.524625169692	
0.594113398497	0.579441775056	-0.546066514827	
0.644236350872	0.566359824324	-0.568273557105	
0.698587974679	0.55313334348	-0.591326653145	
0.757525025877	0.539776742	-0.615318519574	
0.821434358492	0.526293354523	-0.640347153351	
0.890735463861	0.512676867112	-0.666508167188	
0.965883224116	0.498914192617	-0.693887608605	
1.04737089796	0.484989348015	-0.722556272892	
1.13573335834	0.470887752576	-0.752566318883	
1.23155060329	0.456600317562	-0.783950685182	
1.33545156293	0.442126740101	-0.81672542576	
1.44811822767	0.427477540876	-0.850894683698	
1.57029012473	0.412674581756	-0.886457648673	
1.70276917223	0.397750038524	-0.923416546679	
1.8464249429	0.382744048201	-0.961784536403	
2.00220037182	0.367701457377	-1.00159237222	
2.17111794569	0.352668228505	-1.04289285577	
2.35428641432	0.337688090161	-1.08576242384	
2.55290806824	0.322799940375	-1.13029966524	
2.76828663039	0.308036347666	-1.17662105054	
3.00183581358	0.293423278009	-1.22485460748	
3.25508859984	0.278980952291	-1.27513259759	
3.52970730273	0.26472555091	-1.32758438158	
3.82749447852	0.250671362843	-1.38233057916	
4.15040475785	0.236832942841	-1.43947935296	
4.5005576757	0.223226890805	-1.4991252366	
4.88025158365	0.209872983904	-1.56135047243	
5.29197873596	0.196794543958	-1.62622841602	
5.7384416483	0.184018075391	-1.69382827657	
6.22257083673	0.171572331199	-1.76422033683	
6.74754405311	0.159487035966	-1.83748083496	
7.31680714343	0.147791510036	-1.91369586367	
7.9340966658	0.136513405458	-1.99296389952	
8.60346441668	0.125677698989	-2.07539686226	
9.32930402628	0.115306010234	-2.16111987425	
10.1163797977	0.10541624128	-2.25027011051	
10.9698579789	0.0960224800514	-2.34299528108	
11.8953406737	0.087135078854	-2.43945235924	
12.8989026125	0.0787608123982	-2.53980715601	
13.9871310265	0.0709030328088	-2.64423523899	
15.1671688847	0.0635617668664	-2.75292449823	
16.4467617799	0.0567337361622	-2.8660793729	
17.8343087693	0.0504123166697	-2.98392637718	
19.3389175046	0.0445874836296	-3.10672011493	
20.9704640132	0.0392458052882	3.0484368327	
22.7396575236	0.0343705520298	2.91485012796	
24.6581107582	0.0299419758531	2.77534792192	
26.7384161584	0.0259377914771	2.62954965442	
28.9942285388	0.0223338582513	2.47707176784	
31.4403547159	0.0191050245163	2.31756073278	
34.0928506975	0.0162260548169	2.1507393815	
36.969127072	0.0136725176174	1.97646413356	
40.088063289	0.0114214746976	1.79478582958	
43.4701315813	0.00945180255373	1.60600098914	
47.1375313412	0.00774402107949	1.41067571394	
51.1143348344	0.00627962869862	1.20962495439	
55.4266452066	0.00504012766935	1.00383873795	
60.1027678207	0.0040060863747	0.794363644665	
65.1733960488	0.00315661526163	0.582165889988	
70.6718127393	0.0024694785922	0.368012408923	
76.6341086801	0.00192179936937	0.152402677934	
83.0994194935	0.00149109298587	-0.0644306814066	
90.1101825167	0.00115629734808	-0.282451880874	
97.7124153535	0.000898549374902	-0.501695124826	
105.956017928	0.00070160480486	-0.722101701645	
114.895100019	0.000551924840918	-0.943348483961	
124.58833643	0.00043852079337	-1.16470349548	
135.09935212	0.000352661067345	-1.38495077651	
146.497139831	0.00028752607075	-1.6024219437	
158.856512943	0.000237867081473	-1.8151462119	
172.25859654	0.000199697985396	-2.02108804682	
186.791359902	0.000170029871457	-2.21840423172	
202.550193923	0.000146648434685	-2.40564558992	
219.638537242	0.000127930599418	-2.58185786769	
238.168555198	0.000112696331487	-2.7465803602	
258.261876068	0.000100091735158	-2.89977305967	
280.050389418	8.94993224992e-05	-3.04171209533	
303.677111804	8.04709894294e-05	3.11030045175	
329.29712551	7.26791375204e-05	2.98928325197	
357.07859649	6.58816941734e-05	2.87775310757	
387.203878181	5.98974043582e-05	2.77502836145	
419.870708444	5.45885073646e-05	2.68044225596	
455.293507487	4.98486206791e-05	2.59335907049	
493.704785284	4.55942503028e-05	2.51318228814	
535.356667741	4.17588107576e-05	2.43935772949	
580.522551609	3.82883795156e-05	2.37137367962	
629.498899022	3.51386530895e-05	2.30875933189	
682.607183427	3.22727402843e-05	2.25108237623	
740.195999692	2.9659543213e-05	2.19794622981	
802.643352226	2.72725548368e-05	2.14898719719	
870.359136149	2.50889547438e-05	2.10387171666	
943.787827778	2.3088920799e-05	2.06229377105	
1023.41140211	2.1255098791e-05	2.02397249589	
1109.75249641	1.95721889906e-05	1.98864999188	
1203.37784078	1.80266201628e-05	1.95608933534	
1304.90197801	1.66062896801e-05	1.9260727734	
1414.99129743	1.53003541071e-05	1.89840008831	
1534.36840893	1.40990586986e-05	1.87288711464	
1663.81688608	1.29935971816e-05	1.84936439405	
1804.18640939	1.19759953259e-05	1.82767595326	
1956.39834352	1.10390133633e-05	1.80767819251	
2121.45178491	1.01760634766e-05	1.7892388731	
2300.43011977	9.38113943856e-06	1.77223619379	
2494.50813523	8.64875613248e-06	1.75655794733	
2704.95973046	7.97389717711e-06	1.74210074909	
2933.16627839	7.35196925341e-06	1.72876933097	
3180.62569279	6.7787620204e-06	1.71647589432	
3448.96226041	6.25041272882e-06	1.70513951663	
3739.93730248	5.76337481611e-06	1.69468560681	
4055.46073584	5.31438989983e-06	1.68504540503	
4397.6036093	4.90046269491e-06	1.67615552303	
4768.61169771	4.51883846279e-06	1.66795752154	
5170.9202429	4.16698266858e-06	1.66039752146	
5607.16993821	3.84256257462e-06	1.65342584626	
6080.22426165	3.54343054319e-06	1.64699669265	
6593.18827133	3.26760885442e-06	1.6410678275	
7149.4289866	3.01327587483e-06	1.6356003086	
7752.59748863	2.77875343439e-06	1.63055822759	
8406.65288562	2.56249528937e-06	1.62590847299	
9115.88829975	2.36307656417e-06	1.62162051197	
9884.95904663	2.17918407799e-06	1.61766618913	
10718.9131921	2.00960747418e-06	1.61401954117	
11623.2246868	1.8532310786e-06	1.61065662598	
12603.8292968	1.70902642212e-06	1.60755536513	
13667.1635646	1.57604536882e-06	1.60469539868	
14820.207058	1.45341379771e-06	1.60205795132	
16070.5281826	1.34032579064e-06	1.59962570895	
17426.3338601	1.23603828405e-06	1.59738270488	
18896.5233969	1.13986614584e-06	1.59531421496	
20490.7468982	1.05117764241e-06	1.59340666082	
22219.4686094	9.6939026388e-07	1.59164752071	
24094.0356024	8.9396687852e-07	1.5900252472	
26126.7522556	8.24412189821e-07	1.5885291914	
28330.9610184	7.60269471839e-07	1.58714953301	
30721.1299886	7.01117560696e-07	1.58587721581	
33312.9478793	6.46568081759e-07	1.58470388826	
36123.4269971	5.96262893875e-07	1.58362184861	
39171.0149081	5.49871733439e-07	1.58262399435	
42475.7155254	5.07090042581e-07	1.58170377558	
46059.2204115	4.67636966928e-07	1.58085515204	
49945.0511586	4.31253509639e-07	1.58007255341	
54158.7137808	3.97700829457e-07	1.57935084276	
58727.8661319	3.66758671456e-07	1.57868528286	
63682.4994472	3.38223920134e-07	1.57807150502	
69055.1352016	3.11909265252e-07	1.57750548047	
74881.0385759	2.87641971625e-07	1.57698349389	
81198.4499318	2.65262744736e-07	1.57650211902	
88048.8358164	2.44624684702e-07	1.57605819617	
95477.1611421	2.25592321686e-07	1.57564881148	
103532.18433	2.08040726419e-07	1.57527127781	
112266.777351	1.91854689963e-07	1.57492311708	
121738.272774	1.76927967327e-07	1.57460204401	
132008.840083	1.63162579953e-07	1.57430595111	
143145.893752	1.504681725e-07	1.57403289487	
155222.535743	1.3876141968e-07	1.573781083	
168318.035333	1.27965479254e-07	1.57354886262	
182518.349432	1.18009487608e-07	1.57333470949	
197916.686785	1.0882809457e-07	1.57313721793	
214614.119786	1.00361034432e-07	1.57295509163	
232720.247896	9.25527303478e-08	1.57278713515	
252353.917043	8.53519295202e-08	1.57263224604	
273643.999707	7.87113667659e-08	1.57248940762	
296730.240819	7.25874542643e-08	1.57235768235	
321764.175025	6.69399954436e-08	1.57223620557	
348910.121341	6.17319211293e-08	1.57212417995	
378346.261713	5.69290462225e-08	1.57202087016	
410265.810583	5.24998453087e-08	1.57192559809	
444878.283113	4.84152457264e-08	1.57183773839	
482410.870417	4.46484367365e-08	1.57175671436	
523109.930806	4.11746935372e-08	1.57168199417	
567242.606849	3.79712149736e-08	1.57161308738	
615098.578858	3.50169738717e-08	1.57154954167	
666991.966303	3.22925790197e-08	1.57149093996	
723263.389648	2.97801478846e-08	1.57143689758	
784282.206134	2.74631892345e-08	1.57138705982	
850448.93418	2.53264948912e-08	1.57134109953	
922197.882333	2.33560399062e-08	1.57129871506	
1000000.0	2.15388905024e-08	1.57125962819	


==> data/fig_heat_tfirka_hist10.dat <==
n_samples	mu_size	h2_err	
20.0	10.0	0.0670509197574	
40.0	10.0	0.00359055643548	
60.0	10.0	0.000956158613088	
80.0	10.0	0.000780980060375	
100.0	10.0	0.000773552142243	
120.0	10.0	0.000785154309072	
140.0	10.0	0.000798523069156	
160.0	10.0	0.000808147482953	
180.0	10.0	0.000815539038264	
200.0	10.0	0.000820779630556	
220.0	10.0	0.000824544981983	
240.0	10.0	0.000827195217522	
260.0	10.0	0.00082906089575	
280.0	10.0	0.000830366018905	
300.0	10.0	0.000831277787038	
320.0	10.0	0.000831913303662	
340.0	10.0	0.000832355848305	
360.0	10.0	0.00083266372602	
380.0	10.0	0.000832877804662	
400.0	10.0	0.000833026598566	
420.0	10.0	0.000833129989603	
440.0	10.0	0.000833201817707	
460.0	10.0	0.000833251711982	
480.0	10.0	0.000833286366799	
500.0	10.0	0.000833310435563	
520.0	10.0	0.000833327151098	
540.0	10.0	0.000833338759555	
560.0	10.0	0.00083334682123	
580.0	10.0	0.000833352419499	
600.0	10.0	0.000833356307283	
620.0	10.0	0.000833359007004	
640.0	10.0	0.000833360881832	
660.0	10.0	0.000833362183697	
680.0	10.0	0.000833363087858	
700.0	10.0	0.000833363715593	


==> data/fig_heat_tfirka_hist12.dat <==
n_samples	mu_size	h2_err	
24.0	12.0	0.00511353861046	
48.0	12.0	0.000324808250372	
72.0	12.0	0.00029895801338	
96.0	12.0	0.000295047807619	
120.0	12.0	0.000293575376982	
144.0	12.0	0.000293141833308	
168.0	12.0	0.000293154687932	
192.0	12.0	0.000293336082627	
216.0	12.0	0.000293558669873	
240.0	12.0	0.000293768463749	
264.0	12.0	0.000293946426409	
288.0	12.0	0.000294089342314	
312.0	12.0	0.000294200472162	
336.0	12.0	0.000294285142872	
360.0	12.0	0.000294348791792	
384.0	12.0	0.00029439620219	
408.0	12.0	0.000294431293372	
432.0	12.0	0.000294457150623	
456.0	12.0	0.000294476143366	
480.0	12.0	0.000294490062368	
504.0	12.0	0.000294500246372	
528.0	12.0	0.000294507688843	
552.0	12.0	0.000294513123214	
576.0	12.0	0.000294517088781	
600.0	12.0	0.000294519981299	
624.0	12.0	0.000294522090371	
648.0	12.0	0.000294523627913	
672.0	12.0	0.00029452474853	
696.0	12.0	0.000294525565239	
720.0	12.0	0.000294526160363	
744.0	12.0	0.000294526594	
768.0	12.0	0.000294526909957	
792.0	12.0	0.000294527140171	
816.0	12.0	0.000294527307913	
840.0	12.0	0.000294527430105	
864.0	12.0	0.000294527519123	
888.0	12.0	0.000294527583996	
912.0	12.0	0.000294527631243	
936.0	12.0	0.000294527665682	
960.0	12.0	0.00029452769076	


==> data/fig_heat_tfirka_hist14.dat <==
n_samples	mu_size	h2_err	
28.0	14.0	0.000506380327108	
56.0	14.0	0.000186354830808	
84.0	14.0	0.00546194507746	
112.0	14.0	0.000258576941161	
140.0	14.0	0.000157589218465	
168.0	14.0	0.000274061104579	
196.0	14.0	0.000191486527517	
224.0	14.0	0.000145524450434	
252.0	14.0	0.000153366713402	
280.0	14.0	0.000144655892506	
308.0	14.0	0.000153495498869	
336.0	14.0	0.000144307725487	
364.0	14.0	0.000153402610207	
392.0	14.0	0.000144126628111	
420.0	14.0	0.000153296630685	
448.0	14.0	0.000144023068546	
476.0	14.0	0.000153214670765	
504.0	14.0	0.0001439598584	
532.0	14.0	0.000153157997984	
560.0	14.0	0.0001439205392	
588.0	14.0	0.000153121030744	
616.0	14.0	0.000143896234151	
644.0	14.0	0.000153097802699	
672.0	14.0	0.000143881423385	
700.0	14.0	0.000153083584271	
728.0	14.0	0.000143872531102	
756.0	14.0	0.000153075045552	
784.0	14.0	0.000143867261559	
812.0	14.0	0.000153069991648	
840.0	14.0	0.000143864172713	
868.0	14.0	0.000153067033701	
896.0	14.0	0.000143862378236	
924.0	14.0	0.00015306531759	
952.0	14.0	0.000143861343189	
980.0	14.0	0.000153064329219	
1008.0	14.0	0.000143860749769	
1036.0	14.0	0.000153063763286	
1064.0	14.0	0.000143860411184	
1092.0	14.0	0.000153063440645	
1120.0	14.0	0.000143860218833	
1148.0	14.0	0.000153063257571	
1176.0	14.0	0.000143860109983	
1204.0	14.0	0.000153063153989	
1232.0	14.0	0.000143860048552	
1260.0	14.0	0.000153063095415	
1288.0	14.0	0.000143860014007	
1316.0	14.0	0.000153063062539	
1344.0	14.0	0.000143859994577	
1372.0	14.0	0.000153063044091	
1400.0	14.0	0.000143859983557	
1428.0	14.0	0.000153063033723	
1456.0	14.0	0.000143859977442	
1484.0	14.0	0.000153063027964	
1512.0	14.0	0.000143859973983	
1540.0	14.0	0.0001530630248	
1568.0	14.0	0.000143859972069	
1596.0	14.0	0.00015306302292	
1624.0	14.0	0.000143859971024	
1652.0	14.0	0.000153063021943	
1680.0	14.0	0.000143859970648	
1708.0	14.0	0.000153063021384	
1736.0	14.0	0.000143859970181	
1764.0	14.0	0.000153063021065	
1792.0	14.0	0.000143859970002	
1820.0	14.0	0.000153063020687	
1848.0	14.0	0.000143859969877	
1876.0	14.0	0.000153063020672	
1904.0	14.0	0.000143859969809	
1932.0	14.0	0.000153063020615	
1960.0	14.0	0.000143859969747	
1988.0	14.0	0.000153063020693	
2016.0	14.0	0.000143859969585	
2044.0	14.0	0.00015306302063	
2072.0	14.0	0.00014385996969	
2100.0	14.0	0.000153063020604	
2128.0	14.0	0.000143859969658	
2156.0	14.0	0.000153063020608	
2184.0	14.0	0.000143859969644	
2212.0	14.0	0.000153063020723	
2240.0	14.0	0.000143859969697	
2268.0	14.0	0.000153063020743	
2296.0	14.0	0.000143859969681	
2324.0	14.0	0.000153063020626	
2352.0	14.0	0.000143859969694	
2380.0	14.0	0.000153063020612	
2408.0	14.0	0.000143859969686	
2436.0	14.0	0.0001530630206	
2464.0	14.0	0.000143859969665	
2492.0	14.0	0.000153063020592	
2520.0	14.0	0.000143859969614	
2548.0	14.0	0.000153063020501	
2576.0	14.0	0.000143859969674	
2604.0	14.0	0.000153063020545	
2632.0	14.0	0.000143859969734	
2660.0	14.0	0.000153063020652	
2688.0	14.0	0.00014385996983	
2716.0	14.0	0.000153063020646	
2744.0	14.0	0.000143859969744	
2772.0	14.0	0.000153063020617	
2800.0	14.0	0.000143859969805	


==> data/fig_heat_tfirka_hist16.dat <==
n_samples	mu_size	h2_err	
32.0	16.0	0.000380550201629	
64.0	16.0	0.000103075067392	
96.0	16.0	7.33669663521e-05	
128.0	16.0	6.49182092181e-05	
160.0	16.0	6.18419301258e-05	
192.0	16.0	6.06788799409e-05	
224.0	16.0	6.03700287921e-05	
256.0	16.0	6.0469377428e-05	
288.0	16.0	6.07510309523e-05	
320.0	16.0	6.10955535365e-05	
352.0	16.0	6.14411646877e-05	
384.0	16.0	6.17583713818e-05	
416.0	16.0	6.20354748795e-05	
448.0	16.0	6.2270241641e-05	
480.0	16.0	6.246514158e-05	
512.0	16.0	6.26246830231e-05	
544.0	16.0	6.27539732538e-05	
576.0	16.0	6.28579812635e-05	
608.0	16.0	6.29411947792e-05	
640.0	16.0	6.3007497908e-05	
672.0	16.0	6.30601619303e-05	
704.0	16.0	6.31018934306e-05	
736.0	16.0	6.31348999397e-05	
768.0	16.0	6.3160969549e-05	
800.0	16.0	6.31815365934e-05	
832.0	16.0	6.31977492148e-05	
864.0	16.0	6.32105206177e-05	
896.0	16.0	6.32205755669e-05	
928.0	16.0	6.32284887905e-05	
960.0	16.0	6.32347146254e-05	
992.0	16.0	6.32396116483e-05	
1024.0	16.0	6.32434624028e-05	
1056.0	16.0	6.32464904109e-05	
1088.0	16.0	6.32488708782e-05	
1120.0	16.0	6.32507422348e-05	
1152.0	16.0	6.32522128422e-05	
1184.0	16.0	6.32533692567e-05	
1216.0	16.0	6.32542779141e-05	
1248.0	16.0	6.32549918372e-05	
1280.0	16.0	6.32555532429e-05	
1312.0	16.0	6.3255993949e-05	
1344.0	16.0	6.32563408169e-05	
1376.0	16.0	6.32566131738e-05	
1408.0	16.0	6.32568274796e-05	
1440.0	16.0	6.3256995585e-05	
1472.0	16.0	6.32571278381e-05	
1504.0	16.0	6.32572314543e-05	
1536.0	16.0	6.32573133819e-05	
1568.0	16.0	6.32573771687e-05	
1600.0	16.0	6.32574280085e-05	
1632.0	16.0	6.32574678635e-05	
1664.0	16.0	6.32574983571e-05	
1696.0	16.0	6.32575234424e-05	
1728.0	16.0	6.32575425356e-05	
1760.0	16.0	6.32575576015e-05	
1792.0	16.0	6.32575694134e-05	
1824.0	16.0	6.32575788065e-05	
1856.0	16.0	6.32575861422e-05	
1888.0	16.0	6.32575918351e-05	
1920.0	16.0	6.32575965583e-05	
1952.0	16.0	6.32576000046e-05	
1984.0	16.0	6.3257602561e-05	
2016.0	16.0	6.32576047466e-05	
2048.0	16.0	6.32576066266e-05	
2080.0	16.0	6.32576081832e-05	
2112.0	16.0	6.32576087813e-05	
2144.0	16.0	6.32576098727e-05	
2176.0	16.0	6.32576102841e-05	
2208.0	16.0	6.32576113006e-05	
2240.0	16.0	6.3257611398e-05	
2272.0	16.0	6.32576120045e-05	
2304.0	16.0	6.32576123794e-05	
2336.0	16.0	6.32576123728e-05	
2368.0	16.0	6.32576120888e-05	
2400.0	16.0	6.32576123596e-05	
2432.0	16.0	6.32576123402e-05	
2464.0	16.0	6.32576125296e-05	
2496.0	16.0	6.32576127722e-05	
2528.0	16.0	6.32576127819e-05	
2560.0	16.0	6.32576128839e-05	
2592.0	16.0	6.32576128635e-05	
2624.0	16.0	6.32576127588e-05	
2656.0	16.0	6.325761293e-05	
2688.0	16.0	6.32576128222e-05	
2720.0	16.0	6.32576126708e-05	
2752.0	16.0	6.32576125334e-05	
2784.0	16.0	6.32576129736e-05	
2816.0	16.0	6.32576129114e-05	
2848.0	16.0	6.32576127338e-05	
2880.0	16.0	6.32576124683e-05	
2912.0	16.0	6.32576128078e-05	
2944.0	16.0	6.32576124515e-05	
2976.0	16.0	6.32576126208e-05	
3008.0	16.0	6.32576129931e-05	
3040.0	16.0	6.32576127613e-05	
3072.0	16.0	6.32576127441e-05	
3104.0	16.0	6.32576128317e-05	
3136.0	16.0	6.32576130102e-05	
3168.0	16.0	6.32576126777e-05	
3200.0	16.0	6.32576127286e-05	


==> data/fig_heat_tfirka_hist18.dat <==
n_samples	mu_size	h2_err	
36.0	18.0	0.000244554099189	
72.0	18.0	6.72886603101e-05	
108.0	18.0	4.11036837608e-05	
144.0	18.0	3.38603129552e-05	
180.0	18.0	3.11429423804e-05	
216.0	18.0	2.99733778713e-05	
252.0	18.0	2.95151081548e-05	
288.0	18.0	2.9428224642e-05	
324.0	18.0	2.9536471909e-05	
360.0	18.0	2.97383364005e-05	
396.0	18.0	2.99751885183e-05	
432.0	18.0	3.02139043766e-05	
468.0	18.0	3.04371954935e-05	
504.0	18.0	3.06370583015e-05	
540.0	18.0	3.08109902756e-05	
576.0	18.0	3.09594344632e-05	
612.0	18.0	3.10844121179e-05	
648.0	18.0	3.11885992521e-05	
684.0	18.0	3.12747552013e-05	
720.0	18.0	3.13456420277e-05	
756.0	18.0	3.14037134011e-05	
792.0	18.0	3.14510672457e-05	
828.0	18.0	3.1489670691e-05	
864.0	18.0	3.1520976801e-05	
900.0	18.0	3.15463957163e-05	
936.0	18.0	3.1566968502e-05	
972.0	18.0	3.15836159173e-05	
1008.0	18.0	3.15970889799e-05	
1044.0	18.0	3.16079360618e-05	
1080.0	18.0	3.16167337836e-05	
1116.0	18.0	3.16238019688e-05	
1152.0	18.0	3.16295336643e-05	
1188.0	18.0	3.16341118585e-05	
1224.0	18.0	3.16378670395e-05	
1260.0	18.0	3.16408452712e-05	
1296.0	18.0	3.16432649797e-05	
1332.0	18.0	3.16452138686e-05	
1368.0	18.0	3.16467723815e-05	
1404.0	18.0	3.16480480247e-05	
1440.0	18.0	3.16490596162e-05	
1476.0	18.0	3.16498949357e-05	
1512.0	18.0	3.16505284477e-05	
1548.0	18.0	3.16511027797e-05	
1584.0	18.0	3.16514992893e-05	
1620.0	18.0	3.16518575746e-05	
1656.0	18.0	3.16521268802e-05	
1692.0	18.0	3.16523689124e-05	
1728.0	18.0	3.16525313041e-05	
1764.0	18.0	3.1652704441e-05	
1800.0	18.0	3.16527885283e-05	
1836.0	18.0	3.16529045138e-05	
1872.0	18.0	3.16529721157e-05	
1908.0	18.0	3.16530431132e-05	
1944.0	18.0	3.16530767079e-05	
1980.0	18.0	3.16531326465e-05	
2016.0	18.0	3.16531486654e-05	
2052.0	18.0	3.16531824316e-05	
2088.0	18.0	3.16531955985e-05	
2124.0	18.0	3.16532273177e-05	
2160.0	18.0	3.16532313598e-05	
2196.0	18.0	3.16532454128e-05	
2232.0	18.0	3.16532585037e-05	
2268.0	18.0	3.16532584442e-05	
2304.0	18.0	3.16532665927e-05	
2340.0	18.0	3.16532836025e-05	
2376.0	18.0	3.16532695073e-05	
2412.0	18.0	3.1653289828e-05	
2448.0	18.0	3.16532699111e-05	
2484.0	18.0	3.16532984557e-05	
2520.0	18.0	3.16532770093e-05	
2556.0	18.0	3.16532916565e-05	
2592.0	18.0	3.16532799287e-05	
2628.0	18.0	3.16532898107e-05	
2664.0	18.0	3.16532824148e-05	
2700.0	18.0	3.16532925875e-05	
2736.0	18.0	3.16532785101e-05	
2772.0	18.0	3.1653306381e-05	
2808.0	18.0	3.16532827503e-05	
2844.0	18.0	3.16532996599e-05	
2880.0	18.0	3.16532717853e-05	
2916.0	18.0	3.16532926759e-05	
2952.0	18.0	3.16532861972e-05	
2988.0	18.0	3.16533056881e-05	
3024.0	18.0	3.16532813282e-05	
3060.0	18.0	3.16533033329e-05	
3096.0	18.0	3.16532794703e-05	
3132.0	18.0	3.16533061008e-05	
3168.0	18.0	3.16532937007e-05	
3204.0	18.0	3.16532813242e-05	
3240.0	18.0	3.16533018731e-05	
3276.0	18.0	3.16532920005e-05	
3312.0	18.0	3.16532963584e-05	
3348.0	18.0	3.16532964834e-05	
3384.0	18.0	3.16532849756e-05	
3420.0	18.0	3.16532984444e-05	
3456.0	18.0	3.16532905051e-05	
3492.0	18.0	3.16533014271e-05	
3528.0	18.0	3.16532858681e-05	
3564.0	18.0	3.16532933937e-05	
3600.0	18.0	3.16532882677e-05	


==> data/fig_heat_tfirka_hist2.dat <==
n_samples	mu_size	h2_err	
4.0	2.0	0.646502106986	
8.0	2.0	0.387467065783	
12.0	2.0	0.380640997732	
16.0	2.0	0.380547825114	
20.0	2.0	0.380545769699	
24.0	2.0	0.380545653025	
28.0	2.0	0.380545645302	
32.0	2.0	0.38054564499	
36.0	2.0	0.380545644934	
40.0	2.0	0.380545644939	


==> data/fig_heat_tfirka_hist20.dat <==
n_samples	mu_size	h2_err	
40.0	20.0	0.000189006985238	
80.0	20.0	4.3863528608e-05	
120.0	20.0	2.18050980425e-05	
160.0	20.0	1.49887363196e-05	
200.0	20.0	1.16850193207e-05	
240.0	20.0	9.86281063678e-06	
280.0	20.0	8.8421212832e-06	
320.0	20.0	8.28842750975e-06	
360.0	20.0	8.01479577362e-06	
400.0	20.0	7.90986062688e-06	
440.0	20.0	7.90455783765e-06	
480.0	20.0	7.95556142111e-06	
520.0	20.0	8.03575072992e-06	
560.0	20.0	8.12831944437e-06	
600.0	20.0	8.22313213508e-06	
640.0	20.0	8.3143272498e-06	
680.0	20.0	8.39874864055e-06	
720.0	20.0	8.47492913675e-06	
760.0	20.0	8.54248278498e-06	
800.0	20.0	8.60160223324e-06	
840.0	20.0	8.65283599335e-06	
880.0	20.0	8.69691296405e-06	
920.0	20.0	8.73460982623e-06	
960.0	20.0	8.76671177423e-06	
1000.0	20.0	8.79393696361e-06	
1040.0	20.0	8.81696215226e-06	
1080.0	20.0	8.8363847555e-06	
1120.0	20.0	8.85275279423e-06	
1160.0	20.0	8.86651494335e-06	
1200.0	20.0	8.87806745982e-06	
1240.0	20.0	8.88774488554e-06	
1280.0	20.0	8.89586962343e-06	
1320.0	20.0	8.90267111937e-06	
1360.0	20.0	8.90835746149e-06	
1400.0	20.0	8.91313349472e-06	
1440.0	20.0	8.91710319456e-06	
1480.0	20.0	8.92044163755e-06	
1520.0	20.0	8.92321331105e-06	
1560.0	20.0	8.92553474246e-06	
1600.0	20.0	8.92749227346e-06	
1640.0	20.0	8.92909841659e-06	
1680.0	20.0	8.93046230342e-06	
1720.0	20.0	8.93158224397e-06	
1760.0	20.0	8.93253120962e-06	
1800.0	20.0	8.93332252263e-06	
1840.0	20.0	8.93396601921e-06	
1880.0	20.0	8.93453012355e-06	
1920.0	20.0	8.93498216265e-06	
1960.0	20.0	8.93536631413e-06	
2000.0	20.0	8.93569030719e-06	
2040.0	20.0	8.93594535065e-06	
2080.0	20.0	8.93618237882e-06	
2120.0	20.0	8.93635577175e-06	
2160.0	20.0	8.93651241767e-06	
2200.0	20.0	8.93663692456e-06	
2240.0	20.0	8.93674755799e-06	
2280.0	20.0	8.93684320897e-06	
2320.0	20.0	8.93691450494e-06	
2360.0	20.0	8.93697500148e-06	
2400.0	20.0	8.93702773425e-06	
2440.0	20.0	8.93706739969e-06	
2480.0	20.0	8.9371136182e-06	
2520.0	20.0	8.93713815856e-06	
2560.0	20.0	8.93716188605e-06	
2600.0	20.0	8.93719283391e-06	
2640.0	20.0	8.93720494064e-06	
2680.0	20.0	8.93721676638e-06	
2720.0	20.0	8.93723131279e-06	
2760.0	20.0	8.93724754727e-06	
2800.0	20.0	8.93724021504e-06	
2840.0	20.0	8.93725399394e-06	
2880.0	20.0	8.93726147084e-06	
2920.0	20.0	8.93727082178e-06	
2960.0	20.0	8.93727096192e-06	
3000.0	20.0	8.93727325554e-06	
3040.0	20.0	8.93727461439e-06	
3080.0	20.0	8.93727751511e-06	
3120.0	20.0	8.93728271523e-06	
3160.0	20.0	8.93727996459e-06	
3200.0	20.0	8.93729730876e-06	
3240.0	20.0	8.93728728969e-06	
3280.0	20.0	8.93729058882e-06	
3320.0	20.0	8.9372890578e-06	
3360.0	20.0	8.93728810928e-06	
3400.0	20.0	8.93729715069e-06	
3440.0	20.0	8.93728223765e-06	
3480.0	20.0	8.93729845583e-06	
3520.0	20.0	8.93728833021e-06	
3560.0	20.0	8.93729727365e-06	
3600.0	20.0	8.93728668938e-06	
3640.0	20.0	8.93729398312e-06	
3680.0	20.0	8.93729114842e-06	
3720.0	20.0	8.93729161818e-06	
3760.0	20.0	8.9372901813e-06	
3800.0	20.0	8.93728815232e-06	
3840.0	20.0	8.93730094568e-06	
3880.0	20.0	8.93729014123e-06	
3920.0	20.0	8.93729361385e-06	
3960.0	20.0	8.93729534836e-06	
4000.0	20.0	8.93728590951e-06	


==> data/fig_heat_tfirka_hist4.dat <==
n_samples	mu_size	h2_err	
8.0	4.0	1.01649393275	
16.0	4.0	2.78698382011	
24.0	4.0	0.698045274544	
32.0	4.0	0.554865761988	
40.0	4.0	0.213825361299	
48.0	4.0	0.0824212383994	
56.0	4.0	0.0751778108611	
64.0	4.0	0.0623339141925	
72.0	4.0	0.0491245904033	
80.0	4.0	0.03820853817	
88.0	4.0	0.0369336339143	
96.0	4.0	0.037200590962	
104.0	4.0	0.0373626038658	
112.0	4.0	0.0374413595837	
120.0	4.0	0.0374764564577	
128.0	4.0	0.0374919357494	
136.0	4.0	0.0374987016937	
144.0	4.0	0.0375016516723	
152.0	4.0	0.0375029360236	
160.0	4.0	0.0375034949057	
168.0	4.0	0.0375037380396	
176.0	4.0	0.0375038438006	
184.0	4.0	0.0375038898035	
192.0	4.0	0.037503909813	


==> data/fig_heat_tfirka_hist6.dat <==
n_samples	mu_size	h2_err	
12.0	6.0	0.222787777823	
24.0	6.0	0.0387714432706	
36.0	6.0	0.0172756496744	
48.0	6.0	0.0170897505864	
60.0	6.0	0.0170109623892	
72.0	6.0	0.0169889189441	
84.0	6.0	0.0169760258689	
96.0	6.0	0.0169703457582	
108.0	6.0	0.0169672392943	
120.0	6.0	0.0169656745124	
132.0	6.0	0.0169648320502	
144.0	6.0	0.0169643896988	
156.0	6.0	0.0169641526669	
168.0	6.0	0.016964026637	
180.0	6.0	0.0169639592116	
192.0	6.0	0.0169639232265	
204.0	6.0	0.016963903985	
216.0	6.0	0.0169638937042	
228.0	6.0	0.016963888208	


==> data/fig_heat_tfirka_hist8.dat <==
n_samples	mu_size	h2_err	
16.0	8.0	0.0809696021759	
32.0	8.0	0.00607444931773	
48.0	8.0	0.00369085866543	
64.0	8.0	0.00342828676203	
80.0	8.0	0.0034035538941	
96.0	8.0	0.00340092765342	
112.0	8.0	0.00340061098269	
128.0	8.0	0.00340057150927	
144.0	8.0	0.00340056678775	
160.0	8.0	0.00340056929245	
176.0	8.0	0.0034005722899	
192.0	8.0	0.00340057498336	
208.0	8.0	0.00340057707007	
224.0	8.0	0.00340057864735	
240.0	8.0	0.00340057980991	
256.0	8.0	0.0034005806613	
272.0	8.0	0.00340058128082	
288.0	8.0	0.00340058173044	
304.0	8.0	0.00340058205611	
320.0	8.0	0.00340058229168	
336.0	8.0	0.00340058246194	
352.0	8.0	0.00340058258491	
368.0	8.0	0.00340058267371	
384.0	8.0	0.00340058273781	
400.0	8.0	0.00340058278406	
416.0	8.0	0.00340058281746	
432.0	8.0	0.0034005828415	


==> data/fig_local_minima.dat <==
n	res_vf	res_sk	res_pr	res_pb	res_aaa	
2.0	0.444791689038	0.446601192903	0.441468157023	0.441468157027	1.7547927221	
4.0	0.0224301048698	0.022430144878	0.0224300665264	0.0224300665264	0.022864559373	
6.0	0.00948189007546	0.00948312138491	0.00947861669802	0.0094786186332	0.00964149629396	
8.0	0.00629006495573	0.0077650057447	0.00627203439276	0.00627203439465	0.00656165754352	
10.0	0.00190670309263	0.00190959450787	0.00190404426127	0.0019040443047	0.00226407145889	
12.0	0.000761162155532	0.000768809891222	0.000697497500509	0.000697499301831	0.00168568882324	
14.0	0.000642415751611	0.000644653007651	0.000580801205755	0.000749265252392	0.000867290949101	
16.0	0.000212339025972	0.000226311250292	0.000203656067001	0.000436425129749	0.000572359069227	
18.0	0.000188074143564	0.000141678451624	0.000177993901344	0.000454898951369	0.000583915683272	
20.0	1.35058362044e-05	0.000204424277195	1.34830504037e-05	5.97763561406e-05	1.49066272667e-05	
22.0	3.32975902642e-06	0.000300870882065	3.32949523333e-06	0.0168236860154	7.0337297171e-06	
24.0	2.73267886032e-06	1.4494818809e-05	1.29889714216e-06	0.01572109627	6.04116811086e-06	
26.0	1.85462162849e-08	0.00022695079306	1.85258694739e-08	0.253865586588	4.48580950756e-08	
28.0	2.3988084231e-09	1.82634828422e-05	2.36482849937e-09	0.0190277320686	6.3758347837e-09	
30.0	5.71270955674e-08	9.89816547698e-06	2.30529155043e-10	0.0568234912945	7.47736537362e-10	


==> data/fig_local_minima_02.dat <==
res_vf	res_sk	res_pr	res_pb	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.444791689038	0.446601192903	0.441468157023	0.441468157023	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_04.dat <==
res_vf	res_sk	res_pr	res_pb	
0.0224301048698	0.022430144878	0.0224300665264	0.0224300665264	
0.0224301048698	0.022430144878	0.295893840878	0.0224300665264	
0.0224301048698	0.022430144878	0.295893859366	0.0224300666708	
0.0224301048698	0.022430144878	0.443969431425	0.0224300665264	
0.0224301048698	0.022430144878	0.443538684534	0.0224300665264	
0.0224301048698	0.022430144878	0.0224300665264	0.0224300665264	
0.0224301048698	0.022430144878	0.443591741188	0.0224300665264	
0.0224301048698	0.022430144878	0.295893885886	0.0224300665828	
0.0224301048698	0.022430144878	0.441906927042	0.0224300665264	
0.0224301048698	0.022430144878	0.443701370196	0.0224300665264	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_06.dat <==
res_vf	res_sk	res_pr	res_pb	
0.00948189007546	0.00948312138491	0.0223318655077	0.00947936178299	
0.00948189007546	0.00948312138491	0.00947861669802	0.00955869120545	
0.00948189007546	0.00948312138491	0.297692647761	0.00947861680009	
0.021472857377	0.00948312138491	0.00947861669802	0.00948141393775	
0.00948189007546	0.00948312138491	0.0226852863077	0.00947862181255	
0.00948189007546	0.00948312138491	0.0223179012085	0.00947873550693	
0.021472857377	0.00948312138491	0.00947861669802	0.00949251962214	
0.021472857377	0.00948312138491	0.0226871297644	0.0224205854642	
0.00948189007546	0.00948312138491	0.00947861669802	0.00947862303693	
0.00948189007546	0.00948312138491	0.0224598137535	0.00950120902409	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_08.dat <==
res_vf	res_sk	res_pr	res_pb	
0.00629006495573	0.0077650057447	0.00940625296963	0.00627207398972	
0.00761747336981	0.0077650057447	0.3907482612	0.00757296823979	
0.00629006495573	0.0077650057447	0.0214961710743	0.0224166627093	
0.00761747336981	0.0077650057447	0.407853785428	0.0075729537655	
0.00761747336981	0.0077650057447	0.00949181433494	0.00757403865694	
0.00761747336981	0.0077650057447	0.428715465556	0.00757295478777	
0.00629006495573	0.0077650057447	0.00627203439276	0.00627205358418	
0.00761747336981	0.0077650057447	0.408987890612	0.0075729676802	
0.00761747336981	0.0077650057447	0.00757295375233	0.00757297225398	
0.00761747336981	0.0077650057447	0.00757295375233	0.00757295775916	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_10.dat <==
res_vf	res_sk	res_pr	res_pb	
0.00190670309263	0.00190959450787	0.00190404426127	0.00191841560535	
0.00190670309263	0.00190959450787	0.00947887285812	0.00757295336445	
0.00190670309263	0.00190959450787	0.00190404426127	0.0223735920308	
0.00190670309263	0.00190959450787	0.392432723856	0.00948991259295	
0.00190670309263	0.00190959450787	0.00860413773578	0.00467094215163	
0.00190670309263	0.00190959450787	0.00757339492354	0.00757736686105	
0.00190670309263	0.00190959450787	0.00948086059082	0.00190404428297	
0.00190670309263	0.00190959450787	0.00190404426127	0.00190731246342	
0.00190670309263	0.00190959450787	0.00190404426127	0.001904124402	
0.00190670309263	0.00190959450787	0.0226582432369	0.00190431923553	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_12.dat <==
res_vf	res_sk	res_pr	res_pb	
0.000761162155532	0.000768809891222	0.00683417042721	0.000760235901666	
0.000761162155531	0.000768809891222	0.00757210625091	0.000760005864317	
0.000761162155531	0.000768809891222	0.00945171183159	0.00076047231111	
0.000761162155531	0.000768809891222	0.0063068401191	0.00898980607406	
0.000761162155531	0.000768809891222	0.000759868698966	0.0095812337507	
0.000761162155531	0.000768809891222	0.00757373314726	0.0223818842412	
0.000761162155531	0.000768809891222	0.00194197653829	0.00779565889757	
0.000761162155531	0.000768809891222	0.00950027770676	0.0187664527474	
0.000761162155531	0.000768809891222	0.0149894518528	nan	
0.000761162155531	0.000768809891222	0.00795885086258	0.000759887343409	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_14.dat <==
res_vf	res_sk	res_pr	res_pb	
0.000642415751611	0.000644653007651	0.000773018655906	0.000891914223013	
0.000642415751611	0.000644653007651	0.000911659051144	0.00988728558779	
0.000642415751611	0.000644653007651	0.00946048224928	0.00925343921403	
0.000642415751611	0.000644653007651	0.000770615621778	0.000729395651368	
0.000642415751611	0.000644653007651	0.00858061642121	0.00947895162836	
0.000642415751611	0.000644653007651	0.000484891834628	0.000829212346613	
0.000642415751611	0.000644653007651	0.000745931805831	0.00122487867743	
0.000642415751611	0.000644653007651	0.000804874752499	0.010774878031	
0.000642415751611	0.000644653007651	0.022641429471	0.00383095302679	
0.000642415751611	0.000644653007651	0.00857868743811	0.0094772224663	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_16.dat <==
res_vf	res_sk	res_pr	res_pb	
0.000212339025972	0.000226311250292	0.00532554731981	0.0117005582784	
0.000212339025972	0.000226311250292	0.0094745454483	0.0150656411466	
0.000212339025972	0.000226311250292	0.00177361071081	0.00908007089703	
0.000212339025972	0.000226311250292	0.000485366972104	0.00507760270719	
0.000212339025972	0.000226311250292	0.000777892714721	0.0296971012674	
0.000212339025972	0.000226311250292	0.000497527040076	0.00806640613534	
0.000212339025972	0.000226311250292	0.00757274946073	0.0199953005294	
0.000212339025972	0.000226311250292	0.00796073884763	0.000469590355519	
0.000212339025972	0.000226311250292	0.00654353563476	0.00796838511892	
0.000212339025972	0.000226311250292	0.00752127555811	0.00537358418847	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_18.dat <==
res_vf	res_sk	res_pr	res_pb	
0.000119843938048	0.000141678451624	0.000107079408379	0.00949291156269	
0.000119843938048	0.000141678451624	0.00895157567357	0.00861423372801	
0.000119843938048	0.000141678451624	0.00532158908795	0.0127909329255	
0.000119843938048	0.000141678451624	0.000805648939773	0.0221811285377	
0.000119843938048	0.000141678451624	0.480405280908	0.000788828497442	
0.000119843938048	0.000141678451624	0.00091224444308	0.0302553948492	
0.000119843938048	0.000141678451624	0.00536306060612	0.00926370219429	
0.000119843938048	0.000141678451624	0.00883488422899	0.311934417799	
0.000119843938048	0.000141678451624	0.000651440206944	0.00939670569735	
0.000119843938048	0.000141678451624	0.00737376464453	0.00814140341916	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_20.dat <==
res_vf	res_sk	res_pr	res_pb	
1.35058362044e-05	0.000204424277195	0.00080937600672	0.00580705703156	
1.35058362044e-05	0.000204424277195	0.000471383318059	0.0166364854633	
1.35058362044e-05	0.000204424277195	0.000763402160439	0.304405674336	
1.35058362044e-05	0.000204424277195	0.000167339458736	0.00871597002862	
1.35058362044e-05	0.000204424277195	0.000753753825347	0.0124448750976	
1.35058362044e-05	0.000204424277195	0.000425786741178	0.0081119479815	
1.35058362044e-05	0.000204424277195	0.000455252097787	0.0134881887832	
1.35058362044e-05	0.000204424277195	0.000495160804095	0.0322039861653	
1.35058362044e-05	0.000204424277195	0.000757993156118	0.294386217846	
1.35058362044e-05	0.000204424277195	0.000521018792078	0.106516709573	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_22.dat <==
res_vf	res_sk	res_pr	res_pb	
3.32975902642e-06	0.000300870882065	0.000837832630077	0.0786350091198	
3.32975902642e-06	0.000300870882065	0.000477501374053	0.990716606273	
3.32975902643e-06	0.000300870882065	0.000333095789782	0.022168881529	
3.32975902643e-06	0.000300870882065	0.000539143077194	0.0116953374463	
3.32975902643e-06	0.000300870882065	0.000958181486159	0.0918965005512	
3.32975902642e-06	0.000300870882065	0.000997149973176	0.0132940201925	
3.32975902643e-06	0.000300870882065	0.00437137471406	0.0315656160637	
3.32975902643e-06	0.000300870882065	0.00045426574252	0.329309393329	
3.32975902642e-06	0.000300870882065	0.000744990371756	0.970194280029	
3.32975902643e-06	0.000300870882065	1.30976226246e-05	0.999354262796	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_24.dat <==
res_vf	res_sk	res_pr	res_pb	
2.73267886033e-06	1.4494818809e-05	7.13947197638e-05	0.017378179813	
2.73267886032e-06	1.4494818809e-05	0.00882589315357	0.103335519783	
2.73267886032e-06	1.4494818809e-05	0.00596950435831	0.98078732867	
2.73267886032e-06	1.4494818809e-05	0.000546448379717	0.973976247172	
2.73267886032e-06	1.4494818809e-05	0.00756278055222	0.0101280707999	
2.73267886031e-06	1.4494818809e-05	9.37956435597e-05	0.16296428565	
2.73267886031e-06	1.4494818809e-05	0.000734541811655	0.316230827503	
2.73267886032e-06	1.4494818809e-05	0.000805635620553	0.0094938183045	
2.73267886032e-06	1.4494818809e-05	0.000102516648549	0.00738308010942	
2.73267886032e-06	1.4494818809e-05	0.000466405230423	0.018009205453	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_26.dat <==
res_vf	res_sk	res_pr	res_pb	
1.85499808123e-08	0.00022695079306	0.00045358287665	0.519373694683	
1.85491801418e-08	0.00022695079306	0.00010818764512	0.0184657101642	
1.85481079548e-08	0.00022695079306	0.000103624431423	0.99689559155	
1.85507600374e-08	0.00022695079306	0.000818572827293	0.025157259154	
1.85498958989e-08	0.00022695079306	0.246709079374	0.156373952476	
1.85472171599e-08	0.00022695079306	9.23751459716e-06	0.75665260904	
1.85499327886e-08	0.00022695079306	0.00047622414029	0.17508816431	
1.8550412238e-08	0.00022695079306	0.000105417805363	0.254058299851	
1.85499474667e-08	0.00022695079306	0.000692427841684	0.965634669572	
1.85475854804e-08	0.00022695079306	9.27474896343e-06	0.0194160628262	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_28.dat <==
res_vf	res_sk	res_pr	res_pb	
2.41267600669e-09	1.82634828422e-05	0.0017618577866	0.330552375999	
2.44073105911e-09	1.82634828422e-05	0.000108647282809	0.917225267636	
2.39995467123e-09	1.82634828422e-05	0.000937568987087	0.39423440318	
2.41358221417e-09	1.82634828422e-05	1.80254037474e-05	0.974156966584	
2.37153727276e-09	1.82634828422e-05	0.000106206240126	0.97132207149	
2.39168236128e-09	1.82634828422e-05	0.000563860068573	0.987378082187	
2.39643233881e-09	1.82634828422e-05	0.000105267523465	0.965997575928	
2.3742135128e-09	1.82634828422e-05	0.000111057041339	0.976902917368	
2.36576925783e-09	1.82634828422e-05	0.000105264566358	0.0277036276469	
2.47282186777e-09	1.82634828422e-05	0.000452794368335	0.08221917157	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_30.dat <==
res_vf	res_sk	res_pr	res_pb	
1.49450786588e-07	9.89816547698e-06	0.000446001502626	0.988677898712	
6.77624765554e-08	9.89816547698e-06	0.000455389942109	0.0339661169447	
1.31170965557e-07	9.89816547698e-06	0.000109159312962	0.554250662271	
7.6882706527e-08	9.89816547698e-06	1.38069403634e-05	0.968033646448	
1.53497785533e-07	9.89816547698e-06	1.3603687009e-05	0.0940960213566	
1.97674363063e-07	9.89816547698e-06	0.000108281610214	0.967420920635	
2.76403940098e-07	9.89816547698e-06	0.00757235309153	0.979762376196	
5.04746783114e-08	9.89816547698e-06	0.000379479377886	0.706511705049	
1.77966571497e-07	9.89816547698e-06	0.000752749996898	0.841340226654	
6.75965944807e-08	9.89816547698e-06	0.000485889283649	0.450557301372	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	
0.0	0.0	0.0	0.0	


==> data/fig_local_minima_res_bary_02.dat <==
res	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.32535375	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353756	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353754	
160.325353749	
160.325353749	
160.325353749	
160.325353769	
160.325354448	
160.325353749	
160.325353751	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.3253538	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.32535375	
160.325353749	
160.325353795	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	


==> data/fig_local_minima_res_bary_02_recursive.dat <==
res	
160.325353754	


==> data/fig_local_minima_res_bary_04.dat <==
res	
8.10100610331	
8.10100629682	
8.10100976284	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610321	
8.10100611508	
8.10100610313	
8.10100610442	
8.10100610314	
8.10100610314	
8.10100610528	
8.10103155984	
8.10100613184	
8.10100610335	
8.10100691664	
8.10100610316	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610461	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610333	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610352	
8.10100610313	
8.10100610383	
8.1010061033	
8.10100610323	
8.10100628236	
8.10100610681	
8.10105439337	
8.10100610313	
8.1010062217	
8.10100610329	
8.10100610314	
8.10100610554	
8.10100618149	
8.10100612833	
8.10100610313	
8.10100610313	
8.10100610318	
8.1010069951	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100626788	
8.10100610313	
8.10100610327	
8.10100610366	
8.10100610363	
8.10100611905	
8.10100610329	
8.10100610483	
8.10100610313	
8.10100610326	
8.10100610313	
8.10100610313	
8.10100610313	
8.30891896296	
8.10100610314	
8.10104341544	
8.10100639312	
8.10100610894	
8.10100610313	
8.10100610451	
8.10100610313	
8.10100610313	
8.10100610313	
8.1010061034	
8.10100862609	
8.10100610313	
8.10100610313	
8.10100610363	
8.10100610316	
8.10100610384	
8.10100610313	
8.10100610714	
8.10100610313	
8.10100610313	
8.10100610318	
8.10100610313	
8.10100625788	
8.10100610313	
8.10100610313	
8.10100610763	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100705788	
8.1010077173	
8.10100610832	
8.10100610313	


==> data/fig_local_minima_res_bary_04_recursive.dat <==
res	
8.10100610399	


==> data/fig_local_minima_res_bary_06.dat <==
res	
3.44599818573	
7.99486849802	
3.44606061305	
7.75069850435	
3.44606250241	
3.44737710709	
8.66462998002	
7.75089693989	
3.44614671872	
3.45848159073	
3.44599650846	
3.44599630026	
3.44636597498	
3.44757795885	
3.44604916761	
3.44603804376	
8.09764383571	
9.2233460853	
3.44599991772	
3.44599912576	
3.44599655234	
7.75089693007	
359.786736271	
3.4460713278	
3.44599630027	
3.45252035542	
3.44599630026	
3.44750927612	
3.64526560975	
3.44600056531	
7.75089692783	
3.45043788267	
8.09848700177	
3.44617981137	
3.44615531288	
nan	
3.44621475261	
3.44671125712	
7.75089784085	
3.44599881757	
3.44600573248	
8.09871101184	
3.44613090011	
3.44599637754	
nan	
3.44600633317	
3.44621201622	
8.09658832094	
nan	
3.44599630026	
3.44600276638	
3.44641461689	
3.44609465996	
3.44650548561	
3.44783644635	
3.44601270297	
3.44599631374	
3.44599880419	
3.44600509856	
7.75089821568	
3.44611324987	
3.44626368982	
3.44600383333	
3.4459963004	
3.44599630072	
344.349026008	
3.44599633466	
3.45034623066	
3.44599930197	
3.44751609204	
3.44642770911	
3.44635816965	
3.44654703691	
3.44601666557	
nan	
3.44602108925	
3.44599631655	
7.75067537393	
3.44599677277	
3.44636550566	
3.446960228	
3.44617328536	
237.58030178	
3.44989741806	
3.44600220269	
3.44614207883	
8.0677106134	
3.44608210101	
3.44599664562	
3.44737133981	
3.44599630036	
3.44602151602	
3.44659140789	
3.44631703082	
7.75089692783	
3.44599664454	
3.44602066255	
3.46524401874	
3.44614754831	
3.44604551086	


==> data/fig_local_minima_res_bary_06_recursive.dat <==
res	
3.44599648888	


==> data/fig_local_minima_res_bary_08.dat <==
res	
2.7386366023	
2.73863564974	
3.48913751147	
2.73862491587	
3.41283098921	
2.73863221191	
2.27179417694	
2.73862575772	
2.73862990987	
2.73863465725	
2.73862932187	
2.73862473714	
nan	
2.73868675061	
nan	
2.27188077642	
2.7386295525	
nan	
2.7386511195	
2.27180683973	
2.27179419006	
2.73931763769	
2.73862623857	
3.43576555133	
2.73955316793	
2.7386248278	
nan	
2.73866635888	
2.73862544699	
3.44276746166	
2.271875557	
2.29390735456	
2.27770927076	
nan	
2.73863270921	
3.43093641974	
2.73862473544	
2.73893285751	
2.73862711318	
2.73862473543	
nan	
2.2718032554	
2.73889618159	
2.73862473547	
2.73862778246	
2.73868596971	
2.27856414594	
nan	
2.27198029451	
2.73862613722	
2.73863358088	
2.27179416585	
2.3145158958	
nan	
nan	
2.738624864	
2.73862970677	
2.73862488412	
2.7386889367	
2.73862677795	
2.738625133	
2.73862476953	
2.273732551	
2.73862478399	
2.73863200618	
2.3613401015	
2.73862802776	
2.73863484998	
2.73862492742	
2.73862478185	
2.73866664663	
nan	
2.27179507436	
2.73862926132	
nan	
2.73864001768	
3.44420647111	
2.73862570151	
2.73923719759	
nan	
2.27208550243	
2.74395062613	
2.73862634992	
3.40120505194	
2.73863338521	
nan	
2.27250011763	
2.73862972356	
3.40814771607	
3.49874632543	
2.27179425926	
nan	
2.73862610787	
2.73862951728	
2.73873601788	
nan	
2.7386251214	
2.7386260187	
2.73862474611	
nan	


==> data/fig_local_minima_res_bary_08_recursive.dat <==
res	
2.27179510948	


==> data/fig_local_minima_res_bary_10.dat <==
res	
0.691523461723	
0.69152349134	
nan	
nan	
1.55436904817	
nan	
nan	
nan	
nan	
0.693480349101	
nan	
2.73419096597	
nan	
nan	
138.759702991	
0.722274956058	
nan	
2.73858783436	
nan	
nan	
0.691523458681	
0.703969217118	
nan	
2.7341267351	
2.73298610572	
0.731229082123	
0.691533644108	
nan	
nan	
1.16700189126	
nan	
0.691892714757	
nan	
nan	
0.691540265606	
0.691523463281	
nan	
0.691523457487	
3.39127593174	
nan	
nan	
0.691636803371	
0.691523514209	
nan	
nan	
2.6236235242	
7.91055856867	
nan	
nan	
nan	
nan	
nan	
nan	
0.69159035978	
nan	
0.76960108094	
0.692073269746	
nan	
2.73424110302	
116.178696201	
nan	
nan	
239.561778833	
nan	
2.73851054053	
0.696892536005	
2.73412426181	
2.73911697542	
0.691536108089	
nan	
nan	
2.73824772997	
nan	
0.691523457127	
0.691523460296	
nan	
2.73858030202	
0.70113059443	
283.981406048	
nan	
nan	
nan	
nan	
nan	
3.46946975814	
0.691523463073	
nan	
0.691523464939	
nan	
2.73853030501	
2.73852871603	
0.691675693717	
nan	
2.74903910886	
2.73855610043	
nan	
3.44788273494	
0.6923522534	
220.313195726	
nan	


==> data/fig_local_minima_res_bary_10_recursive.dat <==
res	
0.691523457159	


==> data/fig_local_minima_res_bary_12.dat <==
res	
106.606048881	
0.275307932508	
0.275399640444	
nan	
nan	
4.71861231608	
nan	
2.73279737308	
0.275252677922	
0.275256944336	
0.275254357888	
0.275252871316	
0.278697055051	
0.275294079944	
nan	
nan	
0.294974356658	
nan	
0.69638538297	
0.275286531624	
0.275272643825	
nan	
3.47669809971	
nan	
0.322855764682	
2.73866137535	
nan	
0.278789416064	
2.03781748618	
0.285624965017	
2.73851285108	
0.2752730337	
0.281978485617	
0.683818731821	
0.323840970933	
nan	
nan	
nan	
7.0356325517	
0.339691216981	
nan	
0.278318803448	
0.285646868019	
nan	
0.275254260911	
nan	
nan	
0.651189954961	
0.694483100074	
0.697654605325	
0.355399495262	
nan	
8.57355968795	
nan	
nan	
nan	
nan	
3.83051513157	
nan	
0.275251993661	
nan	
2.73234268798	
0.275252326724	
0.275286750218	
nan	
0.275282865893	
nan	
0.277138532392	
0.714913514804	
2.73898028733	
nan	
3.51290828881	
2.73862831093	
358.967717872	
0.275278619331	
0.690287240931	
0.278165408353	
0.339300939937	
nan	
0.917792292004	
2.64797993016	
nan	
0.275263964873	
0.275251994698	
nan	
0.27527017359	
nan	
0.275255672287	
0.732476127293	
3.39711011197	
nan	
2.73757254138	
nan	
0.77357158376	
nan	
nan	
0.323685489137	
2.75172927167	
0.275301642375	
nan	


==> data/fig_local_minima_res_bary_12_recursive.dat <==
res	
0.275251993679	


==> data/fig_local_minima_res_bary_14.dat <==
res	
0.313518871564	
nan	
0.708759291316	
0.261227084604	
nan	
nan	
0.178943624053	
nan	
nan	
3.43250843649	
nan	
0.275251490624	
nan	
nan	
nan	
0.267293753392	
nan	
0.237517499535	
2.73620392469	
nan	
0.275373835089	
nan	
nan	
nan	
nan	
3.04176627311	
0.261765126242	
8.82443250157	
nan	
nan	
nan	
0.175875330019	
0.287173002878	
nan	
nan	
nan	
0.261346562029	
0.261507446806	
0.261370134853	
nan	
2.73480432363	
nan	
2.98858493022	
nan	
nan	
0.274796859323	
nan	
nan	
nan	
0.275404116202	
nan	
0.175645182287	
nan	
0.265524800761	
nan	
nan	
0.176942386405	
nan	
nan	
0.307422400838	
0.263620927654	
0.424528033987	
nan	
nan	
76.3515065155	
nan	
nan	
0.279017737777	
0.271377167966	
0.481805567255	
0.175695908735	
2.12270458377	
0.179753289257	
nan	
nan	
nan	
nan	
0.275219665329	
0.275403945868	
nan	
0.261980638804	
48.6533109027	
0.275556824178	
347.337044616	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.278854449863	
nan	
nan	
0.69777771036	
nan	
nan	
nan	
nan	


==> data/fig_local_minima_res_bary_14_recursive.dat <==
res	
0.175644842922	


==> data/fig_local_minima_res_bary_16.dat <==
res	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.489268811779	
0.26162215241	
0.172661779726	
nan	
0.182743049729	
nan	
nan	
0.163323082872	
0.24137613867	
nan	
nan	
2.73689786053	
nan	
nan	
nan	
0.163715441296	
nan	
nan	
nan	
0.27398558947	
2.49386862671	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.302694599103	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.164823103359	
0.313711734066	
nan	
0.261219353639	
nan	
nan	
nan	
0.165710245252	
nan	
0.174026806898	
nan	
nan	
0.261537081957	
nan	
0.289336220157	
nan	
nan	
nan	
nan	
0.276188954568	
nan	
0.168128415138	
nan	
nan	
nan	
nan	
0.310575352166	
0.206339754088	
nan	
nan	
nan	
nan	
nan	
nan	
0.1758647087	
nan	
nan	
nan	
nan	
0.171843061336	
nan	
nan	
0.280092496804	
0.168931761206	
nan	
nan	
nan	
0.277992893773	
0.798179864986	
nan	
0.165289479878	
nan	
0.265696006736	
nan	


==> data/fig_local_minima_res_bary_16_recursive.dat <==
res	
0.514166981296	


==> data/fig_local_minima_res_bary_18.dat <==
res	
nan	
nan	
nan	
nan	
12.4941769769	
0.381724005348	
nan	
nan	
nan	
nan	
nan	
0.212836212449	
nan	
nan	
nan	
0.175702726954	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.178763745857	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.175628887881	
0.2593551933	
nan	
nan	
nan	
nan	
0.721541172371	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.267067433942	
0.246932419502	
nan	
nan	
nan	
nan	
0.039581398343	
nan	
nan	
nan	
nan	
0.257692857062	
nan	
nan	
nan	
2.74412967857	
nan	
0.292307964478	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
2.28962073965	
nan	
nan	
nan	
nan	
nan	
0.343358274868	
nan	
nan	
0.166859961091	
nan	


==> data/fig_local_minima_res_bary_18_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_20.dat <==
res	
0.26161641996	
nan	
nan	
0.170915188362	
nan	
0.261347248066	
nan	
nan	
nan	
nan	
nan	
nan	
0.259086851625	
nan	
nan	
nan	
nan	
0.187378965891	
79.4737745417	
nan	
1.33980284914	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.275047503781	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.538593541413	
nan	
0.319909049034	
nan	
nan	
nan	
nan	
nan	
10.3311044529	
nan	
nan	
nan	
nan	
nan	
nan	
0.165060082385	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
2.25841319311	
nan	
nan	
nan	
17.6156962406	
nan	
0.267090608201	
0.221898515459	
nan	
2.73319856142	
nan	


==> data/fig_local_minima_res_bary_20_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_22.dat <==
res	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
175.333576478	
0.175895364344	
nan	
nan	
nan	
nan	
nan	
nan	
347.034561482	
nan	
nan	
nan	
nan	
nan	
0.292629920741	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.261066253749	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.261488490161	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.286164538164	
nan	
nan	
nan	
nan	
0.279368438513	
nan	
nan	
nan	
nan	
0.274254391221	
0.071752106384	
nan	
nan	
nan	
nan	
nan	
nan	
0.0663139691685	
nan	
0.171962701255	
0.290077302587	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.269277498372	
nan	
nan	
nan	
nan	
0.260661938498	
nan	
0.152650776792	
nan	
nan	
nan	


==> data/fig_local_minima_res_bary_22_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_24.dat <==
res	
0.353143496136	
nan	
nan	
nan	
nan	
nan	
nan	
7.72067707398	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
2.70816576945	
nan	
nan	
nan	
nan	
nan	
2.6702919635	
nan	
0.248347247674	
nan	
180.2157314	
nan	
nan	
nan	
nan	
0.210916010265	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.264099930362	
nan	
0.187734639408	
nan	
nan	
nan	
0.72358786254	
nan	
nan	
0.273733114334	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
1.30482204687	
nan	
nan	
nan	
0.277541795294	
nan	
nan	
nan	
0.264369118794	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.167719427276	
nan	
0.411353054842	
0.255991889538	
nan	
nan	
nan	
nan	
nan	
0.457925971267	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	


==> data/fig_local_minima_res_bary_24_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_26.dat <==
res	
nan	
0.590194318936	
nan	
nan	
nan	
0.179723564637	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.00359816505183	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
181.518736565	
4.36319989226	
nan	
nan	
nan	
nan	
nan	
nan	
0.562306228654	
nan	
nan	
nan	
nan	
nan	
4.1728120342	
nan	
nan	
nan	
nan	
235.075602189	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
3.65469491721	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.0056251235795	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.404311799874	
nan	
nan	


==> data/fig_local_minima_res_bary_26_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_28.dat <==
res	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.38247582805	
0.192622806033	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
1.83366796502	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.264843674092	
nan	
nan	
nan	
nan	
nan	
nan	
326.596679166	
nan	
276.923270565	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
7.22001465303	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.241752652677	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	


==> data/fig_local_minima_res_bary_28_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_bary_30.dat <==
res	
nan	
nan	
nan	
nan	
0.266632345359	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.0401174953046	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
5.39205698093	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
nan	
0.270622117739	
nan	
nan	
nan	
nan	
nan	
nan	
nan	


==> data/fig_local_minima_res_bary_30_recursive.dat <==
res	
nan	


==> data/fig_local_minima_res_best_02.dat <==
res	
160.325353754	


==> data/fig_local_minima_res_best_04.dat <==
res	
8.10100610399	


==> data/fig_local_minima_res_best_06.dat <==
res	
3.44599630041	


==> data/fig_local_minima_res_best_08.dat <==
res	
2.27179416338	


==> data/fig_local_minima_res_best_10.dat <==
res	
0.691523457127	


==> data/fig_local_minima_res_best_12.dat <==
res	
0.275251993661	


==> data/fig_local_minima_res_best_14.dat <==
res	
0.175644842922	


==> data/fig_local_minima_res_best_16.dat <==
res	
0.0755515410004	


==> data/fig_local_minima_res_best_18.dat <==
res	
0.039581181256	


==> data/fig_local_minima_res_best_20.dat <==
res	
0.00676895807113	


==> data/fig_local_minima_res_best_22.dat <==
res	
0.00342880981476	


==> data/fig_local_minima_res_best_24.dat <==
res	
0.000662611637273	


==> data/fig_local_minima_res_best_26.dat <==
res	
0.000491801319964	


==> data/fig_local_minima_res_best_28.dat <==
res	
4.94305573609e-06	


==> data/fig_local_minima_res_best_30.dat <==
res	
3.61371109842e-07	


==> data/fig_local_minima_res_pr_lin_02.dat <==
res	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
357.064590142	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
357.623103634	
357.141019484	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.32535375	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
357.967221925	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353771	
160.32535378	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.32535375	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353795	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353795	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	


==> data/fig_local_minima_res_pr_lin_02_recursive.dat <==
res	
160.325353755	


==> data/fig_local_minima_res_pr_lin_04.dat <==
res	
139.386794586	
8.10100619758	
152.22589888	
159.456733242	
8.10100610313	
8.10100610313	
159.456738133	
143.731314195	
159.456733071	
135.628973322	
8.1010061623	
140.019655447	
154.611279378	
8.10100641129	
8.10100610655	
8.1010061072	
159.45675637	
144.555569962	
8.10100610314	
149.179454613	
152.883359619	
159.458315303	
8.10100610831	
8.10100610508	
157.017093192	
159.456839615	
8.10100610316	
8.10100610795	
159.457432146	
159.457509744	
159.460612712	
8.10100610313	
8.10100610313	
151.417320633	
156.988370943	
137.912013253	
159.069600755	
133.223349627	
135.436924469	
159.456701752	
159.458234833	
139.140844812	
91.2951557598	
8.10100610818	
159.456732647	
159.456825742	
159.456778734	
159.455436085	
159.45673273	
138.317932841	
159.45677966	
159.45685492	
8.10100610321	
8.1010086639	
8.10100610313	
159.456723897	
8.10100610324	
159.456725406	
139.155258102	
159.456724043	
8.1010168592	
159.456525355	
159.456800963	
159.456195333	
147.588698466	
159.456849937	
159.456728093	
8.10100627462	
8.10100624208	
120.033667659	
8.10100610326	
159.456724031	
8.10100610449	
159.456899144	
159.456764002	
159.460195114	
139.089653186	
8.10101122411	
8.10100610317	
358.274542011	
8.10100610313	
138.260789364	
130.056119613	
143.493820299	
159.456642259	
125.26857318	
8.10100610688	
156.891324316	
8.10100610313	
8.10100613387	
159.456729524	
8.10100610313	
8.10100617492	
8.10100610313	
159.456880124	
159.456982043	
132.71194803	
141.928478943	
51.0255126201	
159.456726548	


==> data/fig_local_minima_res_pr_lin_04_recursive.dat <==
res	
8.1010061044	


==> data/fig_local_minima_res_pr_lin_06.dat <==
res	
3.44604892139	
8.09453201255	
131.013390487	
7.75069000366	
142.95542405	
3.44600876667	
3.44609482247	
3.44616874378	
3.44599630099	
3.44606329482	
3.44599764506	
143.858953463	
3.4461254677	
139.849439093	
152.567569083	
3.44611800653	
139.543720187	
8.10448288073	
153.866067405	
152.976495377	
3.44599791539	
8.10447641692	
3.44599632414	
145.070044159	
147.016975032	
3.44602245084	
157.171180861	
7.89500317781	
8.10447378201	
3.4459985176	
8.10446493632	
3.44609538071	
156.956756728	
136.391850495	
8.07992003362	
8.08149819583	
3.44608848439	
3.44602115237	
7.75155297345	
8.10447661586	
143.665643836	
149.646878723	
153.337288582	
3.44599631033	
3.44606793059	
144.797383212	
3.44599634514	
131.925114534	
138.124324141	
147.719334286	
139.3674986	
3.44599630087	
155.737641969	
154.093152605	
7.96563081062	
153.699029355	
3.44599635155	
160.137620429	
136.224513194	
139.47136545	
148.126095897	
3.44611262358	
8.10447936343	
157.15171221	
146.170251478	
131.893254568	
135.975171778	
3.44681471629	
147.82150746	
3.44600289008	
3.44635907749	
3.44600307933	
3.4462355657	
129.403077831	
152.371050305	
3.44599802942	
3.44599655427	
8.10447744975	
3.44599785642	
3.44601048075	
3.44612629183	
147.98946248	
157.171609777	
3.44610073414	
145.004112504	
157.391661326	
8.10447803191	
3.44687274291	
8.10448402164	
3.44617071621	
3.44599630117	
8.10447894299	
150.804612448	
8.10077148312	
8.10447635512	
136.827329825	
3.44609101823	
3.44664526886	
150.541461068	
3.44600500479	


==> data/fig_local_minima_res_pr_lin_06_recursive.dat <==
res	
3.44599630046	


==> data/fig_local_minima_res_pr_lin_08.dat <==
res	
2.7386504635	
3.39638665681	
3.40786338619	
153.821097298	
3.43877902295	
134.19041236	
7.485748913	
153.715042082	
145.678647136	
2.73865265227	
140.612050419	
148.871312385	
2.74092471815	
2.7400674063	
2.73933919391	
2.27179441959	
137.10122726	
157.733892193	
148.723749024	
2.27179470493	
2.73862890141	
152.926571109	
8.10480958823	
7.75486576598	
136.752694673	
2.2717945089	
8.1047029381	
8.06368045103	
2.73862501312	
3.44441678374	
148.224800084	
3.42042799239	
2.73864943359	
2.7407209766	
7.41573227068	
3.4076017534	
158.111568777	
155.440492996	
3.44556396681	
154.772529596	
3.44688680417	
3.42042796387	
2.73868389304	
132.138840501	
2.73899571485	
141.871930601	
2.73868601173	
3.42042584721	
2.73862962142	
3.42040923395	
147.117344055	
3.42042758788	
2.73864350067	
2.7386248059	
3.44761776287	
150.746563874	
2.73877588747	
2.73868549438	
2.73898772552	
2.73862499325	
146.034828137	
2.738624742	
3.40789829162	
2.73862475382	
150.610701011	
3.42049433171	
8.05548539288	
2.73862554916	
2.73863665919	
2.74314474204	
2.73946478414	
8.10453999784	
3.42042787077	
142.407076083	
3.42041104627	
2.73862486293	
2.73890614748	
2.73862775383	
3.42040313696	
2.73866022931	
2.73906988145	
2.74063258118	
148.034280351	
2.7395114029	
2.73874488205	
148.024438118	
2.27192750436	
2.7386494433	
2.74321179657	
2.27825140402	
2.27193326722	
3.42371840939	
141.526094728	
157.220560451	
2.7386257301	
2.73885285432	
142.548476653	
143.104365643	
158.306532688	
8.10722120268	


==> data/fig_local_minima_res_pr_lin_08_recursive.dat <==
res	
2.27179416372	


==> data/fig_local_minima_res_pr_lin_10.dat <==
res	
2.24243668667	
308.901037596	
3.42615384736	
2.73861449622	
2.74250774681	
2.73871187708	
2.73270345257	
3.42034225297	
2.73271781534	
7.86347567149	
145.773283891	
131.810981447	
148.967056991	
0.692846071791	
3.42496955466	
3.24274819079	
128.850191388	
2.73270013171	
3.42586569669	
149.350386498	
2.73270347564	
2.26808861021	
2.73293124761	
2.7327258357	
3.42033384989	
2.73850913011	
0.691592713912	
2.26808625155	
2.73270433851	
0.695437371447	
2.73270345056	
2.73229763518	
178.168975623	
2.73273078012	
3.40432773754	
156.54722697	
2.73497647113	
8.05527448321	
6.84668418922	
2.24258428104	
2.7384791306	
0.691525740529	
3.40371857238	
0.69708929825	
158.418490732	
3.42544233357	
130.060032014	
2.7327034905	
2.73844280634	
3.42443495248	
149.673654512	
154.641672457	
2.27728974534	
3.42043768863	
0.694095173278	
2.73324777843	
0.692216814109	
2.73237499502	
2.73861049182	
3.42570106381	
2.73846546127	
2.73229655868	
3.45235524766	
145.160639134	
137.48897857	
2.73847864863	
144.557488529	
144.071380503	
2.22700585126	
0.691814208372	
2.73270345168	
1.77520367695	
2.73270352649	
132.826140325	
133.622768865	
2.24906284101	
144.767289565	
0.695673625708	
0.692640673803	
2.73229643102	
2.73823516246	
2.73854361158	
2.73229639862	
2.73229640333	
139.070448673	
0.694111806946	
2.73334657806	
149.123867058	
3.42521998371	
360.284350239	
7.83790824799	
0.691727143194	
154.985695983	
2.74059921114	
2.73229660489	
7.85837318017	
155.647402344	
2.73342015188	
3.41850911703	
2.73278833454	


==> data/fig_local_minima_res_pr_lin_10_recursive.dat <==
res	
0.691523457258	


==> data/fig_local_minima_res_pr_lin_12.dat <==
res	
0.275357630943	
0.275279200371	
0.275318625181	
0.686060290427	
2.73531908666	
0.642775568152	
0.275353882161	
0.701444275046	
147.402002769	
139.956901684	
8.10429351279	
96.3525808277	
0.691316224218	
3.17727417323	
0.290722731332	
8.05490780481	
2.73306717848	
2.73273598897	
131.222630696	
0.691705865795	
0.701842054968	
3.45779802351	
138.718709832	
7.88416678191	
0.323562976935	
2.7374029156	
2.73824326024	
158.009209713	
3.19395920497	
0.275514131215	
2.78968712543	
157.452077657	
2.7007872698	
0.275280381035	
8.1863310421	
150.482798024	
3.42060197137	
2.73956579616	
3.18113455943	
0.644275943005	
0.705466796571	
0.640959297915	
0.699956037742	
0.645862517088	
3.12515365101	
2.73232232151	
0.702154003123	
3.44071585741	
140.450974934	
2.73240385769	
0.275297690953	
0.646071516569	
7.48038910985	
0.640482155476	
2.73289366396	
0.275382245214	
2.73791742503	
0.27537710798	
8.16770612216	
2.7326687175	
3.12138377577	
2.73773852114	
0.640460140733	
0.689657761573	
2.73267723434	
2.73527128051	
3.19763294026	
7.78796566977	
0.69221774788	
145.398147527	
2.58244501921	
2.7327248595	
2.73339007564	
3.19525783394	
2.62816882328	
8.18444188586	
0.641183790093	
0.700675523105	
3.14571131267	
0.275307512691	
0.700987027041	
2.7322912069	
2.66834624121	
2.73292642556	
0.70243581925	
0.275367805312	
139.42680312	
0.726839960832	
3.42385380894	
2.73227915681	
3.17278465362	
143.763490924	
3.35568522701	
3.42845677251	
3.28399652633	
3.15175124683	
0.322848371178	
2.75814285728	
0.389258337243	
0.700577008786	


==> data/fig_local_minima_res_pr_lin_12_recursive.dat <==
res	
0.275328403801	


==> data/fig_local_minima_res_pr_lin_14.dat <==
res	
0.294932914138	
3.45260574265	
3.40841162412	
2.73269078523	
128.786311257	
0.177670323675	
0.24220862401	
3.14531550326	
2.73231950729	
142.064015945	
0.268210344	
0.554705263197	
0.303395312174	
2.73907839872	
8.20921942293	
3.22846957715	
2.68662761959	
0.690370308336	
154.844749264	
0.732904054128	
0.559525189159	
0.656151963029	
0.665883206558	
0.176466781448	
0.275294898404	
2.65620287008	
0.275111246377	
3.44352565497	
0.701624694403	
2.74290256446	
7.7921939644	
0.490229701004	
0.264733566566	
2.45509008694	
0.274727553611	
2.6113758753	
154.491831525	
0.70094056192	
2.21456622994	
146.018726988	
2.73281311052	
3.41905329742	
0.551198965863	
0.503729353083	
2.7326790553	
0.27540385281	
0.696250985656	
0.457003986738	
168.770025082	
2.53959317506	
0.719925928323	
0.701007711116	
3.19577773785	
0.275346609833	
0.70078663709	
2.7327135691	
2.73188166918	
3.42813200718	
0.477920404883	
0.275660344067	
0.363719767458	
0.177867921735	
143.048442546	
0.550909425141	
0.275286959554	
0.315483230741	
0.175716988579	
2.60872546685	
2.72877543708	
3.30595903113	
2.2676880748	
2.30722693665	
2.64791864136	
0.304084214203	
2.73270999854	
0.275327685984	
0.701199064574	
0.554384416209	
0.275521942743	
151.325485744	
2.73243976986	
3.44148071533	
3.40528725845	
6.48963628164	
2.04453633584	
0.600576985892	
3.40378585002	
2.62795078673	
3.40396679344	
150.196785239	
0.634921077827	
2.73204630568	
2.73276115072	
147.623256395	
0.70252992021	
0.27199376502	
3.38866495547	
2.73074726501	
2.14657061042	
0.278920050525	


==> data/fig_local_minima_res_pr_lin_14_recursive.dat <==
res	
0.175644893816	


==> data/fig_local_minima_res_pr_lin_16.dat <==
res	
0.273794587064	
3.19762611496	
0.349574028326	
0.269662168789	
2.68608380618	
2.73186816658	
139.198853303	
0.275433121314	
0.286843549949	
0.446470562401	
0.75571079971	
0.17566200923	
0.573732962854	
0.272609105622	
141.909956574	
0.410847380198	
0.269222111492	
3.29711441561	
2.63198331887	
2.73270206073	
2.57176638055	
0.280772291584	
0.328032302956	
0.17530896996	
2.73266279881	
0.310049386346	
2.70024102802	
0.274227881858	
0.324173622833	
0.175613562967	
0.479323389168	
0.665660382848	
0.666125036397	
144.247392976	
0.313522035419	
0.699901194843	
0.453826208337	
0.313808976419	
0.615798027288	
0.658937617995	
0.664288390236	
3.21772688122	
2.21193368714	
0.688791722868	
3.28470230495	
0.301159157396	
0.746939033453	
1.98897975258	
2.73233071059	
2.73270503181	
2.73263208098	
2.25339744347	
6.27751766222	
2.71858075999	
0.737537035548	
0.51341142113	
7.839598215	
0.407475453073	
3.40734281618	
0.271341033517	
3.77644541441	
0.707557931583	
3.45157221697	
242.647827571	
140.509729463	
2.64127473152	
0.645377385707	
2.71520227372	
0.280594782983	
0.273723345351	
3.35370888201	
7.82861285288	
2.73251911838	
0.666455429775	
7.3666396091	
0.667721570293	
0.163855013921	
3.10074360271	
3.12017029082	
7.48693924694	
0.670992615386	
2.73554691183	
0.341542534184	
3.12318723049	
2.73284818596	
0.288387007736	
0.27354546197	
3.40537564993	
3.26385600029	
0.32063695635	
2.652597799	
2.72034029976	
0.758226730073	
142.719300345	
0.275564192777	
0.175336546782	
2.73240716594	
131.438573572	
2.22192377382	
0.588186291459	


==> data/fig_local_minima_res_pr_lin_16_recursive.dat <==
res	
0.170768389488	


==> data/fig_local_minima_res_pr_lin_18.dat <==
res	
0.177019341158	
0.250958744897	
113.140151081	
0.58927808953	
184.292112941	
0.429631547393	
2.73405101773	
3.17513572671	
132.159863583	
0.319891639725	
0.27012694856	
0.178071930173	
0.681788589229	
0.625130523834	
2.60640570611	
0.261349675791	
0.177269298385	
0.173771955255	
0.300452016459	
0.357080055396	
0.175961151746	
0.179667578457	
0.273477823068	
3.40452056336	
0.988993531884	
0.179436832853	
2.73599077573	
0.330375992993	
0.286308806477	
0.1747314965	
0.309686412445	
2.93759406727	
0.304441537541	
0.578761405617	
2.73273847652	
0.356022208461	
2.67940545432	
2.11017290815	
0.714187432067	
0.266104889228	
0.274658763515	
0.176064317904	
0.269944220673	
3.37228953125	
3.43425507851	
2.71233120235	
105.056040302	
2.73333461719	
2.73287277029	
0.339961615344	
0.30351100514	
2.73377807846	
0.27061776508	
138.252376152	
0.324828672952	
0.273054699698	
0.355563187054	
0.559111730286	
0.289145417227	
0.454744659197	
0.362419205946	
0.683601699552	
3.42246674629	
0.178668714211	
166.932994033	
0.30293950724	
142.302197846	
0.17478229711	
2.72605453464	
0.361856248438	
2.63337611317	
0.175745640234	
134.109473399	
0.293628113598	
2.67847487895	
0.731653823967	
2.26767951408	
2.23876169311	
3.35386017971	
0.314191004128	
0.261721047869	
2.3606219282	
0.10242673551	
2.13432272166	
0.174686049467	
0.168235753493	
0.57080777487	
2.19700356781	
0.505678624729	
2.63038841356	
2.73304173721	
3.30874996185	
3.28959466926	
0.262174329834	
2.71277674942	
0.275189095577	
3.28961564811	
0.264509441772	
3.35714857358	
2.65089701807	


==> data/fig_local_minima_res_pr_lin_18_recursive.dat <==
res	
0.0656510797027	


==> data/fig_local_minima_res_pr_lin_20.dat <==
res	
0.178049093167	
191.689351708	
0.588430502416	
0.176295439079	
0.322000555276	
2.68700772748	
0.315143933242	
2.60412245908	
2.73381441845	
2.11511601977	
0.714531887077	
2.69278927291	
0.459556161144	
0.177251033181	
3.08574777548	
0.264011212668	
3.45132208754	
2.70793436018	
1.85427304466	
0.335560731317	
0.316622732661	
0.361491470081	
2.64804192609	
2.71050012076	
0.177519643997	
0.649861294603	
0.260056722609	
3.02526191857	
2.70104813138	
200.662041236	
0.433840048377	
0.164085739588	
0.332908557976	
0.283181640202	
0.176857903039	
0.519593387579	
0.169148048921	
0.617517505172	
3.00746535245	
0.274462606588	
3.30988003698	
0.274121784603	
0.689599698505	
0.288007546289	
0.533614999269	
0.363970443112	
0.273059647726	
0.176088370595	
0.320475854671	
0.607094267126	
0.360800227719	
2.73685526782	
0.175588412455	
2.68619337467	
2.73155636961	
2.74541931074	
0.177299405582	
0.0739915001718	
0.385547514334	
0.33748955448	
0.337792600858	
0.304167367789	
0.461077160537	
3.36428083486	
0.266178344378	
2.6469064227	
0.284479771716	
88.7051248298	
0.592430011766	
3.22506115484	
3.29975097354	
0.285511021693	
0.309902718512	
0.42005389614	
0.182219234847	
0.635469261572	
0.275844740847	
0.175187052842	
2.66023379549	
2.73349856978	
0.287644424643	
0.674536863203	
2.73270233836	
0.178306990307	
0.595000760419	
2.73271662317	
0.515693243533	
0.481053851794	
0.205893211803	
2.68407831211	
0.503878694735	
0.467348124152	
0.27545516134	
0.336038724246	
0.180204940909	
0.171385605678	
0.692130794749	
0.274393024087	
3.16176575498	
0.284416422026	


==> data/fig_local_minima_res_pr_lin_20_recursive.dat <==
res	
0.00676895807113	


==> data/fig_local_minima_res_pr_lin_22.dat <==
res	
0.313302293983	
0.34159068452	
0.175502532336	
0.358391030792	
0.425755380772	
0.288837321671	
3.26217267466	
0.649020064319	
3.19338848868	
127.056656742	
0.323411659585	
3.3357422839	
0.173915375887	
0.339481339892	
0.176596738652	
2.68903724007	
0.401434288099	
2.73888314594	
0.2646335061	
0.588269933864	
0.713003019719	
0.170978567579	
0.369882914893	
0.447486683017	
0.446536493217	
0.340544377965	
177.379104125	
0.467709943483	
148.736055885	
0.373726283055	
3.07511618361	
0.194745479396	
6.67282600154	
0.180055936137	
2.65629087681	
0.334118458646	
3.26889105128	
2.131492856	
0.361266474468	
0.274132113237	
0.807811647474	
0.664721615902	
0.427622905697	
0.270685506272	
0.65377351867	
3.42628665238	
0.245588433692	
0.373642486867	
0.512195959655	
0.181920969941	
0.28477512119	
3.31187774753	
0.275275418624	
0.261467851484	
0.6225638394	
0.29552538051	
0.311437700144	
0.254526104294	
0.301401640142	
0.682806719672	
0.359933799139	
0.167880238594	
3.16909587426	
2.73252317892	
0.27271383435	
3.18515541772	
0.321560789993	
0.334764063485	
0.354300675369	
2.10600396933	
0.177304147317	
0.0438376681618	
0.177083692147	
0.351705892215	
2.70013912377	
0.291648694358	
0.267387641187	
0.480820258928	
2.88351092855	
0.271295297843	
2.65641091437	
0.167899201218	
3.25340774443	
0.275970634347	
2.66788250915	
0.364739546002	
0.302988455167	
0.395424753073	
0.272454421803	
0.168908405636	
0.415056986882	
0.305940186236	
0.415860679014	
0.613188105697	
2.69814683861	
0.391651359306	
0.177910934243	
2.62360127125	
0.166696884835	
1.74827480108	


==> data/fig_local_minima_res_pr_lin_22_recursive.dat <==
res	
0.00342880981476	


==> data/fig_local_minima_res_pr_lin_24.dat <==
res	
0.306265482704	
3.27582665943	
2.0242975446	
0.185923432719	
2.7215878435	
2.66351711208	
0.385273152407	
0.499866316925	
0.16863983776	
0.297998006223	
0.326057622879	
0.319780975081	
0.480100926478	
0.739593510964	
0.309814155095	
0.570900700126	
3.39551408397	
0.333613100383	
2.45004987006	
0.166869702056	
2.73294855492	
0.268040447684	
2.51812152977	
0.31179298591	
0.436625615692	
0.16330660483	
2.60616321328	
0.274114534691	
0.174410725712	
0.290505206496	
2.65294184504	
0.539545483497	
0.329413038938	
0.426647081509	
2.87882552555	
0.291856670159	
2.70277838164	
0.175693928591	
0.176827784776	
0.174987742053	
0.310139091142	
0.197210287445	
2.25811575553	
0.178478337532	
2.63053223516	
0.644542071793	
0.387877577543	
1.87543388301	
0.310268529403	
2.63211118905	
0.451621547611	
2.61350819028	
0.606235221102	
0.263502310005	
0.314529265884	
0.0938560666827	
4.9903455106	
2.61817584147	
0.299515280581	
0.304515831992	
0.314841541717	
0.258373316763	
2.73496930472	
3.23509154359	
2.47945932711	
0.352303383299	
0.30954802015	
0.177254362433	
1.8703859048	
0.242821933636	
0.29608737012	
0.296966293027	
177.876797436	
6.65906143841	
0.505004702707	
0.171118006646	
2.40070473398	
0.176168524902	
0.163392516723	
1.85156914786	
2.02015704433	
2.64891340938	
0.178269601502	
2.69444570189	
0.27163861165	
0.264722567104	
0.297909558161	
0.380240199742	
0.079048352164	
0.166936138031	
0.166753386141	
0.177035455202	
2.72474045773	
0.260676749355	
0.313822132358	
0.320092424228	
2.66227406934	
0.176976462335	
0.261331977856	
0.306901071444	


==> data/fig_local_minima_res_pr_lin_24_recursive.dat <==
res	
0.00077788438447	


==> data/fig_local_minima_res_pr_lin_26.dat <==
res	
0.322428922843	
0.0410257699885	
2.62689280167	
0.169795809103	
0.164774365442	
0.222448828161	
136.869066151	
0.277393048636	
0.32528112116	
0.237497165485	
0.497804967966	
0.532674143585	
0.176898320533	
0.176511824087	
0.269504168771	
0.167847290443	
0.179887602577	
0.327288665117	
0.26466018874	
0.350397586287	
0.176940652852	
0.268493407748	
0.266027052891	
0.0494435461016	
0.373247765956	
2.57753041275	
3.34827212102	
145.414215755	
0.263979348812	
0.265100326867	
0.17575804589	
0.163737329954	
0.281037880804	
0.460774634035	
0.234103268003	
0.187822324565	
0.263728092094	
0.221083211826	
0.273817588484	
0.294204424008	
0.167188886201	
0.291678266744	
0.289265564495	
2.67172648631	
0.236888610676	
0.348603107724	
0.371335157345	
3.3507037108	
0.180124656082	
0.504888903655	
0.286184147505	
0.353262476126	
2.67020026039	
0.041983786292	
0.330937070699	
0.474075396894	
0.3158094319	
0.21496895544	
2.36300101663	
7.53187067982	
0.440760567496	
0.348784475459	
0.559124197225	
2.69396974352	
0.319080690046	
3.80147858752	
0.175088787206	
0.170762921529	
3.36154206587	
2.73275688571	
0.303361400615	
0.400110623738	
0.181704197111	
0.350272074338	
0.281620323263	
0.168668374565	
0.295087865175	
0.283645025404	
0.254441684296	
0.293441426793	
3.00791586484	
2.59520963641	
0.193490888083	
2.62874177658	
0.32488190564	
2.70689846656	
0.328117344112	
3.29939987147	
0.304717845467	
1.8692284173	
0.498262252406	
0.3058626939	
0.512025440584	
0.372725309419	
0.175562907697	
2.56095803104	
0.275145515399	
0.273726008209	
0.175611900195	
0.271623367843	


==> data/fig_local_minima_res_pr_lin_26_recursive.dat <==
res	
0.000739269804505	


==> data/fig_local_minima_res_pr_lin_28.dat <==
res	
0.291572979192	
0.523309494868	
0.172529531096	
0.166626569756	
3.38893410912	
3.22361599369	
0.301253013011	
3.11250617744	
0.300023876797	
0.264006092448	
0.172660503584	
2.76072004292	
0.164524132778	
2.16028642196	
0.165812486322	
0.166589136054	
0.045075842181	
0.454212531604	
0.168265899629	
0.0382056242913	
0.182325811375	
0.277082505982	
0.124296600851	
0.184239368928	
0.297335562597	
0.176139575402	
0.397318451801	
0.342514597176	
0.309337460277	
0.17062841198	
0.39895738733	
0.167272077856	
2.76971352838	
0.511386123815	
2.64218225153	
0.457456762919	
0.173076349612	
0.360112585597	
2.71807291941	
0.285029687291	
0.274114023863	
0.264470333129	
2.00499186172	
0.171211540921	
1.88217010935	
0.532517417052	
0.215862054055	
0.443005866969	
2.66440219342	
57.2496584915	
0.32986456914	
0.38391184715	
153.120368854	
2.67786349551	
0.182563484964	
0.184857720543	
0.168461357317	
2.75425096466	
0.273710035785	
0.290461112968	
0.163354888057	
2.00922051094	
2.7540330637	
2.74425455606	
2.73169512012	
0.174728825936	
0.319175738299	
0.39802864711	
2.71014900834	
1.56085426595	
0.66137362426	
2.72512688216	
0.169803843359	
0.168838332304	
0.320511282312	
0.168605954802	
0.447450686563	
1.7842963538	
2.74263273404	
0.280830449147	
2.73185544258	
0.200743617031	
0.398002340664	
0.139364755711	
228.180464304	
0.17470978722	
0.167303635684	
0.377667345601	
0.162806518546	
0.33145615663	
0.318492616511	
0.16551865201	
0.267023258783	
0.376143603156	
0.375704683737	
0.452001102618	
0.297769715091	
0.257650105297	
0.753667138317	
2.62112390785	


==> data/fig_local_minima_res_pr_lin_28_recursive.dat <==
res	
0.000715159857215	


==> data/fig_local_minima_res_pr_lin_30.dat <==
res	
0.173191187883	
0.163341510592	
0.172798552847	
1.87184902463	
0.308746361691	
0.169933706805	
0.326640571951	
0.305852279791	
2.64157759878	
0.0870311959429	
0.169185888726	
0.289203998295	
0.173176435622	
2.73751405571	
5.68004185305	
0.0402209891201	
0.173735668498	
0.174988865914	
0.348916205141	
2.73356380142	
0.602085244204	
0.170136277634	
2.71129709209	
169.643066191	
0.33007305506	
0.173784415086	
100.525926705	
0.186289072951	
0.277064835792	
0.180641840698	
0.174243483591	
0.163278321033	
0.468269665766	
0.179614864878	
2.70424335528	
0.432688141689	
2.46058368587	
3.15623761154	
0.316680231437	
1.98797567027	
0.559202997796	
142.079501527	
3.23264948897	
0.269042741657	
0.168355787629	
2.73889350067	
0.171411333847	
0.207914400192	
0.451475947755	
0.263022725182	
0.276131387921	
0.210914319327	
0.294030152376	
0.172472872971	
0.18420076074	
0.280852642275	
2.6660183534	
3.08389310765	
0.173309767089	
0.435834572914	
0.345491400129	
0.176390662678	
0.392332068577	
0.167387375976	
0.166610832291	
5.5539154392	
0.426789804631	
0.174021777082	
0.469293547649	
0.32109497824	
0.320090577592	
2.64777916675	
0.254813412384	
0.175543857112	
0.327112637054	
0.317571992514	
0.271019269805	
7.33061857338	
0.398172701118	
0.180924326895	
0.186644744464	
1.7928080786	
0.175064666728	
0.293736176169	
0.2622113212	
0.196417299123	
0.465192092429	
0.337152134941	
0.181833419343	
0.508710694928	
0.177442087279	
0.175567231362	
0.172253915739	
0.337852449632	
0.181778373766	
2.02388056311	
0.541728533302	
0.168351776284	
0.31166110526	
0.275038737841	


==> data/fig_local_minima_res_pr_lin_30_recursive.dat <==
res	
0.000630094684549	


==> data/fig_local_minima_res_pr_traj_02.dat <==
res	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353769	
160.325353782	
160.325353749	
160.325353751	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.3253538	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353795	
160.325353749	
160.325353749	
160.325353749	
160.325353749	
160.325353749	


==> data/fig_local_minima_res_pr_traj_02_recursive.dat <==
res	
160.325353754	


==> data/fig_local_minima_res_pr_traj_04.dat <==
res	
8.10100610313	
8.10100620998	
129.002871518	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100802178	
8.10100610313	
8.10100610316	
8.10100623926	
8.1010061047	
8.10100644041	
8.10100699284	
8.10100613587	
8.10100611138	
8.10100610342	
8.10100610313	
8.10100610391	
159.456648135	
8.10100610313	
129.002870687	
8.10100611056	
8.10100610479	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610369	
8.10100610313	
8.10100610313	
8.10100610314	
8.10100610316	
8.10100610313	
129.002870846	
8.10100610313	
8.10100610313	
8.10100611477	
8.10100610313	
8.1010092221	
8.10100610313	
8.10100610687	
8.10100610313	
8.10100610314	
8.10100611301	
129.002870863	
8.10100610316	
8.10100610313	
8.10100610313	
8.10100610313	
8.10101854123	
8.10100610313	
8.10100610313	
8.10100610326	
8.10100611757	
8.10100610313	
8.10100610313	
8.10100610401	
8.10100610313	
8.10100610376	
8.10100610313	
8.10100610624	
129.002871083	
8.10100610647	
129.002870716	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100621854	
8.10100680879	
8.10100611087	
8.10100610331	
159.456680104	
8.10100625382	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610314	
8.1010071498	
8.10100610319	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100610336	
8.10100610313	
8.1010061112	
8.10100610313	
8.10100610409	
129.00287096	
8.10100610313	
8.10100636242	
8.10100610313	
8.10100610313	
8.10100610321	
8.10100610313	
8.10100610313	
8.10100610313	
8.10100613481	
8.10101307617	
8.1010061041	
8.10100610313	


==> data/fig_local_minima_res_pr_traj_04_recursive.dat <==
res	
8.10100610404	


==> data/fig_local_minima_res_pr_traj_06.dat <==
res	
3.44621015933	
3.44751664669	
3.44599635535	
7.75118518466	
3.44599631164	
3.44604521131	
3.44606707562	
7.75116761787	
3.4459963065	
3.4461025682	
3.44599664381	
3.44599630033	
3.44620304574	
3.44620753718	
3.44599676857	
3.44600369675	
8.09997012438	
7.75090589089	
3.44599630119	
3.44599640408	
3.44599636517	
7.75089692877	
3.44599630473	
3.44599641796	
3.4459963003	
3.44600651957	
3.44599630028	
3.44600371439	
3.44605935781	
3.44600613946	
7.70047879725	
3.44610386583	
3.44601166873	
3.44599635513	
3.44625996386	
8.10062648465	
3.4461869055	
3.44600560976	
7.75139345202	
7.7507090801	
3.44599631583	
3.44600352938	
8.09604838167	
3.4459964941	
7.70055774685	
3.44609881813	
3.44599630549	
3.44651130114	
7.70049871076	
3.44599630044	
3.4459971528	
3.4459963066	
3.44599648362	
8.0168838502	
3.44600739341	
3.4459963062	
3.44599635442	
3.44599635427	
3.44599630163	
7.75067677831	
3.44599653716	
3.44616582154	
3.44599634981	
3.44599630026	
3.44599630033	
3.44599631767	
3.44599630076	
3.4461537659	
3.44599630063	
3.4460323531	
3.44599778867	
3.44599662425	
3.44641497006	
3.44599631257	
3.44599630035	
3.44599669546	
3.44599650771	
7.75089692784	
3.44600139434	
3.44601462873	
3.44601439513	
3.44599635827	
3.44599630026	
3.44600175239	
3.44599630534	
3.44611279058	
3.44748479607	
3.44806919598	
3.4459963064	
3.44601400051	
3.44599630895	
3.4460016611	
3.44599844912	
3.44610518348	
7.75089693186	
3.44599630026	
8.10011455681	
3.44603036216	
3.44599630906	
3.44601092212	


==> data/fig_local_minima_res_pr_traj_06_recursive.dat <==
res	
3.44599630041	


==> data/fig_local_minima_res_pr_traj_08.dat <==
res	
2.73920463102	
2.73862559149	
2.27439663856	
2.73862641393	
2.73928254272	
2.73862487781	
2.272026206	
2.7386261665	
2.73862485752	
2.73878659451	
2.7386247388	
2.7386247382	
3.44782596789	
2.73871364229	
2.27201143876	
2.27179427375	
2.73862476638	
3.42040439651	
2.73892506404	
3.41997616313	
2.27179526003	
3.38275691491	
2.73862668177	
2.73872718458	
3.38287663091	
2.73863003469	
2.73863624414	
2.73870014482	
2.73863065746	
3.44944845712	
3.38275694416	
3.41998961157	
2.2721500664	
2.73908542234	
2.73862491546	
3.40831916193	
2.73862473545	
2.73864835044	
2.73862732236	
2.73862473546	
3.44428699887	
3.38275691932	
2.73864820268	
2.27179420357	
2.7386254644	
2.73892446446	
7.09778155813	
3.44473454469	
2.27192827311	
2.73971065721	
3.41996975899	
2.27179419696	
2.27210611411	
3.38440231249	
3.40832427938	
2.73862542414	
2.73863367932	
2.73862824295	
2.73877042253	
2.73863990762	
2.73862486816	
2.73862475412	
2.27190288742	
2.73862474157	
2.73886645385	
2.27187273288	
3.38440234123	
2.73901633413	
2.73862534758	
2.73868933732	
2.73867209145	
2.2721945216	
2.27179416346	
2.73862473642	
2.27765288536	
2.73862476429	
2.73911922076	
3.42001342019	
2.73867829331	
2.73862502974	
2.27201575826	
2.74058651416	
2.73862474008	
2.7386994291	
2.7394515424	
3.44438146326	
2.73863916623	
2.73865543836	
3.40656329674	
3.44669818907	
2.27206053829	
3.38318238967	
2.73862475368	
2.73862791598	
2.73862547427	
3.44491755278	
2.73862473729	
2.73863754982	
2.73862479606	
2.27208137366	


==> data/fig_local_minima_res_pr_traj_08_recursive.dat <==
res	
2.27179416338	


==> data/fig_local_minima_res_pr_traj_10.dat <==
res	
2.26365589756	
2.73229639921	
2.73229640227	
2.73229640033	
0.694532556371	
2.73836469523	
0.691523635625	
2.6231942043	
2.73880670846	
0.691526488403	
2.73229640009	
2.73412526055	
2.73229639911	
0.698433051591	
2.6247060851	
3.4401966536	
0.691524279937	
2.73876293363	
2.73818113028	
0.691523481843	
2.73858182488	
0.692943689686	
0.691659724761	
2.73413307238	
2.73902338206	
2.73230392067	
0.691629126209	
0.691573363286	
0.691573142242	
0.693068596797	
2.738550029	
2.73229760048	
0.691551831438	
0.691531200453	
2.26149761416	
2.73229639914	
0.691523631172	
0.691525058561	
2.01180953001	
2.12200948763	
2.73859506976	
0.691526668448	
0.691523583088	
0.707178060589	
2.73229640049	
2.73229639906	
2.73825306173	
2.73267688844	
0.691557922466	
2.7433937157	
0.691524173755	
0.691523457723	
2.12407487179	
2.01155221482	
0.714641891656	
0.695744370526	
0.705170602372	
2.73889644048	
2.73772461231	
0.69152346959	
2.73856268095	
2.6229618834	
0.70271388756	
2.73856793278	
0.691564413832	
0.69208545796	
2.73229639912	
2.73808678942	
0.691551479663	
2.13346421922	
3.44268796793	
2.73965045755	
0.691523739336	
0.691523489703	
2.73229640642	
0.694472631076	
2.73856702827	
0.692398883522	
2.62341488166	
0.691523736146	
2.7323109499	
0.691527411635	
0.691523877432	
2.7385975782	
0.691523457759	
0.692156810547	
2.73250878765	
2.73229639916	
2.73774198503	
2.73229640017	
2.7385879872	
0.691529389485	
2.73229639917	
3.32447169823	
2.73868715186	
0.697502091742	
8.0980426389	
2.73538417364	
0.691525180733	
2.73859272683	


==> data/fig_local_minima_res_pr_traj_10_recursive.dat <==
res	
0.691523457159	


==> data/fig_local_minima_res_pr_traj_12.dat <==
res	
0.275472565809	
0.275252475459	
0.275259256319	
0.277972694176	
0.640520366945	
0.275410484375	
0.275319576757	
0.275252283867	
0.27525411399	
0.275252673546	
0.311124104292	
0.275252211538	
0.275287775654	
0.64514148917	
1.92781208558	
2.73235143439	
0.275279836407	
2.73397919778	
0.691336264699	
0.275265232222	
0.308786784872	
0.531677411226	
2.7433676177	
0.323628206067	
0.347248388193	
2.73683126241	
0.311426520008	
2.73479430612	
0.275266265097	
0.278707917119	
2.73747559949	
0.275252245125	
0.275272055655	
0.275328251905	
0.322857860648	
0.640454315057	
2.62144507724	
2.73230544119	
0.275326437928	
0.278737764287	
0.275290675203	
0.309160586685	
0.275272857525	
0.692382008433	
0.640472993723	
0.640453065238	
0.275261313858	
0.640456651449	
0.275253501099	
0.69138147211	
0.275252953967	
1.92756081395	
0.690088908071	
0.275254351742	
0.64072012313	
0.322882266891	
0.275273338414	
0.275289881512	
0.275279329106	
0.275256894491	
0.308783317508	
2.73573199408	
0.275255563016	
2.24827984149	
2.73229624433	
0.275568975436	
2.73805449331	
0.275259757585	
0.27593936778	
2.73805390791	
0.700688182381	
0.640692948698	
2.73870955009	
2.6320960253	
0.275263190909	
0.276314120317	
0.275313364634	
0.275287057342	
0.275457136806	
0.323402879518	
0.275259229594	
2.73889440877	
0.275252108361	
0.275427612724	
0.646261703573	
0.275254636424	
0.275282700338	
0.690854858768	
0.684190041437	
0.308823696493	
0.646366554537	
2.73785385428	
3.44195193047	
0.27766968772	
3.42464834027	
2.01071387755	
0.275252861527	
2.73835686016	
0.691890023686	
1.94739262208	


==> data/fig_local_minima_res_pr_traj_12_recursive.dat <==
res	
0.275252004791	


==> data/fig_local_minima_res_pr_traj_14.dat <==
res	
0.179380123782	
0.308799872258	
0.275249756114	
0.275160100767	
2.15870638557	
0.275332111757	
0.322467805977	
0.281495610283	
0.24600012405	
2.73833186817	
0.295116030088	
0.275178148732	
2.73146326436	
0.264039905931	
0.292714272869	
0.275256119569	
2.73809335302	
0.183572022728	
0.554593192292	
0.275237680419	
2.72850832322	
0.275668394646	
0.308657565724	
0.180578886454	
0.237681522398	
0.308314783539	
0.179377033282	
2.7563789723	
0.295909069627	
0.523640278575	
0.245926018017	
0.262930614896	
0.273224693045	
2.33043815242	
0.640165412128	
2.73229594774	
0.262796678807	
0.180520701277	
0.275113272115	
0.347747394805	
2.73477348478	
0.313677554967	
0.275310122194	
0.26132429857	
0.262821298649	
0.274277188393	
0.237323530792	
0.274829247526	
0.237463967113	
0.274855557064	
0.321294512336	
0.320095295365	
0.638676532092	
0.27448215589	
0.263132340094	
0.275218524413	
0.273447173768	
0.282056071611	
0.273041290167	
0.275812459124	
0.275164210038	
0.175658300236	
0.273008287524	
0.306756386777	
0.337910294992	
0.275076356857	
0.238252870958	
0.691119859215	
0.26129177602	
0.278340221915	
0.30684881285	
0.275277511956	
0.273018377258	
0.328013829176	
0.370920549265	
2.73693056032	
0.17994147161	
0.30853279153	
2.23900492685	
0.639255742557	
0.261820116758	
0.273570710275	
0.275129094812	
2.73745449956	
0.178606902695	
0.319395636042	
0.308527630528	
0.286068259837	
0.335911606083	
0.630393683495	
0.309071897063	
0.275223099985	
2.73498368863	
2.73161950778	
2.73593823881	
0.261240969609	
0.275252365263	
2.57641206616	
0.243087239142	
0.285925340304	


==> data/fig_local_minima_res_pr_traj_14_recursive.dat <==
res	
0.175644866473	


==> data/fig_local_minima_res_pr_traj_16.dat <==
res	
0.270915585569	
2.8527201425	
0.300821685281	
1.60063320287	
0.176999190989	
0.262442556236	
0.275439361721	
0.269725345254	
0.274071873178	
0.272368458498	
0.260736190815	
0.167102751597	
0.244619469401	
0.311432743064	
1.77825374886	
0.275152659481	
0.440008090569	
0.309991080687	
0.308203222489	
0.275342638251	
0.261356848706	
0.314727357268	
1.99687176219	
0.167703815399	
0.648160310486	
0.167123652887	
0.279794496836	
0.256510175139	
0.254926770409	
0.174012091353	
0.686767439279	
0.178765750713	
0.274846936716	
0.164311829245	
0.262804628519	
0.179685132268	
0.174987790172	
0.272827896812	
0.277012110549	
0.179902714961	
0.24581312343	
0.274661469573	
0.167691864638	
0.262949647528	
2.73772803546	
0.275636815481	
0.235557807821	
0.172834971948	
0.27401100483	
0.271804986055	
0.261533689029	
0.275539450783	
0.25168016226	
0.25653410664	
0.17975210546	
1.43861172305	
0.303959856115	
0.275219341666	
0.260873285322	
0.683125051104	
0.272809142357	
1.53563306773	
0.328497840006	
0.256627449768	
2.73515896425	
0.274910141866	
0.274035520585	
0.257277625839	
0.178430174965	
0.176098375728	
0.179645869272	
2.7348343146	
0.256566919488	
0.270310848498	
0.177577220552	
0.275268858823	
0.0761363943331	
3.10618647441	
0.165305521583	
0.261720670313	
0.27397839233	
0.265486052553	
0.545575511352	
0.27757487913	
0.260826305688	
0.225511533907	
0.275131169854	
0.272979260117	
0.262926920757	
0.262729395489	
0.180458588023	
1.24097393728	
0.160391738643	
0.304848187298	
0.27635746256	
0.163690543068	
2.73228968642	
0.581590874358	
0.176362481978	
0.263167792176	


==> data/fig_local_minima_res_pr_traj_16_recursive.dat <==
res	
0.0755515410004	


==> data/fig_local_minima_res_pr_traj_18.dat <==
res	
0.309372476422	
0.177465558045	
0.277457520658	
1.28190286116	
0.263338599653	
0.262735417133	
0.163982613706	
0.429778208778	
0.252864787084	
0.266730028287	
0.152653263214	
0.2674747146	
0.27335823479	
0.277060027617	
0.261351853972	
0.258234467455	
0.177247307361	
0.173860859044	
0.273586449896	
0.17529127751	
0.178742122781	
0.289921431986	
0.175638997766	
0.260737975883	
0.294244438625	
0.0732866708356	
0.341648700038	
0.239697610811	
0.261321859742	
0.256645705997	
0.348990512517	
0.256913879967	
0.170326929077	
0.302560333161	
0.275192448186	
0.283918258364	
0.263198934349	
1.00936463237	
0.177298508287	
0.275238186888	
0.165088135175	
0.164755058624	
0.19525908527	
0.276672971192	
1.95745538327	
0.152785314694	
0.268380623764	
0.691220035144	
0.1631281537	
0.276608840495	
0.286075575016	
0.258133374345	
0.179640670911	
0.319271992753	
0.163303813461	
0.274455633007	
0.273804623088	
0.0395814027096	
0.160028441897	
0.258743485727	
0.0733914651228	
0.179018735551	
0.166178264388	
0.170033006363	
0.272621527093	
0.260133809489	
2.73132016026	
0.180741072915	
0.26147530632	
0.280027429293	
2.73826846491	
0.164746771294	
0.272981341394	
0.303735334675	
0.27514477889	
0.17688133064	
0.266608853547	
0.242209723363	
0.275604859708	
0.272903752272	
0.299368975131	
0.235928055228	
0.318896871162	
0.14384684934	
0.236854162906	
0.261865956284	
0.194078801824	
0.214999983845	
1.51080685183	
0.177831102475	
0.181352204345	
0.175443535224	
0.198381791456	
0.161118338779	
0.271990631594	
0.176637967854	
0.16893915651	
0.256454768342	
0.163846311844	
0.274634310437	


==> data/fig_local_minima_res_pr_traj_18_recursive.dat <==
res	
0.039581181256	


==> data/fig_local_minima_res_pr_traj_20.dat <==
res	
0.177997439463	
0.178210325099	
0.262543658674	
0.238291371529	
0.264039864456	
0.236872409112	
0.66957469293	
0.261252960595	
0.275060090733	
0.177494811117	
0.178972868948	
0.306255954913	
0.17521014223	
0.16745314082	
0.260165782345	
0.262146931795	
0.24546636837	
0.260857909984	
0.333485480918	
0.261758120357	
0.27817635667	
0.234608411726	
0.261804061655	
2.76073390886	
0.288967905638	
0.274006317103	
0.277039310075	
0.26011373539	
0.289833341838	
0.260737250204	
0.687435992315	
0.209639157829	
0.202646167521	
0.272412711605	
0.178919232522	
0.169464019116	
0.188706385578	
0.236772389261	
0.176564465495	
0.244780605638	
0.264605977904	
0.276194143389	
0.165990198653	
0.275207379694	
0.280484917252	
0.261338829748	
0.40262321453	
0.273843618026	
0.262790811004	
0.260665712245	
0.167261212498	
0.27381466131	
0.272709340242	
0.303861923937	
0.274257837772	
0.265999221602	
0.187461352872	
0.084104891982	
0.256440595508	
0.179326068292	
0.606786692685	
0.177449212451	
0.177211309482	
0.261170381616	
0.17876374485	
0.267266835169	
0.266584648891	
0.167928086937	
0.284805338686	
2.75683257299	
2.73438745478	
0.220644431847	
0.167380364064	
0.262803354649	
0.18177184547	
0.261226529323	
0.177435068412	
0.175043156617	
2.73762274242	
0.163132452075	
0.17635604105	
0.179671780438	
0.272043043199	
0.320745816491	
0.2959679645	
2.73766299677	
0.261958471082	
0.263105539892	
0.179974981001	
0.256535170885	
0.177167005264	
0.189240918365	
0.262444109553	
0.27407411749	
0.320022014573	
0.183120338351	
0.149005048461	
0.165277317311	
0.152613013065	
0.15257568752	


==> data/fig_local_minima_res_pr_traj_20_recursive.dat <==
res	
0.00676895825511	


==> data/fig_local_minima_res_pr_traj_22.dat <==
res	
0.271438772139	
0.0665994695221	
0.178144122913	
0.195232037203	
0.235842567396	
2.61362774946	
0.144253440241	
0.188745428208	
0.262678944437	
0.0393736118873	
0.172893563216	
0.261640748934	
0.175136774507	
0.256290797211	
0.261674120243	
0.255111302086	
0.134662014687	
0.29713808771	
0.261700791621	
0.0735599994469	
0.213502725062	
0.175054302703	
0.258202695014	
0.175047424485	
0.166516365294	
0.241431755504	
0.271432354725	
0.531118479416	
0.166155827147	
0.174143408974	
0.24314331342	
0.0736411793954	
0.260395891514	
0.176920683166	
0.257895592571	
0.162314764175	
0.263777521973	
0.159668221625	
0.309894651552	
0.168755600904	
0.166165090854	
0.265925975938	
0.274922322542	
0.179903795024	
0.0384212073733	
0.255680524536	
0.175901507533	
0.279529073189	
2.73189879032	
0.05398789205	
0.276739043603	
0.166124704368	
0.274950543496	
0.237980939329	
0.0705102165099	
0.177725994033	
0.27395667657	
0.16852183227	
0.147961094129	
0.440969301367	
0.16048133608	
0.176091987822	
0.271834043084	
0.163146031738	
0.166868061496	
0.16476534645	
0.19084161812	
0.178714193441	
0.167673278326	
0.0595545660872	
0.158506771961	
0.0842057490376	
0.272782113797	
0.167739762299	
0.164541078397	
0.267990553933	
0.046129605848	
0.392567474997	
0.258933761596	
0.165289452124	
0.315816588632	
0.0404370751592	
0.178053942915	
0.25513037998	
0.274114071657	
0.261457707627	
0.166301880707	
0.265991685182	
1.8981432955	
0.163397423159	
0.268390743433	
0.225480414411	
0.19412713388	
0.264621960511	
0.256360781304	
0.310379750633	
0.152962508767	
0.170996564258	
0.175329450679	
0.173575975709	


==> data/fig_local_minima_res_pr_traj_22_recursive.dat <==
res	
0.00343537905557	


==> data/fig_local_minima_res_pr_traj_24.dat <==
res	
0.179228122443	
0.174077871822	
0.322048012114	
0.0821234391008	
0.167530535952	
0.271801678888	
0.2615849578	
0.244536668614	
0.257761640487	
0.168039694871	
0.257307478432	
0.236252480695	
0.126756885297	
0.206819787235	
0.147375301773	
0.817725995134	
0.181443643751	
0.275067961532	
0.271784979979	
0.16950959278	
2.73389972484	
0.200230831098	
0.0774749813737	
0.260926761814	
0.169899760788	
0.274457162925	
0.177079422616	
0.181946364023	
0.162132318557	
0.163366324451	
0.152310565022	
0.0385137500027	
0.272175250014	
0.176678577659	
0.293127730156	
0.16682131864	
0.275005490061	
0.176518235282	
0.164253375599	
0.261356797563	
0.271861931186	
0.176570591541	
0.175597507729	
0.178598104194	
0.177868252079	
0.276755457306	
0.175551351402	
0.191295282728	
0.262142791452	
0.262164066132	
0.281275324865	
0.258802036245	
0.174538471193	
0.218077473957	
0.260567941013	
0.178745091461	
0.282322117262	
0.262766013827	
0.170703788753	
0.165470654185	
0.264557506619	
0.177591988831	
0.277065083933	
0.152625333503	
0.177771408053	
0.261349136895	
0.0769633509735	
0.168362716744	
0.233164152413	
0.22053254093	
0.27401919256	
0.211958765663	
0.177132372208	
0.159609272009	
0.177306606229	
0.162745961296	
0.257113571324	
0.185926696181	
0.177600820736	
0.115186285733	
0.263084231922	
0.166922223999	
0.135358969455	
0.339981541375	
0.152695284549	
0.2604822166	
0.258354016614	
0.260653331196	
0.128567458341	
0.166016996394	
0.260950998714	
0.193641858279	
0.256141815412	
0.292728106067	
0.274025881693	
0.167326751231	
0.261532980995	
0.261132742629	
0.26144514085	
0.189870955368	


==> data/fig_local_minima_res_pr_traj_24_recursive.dat <==
res	
0.000662611637273	


==> data/fig_local_minima_res_pr_traj_26.dat <==
res	
0.18931356399	
0.249551198929	
0.166380943294	
0.176082494289	
0.0434136873077	
0.253662917555	
0.0383874275901	
0.185494510147	
0.158544111391	
0.156428231035	
0.273997733709	
0.302137784797	
0.165740578627	
0.27236336766	
0.158060179043	
0.267089801972	
0.257652404081	
0.257108506846	
0.170101699707	
0.259242719157	
0.278968897768	
0.162758099083	
0.0650526021901	
0.0536734216279	
0.169569052139	
0.272454976057	
0.169495546536	
0.00507753329068	
0.257949884227	
0.166795319917	
0.259898162039	
0.260602984254	
0.167755428386	
0.26130220548	
0.295072050892	
0.19028312117	
0.146525766408	
0.234093820116	
0.264383745575	
0.306001648853	
0.177851409532	
0.263656569775	
0.168183828128	
2.74201416389	
0.0695790903845	
0.177255394205	
0.167794349196	
0.179453416193	
0.274653846584	
0.260860034702	
0.262370369674	
0.256161951543	
0.255461825154	
0.0558161671562	
0.309615291148	
0.167297087836	
0.283998001816	
0.280132918715	
0.309284207735	
0.0789849072527	
1.30718155508	
0.156313869352	
0.17625621011	
0.178532386077	
0.171549750191	
0.127699695983	
0.269528288185	
0.19299200546	
0.259230928757	
0.168192195112	
0.207628546535	
0.166196531092	
0.270467401869	
0.169096751895	
0.211241228014	
0.0401371962328	
0.301906788656	
0.259130110971	
0.193486492175	
0.262405430383	
0.265517686631	
0.258583624293	
0.287494854536	
0.27208181227	
0.16532968012	
0.267076945922	
0.260728850316	
0.271388102879	
0.142123654267	
0.038390228578	
0.257064810073	
0.265943423333	
0.190387501458	
0.2616381964	
0.258863466363	
0.271005916149	
0.180023073209	
0.264356323213	
0.260261750176	
0.17136061259	


==> data/fig_local_minima_res_pr_traj_26_recursive.dat <==
res	
0.000491801319964	


==> data/fig_local_minima_res_pr_traj_28.dat <==
res	
0.270043200851	
0.315174201967	
0.174983618168	
0.258431566213	
0.263120871514	
0.0764040414898	
0.0935341847416	
0.262652889704	
0.161392697947	
0.277531001189	
0.254635176269	
0.2624911099	
0.0345505053581	
0.216640776651	
0.169291159732	
0.180209960821	
0.135262329507	
0.0847756957337	
0.16934236664	
0.0533779035786	
0.181130394926	
0.595297658669	
0.0648402569773	
0.00353687696584	
0.15208731446	
0.178795928935	
0.261158405269	
0.175169125962	
0.164710926089	
0.252528920844	
0.282340369247	
0.261051857864	
0.166967811139	
0.333541820203	
0.260298635088	
0.15692668928	
0.260332146884	
0.0785077458829	
0.167354880268	
0.1733202457	
0.152527959538	
0.167970457427	
0.205209709824	
0.228378494608	
0.772816173159	
0.376150997799	
0.0908695820244	
0.155359350187	
0.259890433771	
0.287223878297	
0.26097805842	
0.157415135449	
0.0383105367624	
0.262446837421	
0.172416650969	
0.180428583141	
0.260520167988	
0.264311710488	
0.266193647198	
0.274172895041	
0.0386384872093	
0.164899433556	
0.255104612455	
0.163932149167	
0.284027216665	
0.176283759246	
0.118464947376	
0.279943721717	
0.258100359647	
0.149616299644	
0.259216170194	
0.0440380494375	
0.0930479542846	
0.177933424324	
0.18299943769	
0.0706222163507	
0.0384019315767	
0.154101126809	
0.257492719063	
0.261604796279	
0.260199084027	
0.168993192808	
0.15386693785	
0.169788714572	
0.0416780773096	
0.037633425408	
0.252725532124	
0.534491884797	
0.166284287827	
0.279419090481	
0.167475134621	
0.164063649676	
0.257923744346	
0.110800602411	
0.270906196485	
0.0837041626997	
0.242061686452	
0.203804677328	
0.270968842174	
0.170321808841	


==> data/fig_local_minima_res_pr_traj_28_recursive.dat <==
res	
4.94305573609e-06	


==> data/fig_local_minima_res_pr_traj_30.dat <==
res	
0.046801196151	
0.169544740392	
0.0683781337999	
0.178762715171	
0.258084346474	
0.177422095038	
0.258615933191	
0.176684370158	
0.281376917075	
0.180898395398	
0.15555880266	
0.231296727371	
0.0780069685264	
0.0710560286305	
0.278451961237	
0.154569489422	
0.189769230733	
0.176053592159	
0.167494536819	
0.265404005193	
0.183639565537	
0.174191310583	
0.0384546136042	
0.1546772792	
0.0386218806327	
0.178162911715	
0.271473721745	
0.440928232848	
0.181560339834	
0.0742396876167	
0.169863069595	
0.267416307308	
0.171376528516	
0.275403722267	
2.73450839698	
0.270183675164	
0.248938302263	
0.261366084087	
0.303634030391	
0.0382806058166	
0.179405269045	
0.0375147026599	
0.274684505436	
0.0376506435806	
0.170105921038	
0.273364505837	
0.263532348553	
0.267771963153	
0.0728368911945	
0.183674095629	
0.174986141601	
0.288411175793	
0.281516708165	
0.173791162734	
0.0396870260967	
0.175304658535	
0.1781199834	
0.289574548605	
0.261441738096	
0.258068799258	
0.174940640777	
0.0640330975817	
0.0383405585458	
0.222208096304	
0.259929050392	
0.296777168364	
0.257507620532	
0.257388783907	
0.180806676307	
0.168691498325	
0.267332173871	
0.260039489926	
0.24695658324	
0.288071771895	
0.175854699979	
0.260337490473	
0.262747502208	
0.259678312078	
0.0615668459295	
0.177365211104	
0.1418366464	
0.26093752367	
0.170282445636	
0.173639901768	
0.291434604559	
0.160992455	
0.177014216148	
0.262320442596	
0.170983140755	
0.0537830024732	
0.176477050322	
0.155014830464	
0.205662796645	
0.168039566137	
0.262288291433	
0.178375645977	
0.143019192708	
0.180187960006	
0.0958061428176	
0.182208429677	


==> data/fig_local_minima_res_pr_traj_30_recursive.dat <==
res	
3.61371109842e-07	


==> data/fig_local_minima_res_vecfit_02.dat <==
res	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	
161.514234894	


==> data/fig_local_minima_res_vecfit_04.dat <==
res	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	
8.10101859948	


==> data/fig_local_minima_res_vecfit_06.dat <==
res	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
7.7516650466	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
7.7516650466	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
7.7516650466	
3.44716401771	
7.7516650466	
3.44716401771	
3.44716401771	
3.44716401771	


==> data/fig_local_minima_res_vecfit_08.dat <==
res	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.75336119014	
2.75336119014	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	
2.2781491764	
2.2781491764	
2.75336119014	
2.2781491764	
2.2781491764	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.75336119014	
2.2781491764	


==> data/fig_local_minima_res_vecfit_10.dat <==
res	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	
0.692488845228	


==> data/fig_local_minima_res_vecfit_12.dat <==
res	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	
0.34035633382	


==> data/fig_local_minima_res_vecfit_14.dat <==
res	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	
0.293806323836	


==> data/fig_local_minima_res_vecfit_16.dat <==
res	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.291215746987	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	
0.0786889851912	


==> data/fig_local_minima_res_vecfit_18.dat <==
res	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0694531497819	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0694531497819	
0.0425082236988	
0.0694531497819	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0694531497819	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0694531497819	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0694531497819	
0.0425082236989	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236989	
0.0425082236989	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236989	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	
0.0425082236988	


==> data/fig_local_minima_res_vecfit_20.dat <==
res	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	
0.0067736296444	


==> data/fig_local_minima_res_vecfit_22.dat <==
res	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	
0.00601656198447	


==> data/fig_local_minima_res_vecfit_24.dat <==
res	
0.00129489457745	
0.0012948945773	
0.00129489457782	
0.00129489457774	
0.00129489457726	
0.00129489457733	
0.00129489457757	
0.00129489457735	
0.00129489457737	
0.00129489457745	
0.0012948945772	
0.00129489457746	
0.00129489457748	
0.0012948945775	
0.00129489457737	
0.00129489457732	
0.00129489457725	
0.00129489457777	
0.00129489457743	
0.00129489457733	
0.00129489457737	
0.00129489457777	
0.00129489457765	
0.00129489457738	
0.00129489457846	
0.00129489457796	
0.00129489457747	
0.00129489457738	
0.00129489457732	
0.0012948945775	
0.0012948945773	
0.00129489457726	
0.00129489457734	
0.00129489457724	
0.00129489457748	
0.00129489457759	
0.00129489457732	
0.00129489457777	
0.00129489457729	
0.00129489457753	
0.00129489457755	
0.00129489457781	
0.00129489457763	
0.00129489457752	
0.00129489457742	
0.00129489457748	
0.00129489457727	
0.00129489457762	
0.00129489457773	
0.00129489457737	
0.00129489457749	
0.00129489457763	
0.00129489457736	
0.00129489457796	
0.0012948945779	
0.00129489457726	
0.00129489457766	
0.00129489457728	
0.00129489457726	
0.00129489457722	
0.00129489457729	
0.00129489457734	
0.00129489457732	
0.00129489457738	
0.00129489457723	
0.00129489457788	
0.00129489457891	
0.00129489457732	
0.00129489457745	
0.00129489457757	
0.00129489457778	
0.00129489457949	
0.00129489457723	
0.00129489457733	
0.00129489457765	
0.00129489457753	
0.0012948945786	
0.00129489457795	
0.00129489457763	
0.00129489457812	
0.00129489457729	
0.00129489457752	
0.00129489457747	
0.001294894578	
0.00129489457838	
0.00129489457728	
0.00129489457759	
0.00129489457731	
0.00129489457819	
0.00129489457721	
0.00129489457812	
0.00129489457736	
0.00129489457743	
0.00129489457751	
0.00129489457742	
0.00129489457728	
0.00129489457753	
0.00129489457755	
0.00129489457769	
0.00129489457758	


==> data/fig_local_minima_res_vecfit_26.dat <==
res	
0.000188190148564	
0.000188190161769	
0.000188190201526	
0.000188190144515	
0.000188190162962	
0.00018819018362	
0.000188190148825	
0.000188190180317	
0.000188190157867	
0.000188190146916	
0.000188190203908	
0.000188190196175	
0.000188190147554	
0.000188190157208	
0.000188190147513	
0.000188190167643	
0.000188190144635	
0.000188190165683	
0.000188190143943	
0.000188190167676	
0.000188190147336	
0.000188190196865	
0.00018819019655	
0.000188190144643	
0.000188190200747	
0.000188190157594	
0.000188190148312	
0.000188190146272	
0.000188190196397	
0.000188190147505	
0.000188190144172	
0.000188190154278	
0.000188190164957	
0.000188190149178	
0.000188190150373	
0.000188190148327	
0.000188190161522	
0.000188190166341	
0.000188190193046	
0.000188190148711	
0.000188190157577	
0.000188190144597	
0.000188190154192	
0.000188190201763	
0.000188190227693	
0.000188190147209	
0.000188190144594	
0.000188190152266	
0.000188190162808	
0.000188190157369	
0.000188190159049	
0.000188190157006	
0.000188190156075	
0.000188190156787	
0.000188190231957	
0.000188190146165	
0.000188190146128	
0.000188190166651	
0.000188190152108	
0.000188190151484	
0.000188190144901	
0.000188190170115	
0.000188190162945	
0.000188190195379	
0.000188190247027	
0.000188190145562	
0.000188190159093	
0.000188190145597	
0.000188190208406	
0.000188190146246	
0.000188190189516	
0.000188190162987	
0.000188190170677	
0.000188190151764	
0.000188190164315	
0.000188190161986	
0.000188190144592	
0.000188190165414	
0.000188190181709	
0.000188190166863	
0.000188190189145	
0.000188190176295	
0.00018819015677	
0.000188190174509	
0.000188190144532	
0.00018819018129	
0.000188190218835	
0.000188190173653	
0.000188190179103	
0.000188190147194	
0.000188190201656	
0.000188190145749	
0.000188190144064	
0.000188190155634	
0.000188190166973	
0.000188190143284	
0.000188190199739	
0.000188190149713	
0.000188190154811	
0.00018819014784	


==> data/fig_local_minima_res_vecfit_28.dat <==
res	
2.00889653714e-05	
2.62161189225e-05	
2.36768690235e-05	
1.97668519426e-05	
3.04513223326e-05	
2.89274205749e-05	
2.73466880209e-05	
2.16123611828e-05	
3.01561443824e-05	
3.62649071041e-05	
3.17441805421e-05	
2.30713970431e-05	
2.62853147036e-05	
2.30934339514e-05	
2.28993171986e-05	
2.52716346452e-05	
1.90911745944e-05	
1.90490162815e-05	
2.56138367436e-05	
2.06979974896e-05	
2.73965741246e-05	
3.76800553789e-05	
2.36610439681e-05	
4.06632976837e-05	
2.09734517569e-05	
2.03710782235e-05	
2.5379928041e-05	
2.24591163246e-05	
2.40860139562e-05	
3.98905989704e-05	
2.0106484127e-05	
1.88731345437e-05	
2.39381676306e-05	
2.02291147034e-05	
1.99247209529e-05	
2.8849826698e-05	
2.94145126809e-05	
2.95041797645e-05	
2.38454683739e-05	
2.28585009353e-05	
2.25413164067e-05	
2.15517125516e-05	
2.32704540133e-05	
2.51993150526e-05	
2.8283481945e-05	
2.26008597435e-05	
3.36196194791e-05	
2.70266851649e-05	
2.1399631275e-05	
2.24007045217e-05	
2.06884823374e-05	
2.71445184789e-05	
1.92743953914e-05	
1.96675827706e-05	
2.96660289561e-05	
2.04426808305e-05	
5.01498091453e-05	
2.1859037882e-05	
2.98601490048e-05	
1.91382540185e-05	
2.62930049367e-05	
2.0442455257e-05	
2.40290854592e-05	
2.11730038801e-05	
3.78815365493e-05	
1.95676091006e-05	
2.53465655251e-05	
2.23455615605e-05	
3.51167043222e-05	
2.8512836223e-05	
2.50202693941e-05	
2.45121768617e-05	
2.43390707491e-05	
2.29578535868e-05	
3.06987872846e-05	
1.95200589837e-05	
2.63383299736e-05	
1.95286584237e-05	
1.97143633889e-05	
3.23869286913e-05	
1.94990879025e-05	
2.4674160072e-05	
2.44034334074e-05	
2.52014216794e-05	
1.96806542588e-05	
2.90129198252e-05	
3.53653147791e-05	
2.1814711613e-05	
3.21240670031e-05	
2.37245843137e-05	
2.2573909911e-05	
1.91163514121e-05	
1.91984044067e-05	
2.21921772781e-05	
2.11057579402e-05	
1.92217496804e-05	
2.4457744924e-05	
2.54393227327e-05	
2.50733110817e-05	
2.31638133067e-05	


==> data/fig_local_minima_res_vecfit_30.dat <==
res	
3.78357518446e-05	
3.37860439848e-05	
1.10650109571e-05	
8.70451679029e-05	
4.54856600754e-05	
2.49078692384e-05	
2.87211702662e-05	
7.09014466966e-05	
5.4947958635e-05	
6.69839167954e-05	
2.8298510569e-05	
8.70526567293e-05	
1.54963726544e-05	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	
0.0	


==> data/fig_local_minima_vectfit3_02.dat <==
res	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896702e-01	
4.443667436896703e-01	
4.443667436896703e-01	
4.443667436896703e-01	


==> data/fig_local_minima_vectfit3_04.dat <==
res	
2.243041820995429e-02	
2.243041820995428e-02	
2.243041820995430e-02	
2.243041820995429e-02	
2.243041820995429e-02	
2.243041820995429e-02	
2.243041820995429e-02	
2.243041820995429e-02	
2.243041820995429e-02	
2.243041820995429e-02	


==> data/fig_local_minima_vectfit3_06.dat <==
res	
9.486144553517041e-03	
9.486144553517038e-03	
9.486144553517054e-03	
2.157219657349669e-02	
9.486144553517047e-03	
9.486144553517052e-03	
9.486144553517052e-03	
2.157219657349671e-02	
9.486144553517066e-03	
9.486144553517024e-03	


==> data/fig_local_minima_vectfit3_08.dat <==
res	
6.292226522488317e-03	
6.292226522488294e-03	
6.292226522488326e-03	
6.292226522488330e-03	
6.292226522488287e-03	
6.292226522488318e-03	
6.292226522488307e-03	
6.292226522488319e-03	
6.292226522488328e-03	
6.292226522488308e-03	


==> data/fig_local_minima_vectfit3_10.dat <==
res	
1.905714234194137e-03	
1.905714234194133e-03	
1.905714234194146e-03	
1.905714234194135e-03	
1.905714234194130e-03	
1.905714234194134e-03	
1.905714234194135e-03	
1.905714234194136e-03	
1.905714234194133e-03	
1.905714234194139e-03	


==> data/fig_local_minima_vectfit3_12.dat <==
res	
7.230691635173941e-04	
7.230691635173996e-04	
7.230691635174019e-04	
7.230691635173945e-04	
7.230691635173959e-04	
7.230691635173954e-04	
7.230691635174071e-04	
7.230691635173932e-04	
7.230691635173994e-04	
7.230691635173921e-04	


==> data/fig_local_minima_vectfit3_14.dat <==
res	
6.313980329225769e-04	
6.313980329225728e-04	
6.313980329225766e-04	
6.313980329225715e-04	
6.313980329225691e-04	
6.313980329225782e-04	
6.313980329225719e-04	
6.313980329225738e-04	
6.313980329225674e-04	
6.313980329225725e-04	


==> data/fig_local_minima_vectfit3_16.dat <==
res	
2.050221670977488e-04	
2.050221670977541e-04	
2.050221670977471e-04	
2.050221670977490e-04	
2.050221670977525e-04	
2.050221670977553e-04	
2.050221670977529e-04	
2.050221670977510e-04	
2.050221670977532e-04	
2.050221670977509e-04	


==> data/fig_local_minima_vectfit3_18.dat <==
res	
1.146830327998056e-04	
1.146830327998062e-04	
1.146830327998057e-04	
1.146830327998085e-04	
1.146830327998065e-04	
1.146830327998070e-04	
1.146830327998038e-04	
1.146830327998052e-04	
1.146830327998041e-04	
1.146830327998086e-04	


==> data/fig_local_minima_vectfit3_20.dat <==
res	
1.349258958903870e-05	
1.349258958903603e-05	
1.349258958903944e-05	
1.349258958903677e-05	
1.349258958903888e-05	
1.349258958903803e-05	
1.349258958903766e-05	
1.349258958904028e-05	
1.349258958903872e-05	
1.349258958904052e-05	


==> data/fig_local_minima_vectfit3_22.dat <==
res	
3.329513993758435e-06	
3.329513993763274e-06	
3.329513993755804e-06	
3.329513993755947e-06	
3.329513993760063e-06	
3.329513993762438e-06	
3.329513993765968e-06	
3.329513993762168e-06	
3.329513993766437e-06	
3.329513993759001e-06	


==> data/fig_local_minima_vectfit3_24.dat <==
res	
1.667411829176563e-06	
1.667411829190109e-06	
1.667411829161138e-06	
1.667411829196880e-06	
1.667411829168524e-06	
1.667411829182996e-06	
1.667411829184519e-06	
1.667411829178791e-06	
1.667411829204828e-06	
1.667411829181806e-06	


==> data/fig_local_minima_vectfit3_26.dat <==
res	
1.852983547167706e-08	
1.852983547439621e-08	
1.852983547453932e-08	
1.852983547260854e-08	
1.852983547392924e-08	
1.852983547360538e-08	
1.852983547397435e-08	
1.852983547225394e-08	
1.852983547114596e-08	
1.852983547604257e-08	


==> data/fig_local_minima_vectfit3_28.dat <==
res	
2.364835267697457e-09	
2.364835265954869e-09	
2.364835272159335e-09	
2.364835275398541e-09	
2.364835283116262e-09	
2.364835265537665e-09	
2.364835274308387e-09	
2.364835261515775e-09	
2.364835273430073e-09	
2.364835261237870e-09	


==> data/fig_local_minima_vectfit3_30.dat <==
res	
2.308621202502637e-10	
2.308621287150223e-10	
2.308621279612867e-10	
2.308621295228954e-10	
2.308621252467432e-10	
2.308621361987733e-10	
2.308621316512581e-10	
2.308621287193323e-10	
2.308621317941765e-10	
2.308621222721379e-10	


==> data/fig_local_minima_vectfit3_aaa_init.dat <==
n	res	
2.000000000000000e+00	4.443667436896699e-01	
4.000000000000000e+00	2.243041820995429e-02	
6.000000000000000e+00	9.486144553517045e-03	
8.000000000000000e+00	6.292226522488340e-03	
1.000000000000000e+01	1.905714234194142e-03	
1.200000000000000e+01	7.230691635173934e-04	
1.400000000000000e+01	6.313980329225743e-04	
1.600000000000000e+01	2.050221670977557e-04	
1.800000000000000e+01	1.811141026278316e-04	
2.000000000000000e+01	1.349258958903597e-05	
2.200000000000000e+01	3.329513993767194e-06	
2.400000000000000e+01	1.667411829180743e-06	
2.600000000000000e+01	1.852983547166561e-08	
2.800000000000000e+01	2.364835260896287e-09	
3.000000000000000e+01	2.308621176924083e-10	


==> data/fig_ph2.dat <==
n	res_pr	
2.0	0.335105428217	
4.0	0.0306779599016	
6.0	0.00611419367502	
8.0	0.00358684437665	
10.0	0.00108501938115	
12.0	0.000244824377071	
14.0	0.000127952628932	
16.0	5.62658791854e-05	
18.0	1.92702963138e-05	
20.0	4.17370750019e-06	
22.0	6.02680038215e-07	
24.0	7.62424217859e-08	
26.0	1.8508770156e-10	
28.0	6.55006715406e-11	
30.0	1.0089025848e-11	


==> data/fig_ph2_matlab.dat <==
n	res	
2.000000000000000e+00	3.516544130706760e-01	
4.000000000000000e+00	3.300043999786570e-02	
6.000000000000000e+00	7.949197814904567e-03	
8.000000000000000e+00	4.294287596791700e-03	
1.000000000000000e+01	2.013598178845705e-03	
1.200000000000000e+01	7.865153768702787e-04	
1.400000000000000e+01	6.703360961152452e-04	
1.600000000000000e+01	1.170432218570936e-04	
1.800000000000000e+01	2.977837759966768e-05	
2.000000000000000e+01	5.663885015252603e-06	
2.200000000000000e+01	7.167421196128753e-07	
2.400000000000000e+01	3.167351149117148e-09	
2.600000000000000e+01	2.782316856896814e-10	
2.800000000000000e+01	1.080477410284752e-10	
3.000000000000000e+01	2.686866488183506e-11	


==> data/fig_ph2_matlabd.dat <==
n	res	
3.751017636572046e-01	3.334959412184543e-02	9.112556291638632e-03	3.794693413187889e-03	1.714166234612431e-03	3.758271066078893e-04	9.798893803641316e-05	3.108974028731013e-05	1.289803166634289e-06	5.899927160495463e-09	6.622990493411220e-10	2.487406921749760e-11	8.477184087160355e-12	3.227575309007405e-13	2.183108501209440e-15	


==> data/fig_real.dat <==
z_imag	h	h_pr_real	h_pr_complex	
-1000.0	0.294261906557	0.318718756007	0.377226617071	
-997.997997998	0.295556328391	0.32013140801	0.377370091738	
-995.995995996	0.296859124114	0.321553596698	0.377514342536	
-993.993993994	0.298170359158	0.322985406693	0.377659370295	
-991.991991992	0.299490099368	0.324426923496	0.377805175992	
-989.98998999	0.300818411001	0.325878233491	0.377951761044	
-987.987987988	0.302155360716	0.327339423955	0.378099126111	
-985.985985986	0.303501015568	0.328810583071	0.378247272537	
-983.983983984	0.304855443003	0.330291799929	0.378396201343	
-981.981981982	0.306218710845	0.331783164541	0.378545913552	
-979.97997998	0.307590887292	0.333284767848	0.378696410326	
-977.977977978	0.308972040905	0.334796701728	0.378847692554	
-975.975975976	0.310362240595	0.336319059003	0.378999761437	
-973.973973974	0.311761555618	0.337851933452	0.379152617969	
-971.971971972	0.313170055557	0.339395419817	0.379306263141	
-969.96996997	0.314587810314	0.340949613809	0.379460698249	
-967.967967968	0.316014890095	0.342514612123	0.379615924002	
-965.965965966	0.317451365393	0.344090512441	0.379771941699	
-963.963963964	0.318897306978	0.345677413441	0.379928752208	
-961.961961962	0.320352785876	0.347275414808	0.380086356505	
-959.95995996	0.321817873354	0.348884617241	0.380244755701	
-957.957957958	0.323292640901	0.350505122457	0.380403951082	
-955.955955956	0.324777160204	0.352137033208	0.380563943306	
-953.953953954	0.326271503135	0.353780453281	0.380724733511	
-951.951951952	0.32777574172	0.355435487506	0.380886322705	
-949.94994995	0.329289948121	0.35710224177	0.381048711954	
-947.947947948	0.330814194608	0.358780823018	0.381211902058	
-945.945945946	0.332348553529	0.360471339263	0.381375894279	
-943.943943944	0.33389309729	0.362173899592	0.381540689486	
-941.941941942	0.335447898312	0.363888614174	0.381706288595	
-939.93993994	0.337013029012	0.365615594266	0.381872692631	
-937.937937938	0.338588561757	0.367354952217	0.382039902829	
-935.935935936	0.340174568834	0.36910680148	0.382207919718	
-933.933933934	0.341771122411	0.370871256612	0.382376744527	
-931.931931932	0.343378294492	0.372648433279	0.382546378261	
-929.92992993	0.344996156881	0.374438448267	0.382716821628	
-927.927927928	0.346624781126	0.376241419482	0.3828880757	
-925.925925926	0.348264238479	0.378057465954	0.383060141651	
-923.923923924	0.349914599839	0.379886707843	0.383233020174	
-921.921921922	0.351575935703	0.381729266442	0.383406712165	
-919.91991992	0.3532483161	0.383585264178	0.383581218551	
-917.917917918	0.354931810537	0.385454824616	0.383756540473	
-915.915915916	0.35662648793	0.387338072462	0.3839326787	
-913.913913914	0.358332416538	0.389235133561	0.384109634126	
-911.911911912	0.360049663889	0.391146134899	0.384287407617	
-909.90990991	0.361778296703	0.393071204602	0.384466000275	
-907.907907908	0.363518380811	0.395010471939	0.384645412632	
-905.905905906	0.365269981069	0.396964067314	0.384825645868	
-903.903903904	0.367033161266	0.398932122267	0.385006700657	
-901.901901902	0.368807984029	0.400914769471	0.385188577976	
-899.8998999	0.370594510721	0.402912142726	0.385371278686	
-897.897897898	0.372392801332	0.404924376954	0.385554803636	
-895.895895896	0.374202914363	0.406951608193	0.385739153547	
-893.893893894	0.37602490671	0.408993973587	0.385924329436	
-891.891891892	0.37785883353	0.41105161138	0.386110332064	
-889.88988989	0.379704748109	0.413124660904	0.386297162027	
-887.887887888	0.381562701719	0.41521326257	0.386484820394	
-885.885885886	0.383432743463	0.417317557848	0.386673307938	
-883.883883884	0.385314920115	0.419437689262	0.386862625532	
-881.881881882	0.387209275949	0.421573800365	0.387052773667	
-879.87987988	0.389115852561	0.423726035725	0.38724375315	
-877.877877878	0.391034688673	0.425894540906	0.387435565063	
-875.875875876	0.392965819932	0.428079462441	0.387628209768	
-873.873873874	0.394909278696	0.430280947815	0.387821688361	
-871.871871872	0.396865093802	0.43249914543	0.388016001348	
-869.86986987	0.398833290329	0.434734204585	0.388211149511	
-867.867867868	0.400813889337	0.436986275437	0.388407133516	
-865.865865866	0.402806907595	0.439255508972	0.388603954077	
-863.863863864	0.404812357293	0.441542056966	0.388801611907	
-861.861861862	0.406830245735	0.443846071943	0.389000107686	
-859.85985986	0.408860575013	0.446167707137	0.389199442163	
-857.857857858	0.410903341657	0.44850711644	0.389399615848	
-855.855855856	0.412958536272	0.450864454354	0.389600629429	
-853.853853854	0.415026143145	0.453239875938	0.389802483492	
-851.851851852	0.417106139826	0.455633536745	0.390005178876	
-849.84984985	0.41919849669	0.458045592766	0.390208715865	
-847.847847848	0.421303176464	0.460476200357	0.390413095388	
-845.845845846	0.423420133724	0.462925516169	0.390618317618	
-843.843843844	0.425549314366	0.46539369707	0.39082438349	
-841.841841842	0.427690655031	0.467880900062	0.391031293356	
-839.83983984	0.429844082505	0.470387282193	0.391239047744	
-837.837837838	0.43200951307	0.47291300046	0.391447647349	
-835.835835836	0.434186851815	0.475458211709	0.39165709263	
-833.833833834	0.436375991902	0.478023072521	0.391867383934	
-831.831831832	0.438576813778	0.480607739105	0.392078521908	
-829.82982983	0.440789184339	0.483212367161	0.392290506818	
-827.827827828	0.443012956034	0.48583711176	0.39250333941	
-825.825825826	0.445247965903	0.488482127189	0.3927170199	
-823.823823824	0.447494034556	0.49114756681	0.392931548759	
-821.821821822	0.449750965073	0.493833582891	0.393146926465	
-819.81981982	0.452018541827	0.496540326435	0.393363153278	
-817.817817818	0.454296529231	0.499267946996	0.393580229528	
-815.815815816	0.456584670376	0.502016592482	0.393798155789	
-813.813813814	0.458882685594	0.504786408945	0.394016932149	
-811.811811812	0.461190270893	0.507577540354	0.394236559039	
-809.80980981	0.463507096288	0.510390128359	0.39445703691	
-807.807807808	0.465832804006	0.513224312035	0.394678365781	
-805.805805806	0.46816700655	0.51608022761	0.394900546058	
-803.803803804	0.470509284621	0.518958008174	0.395123577884	
-801.801801802	0.472859184871	0.521857783371	0.395347461546	
-799.7997998	0.475216217492	0.524779679067	0.395572197193	
-797.797797798	0.477579853603	0.527723816998	0.395797785246	
-795.795795796	0.479949522441	0.530690314397	0.396024225464	
-793.793793794	0.482324608312	0.53367928359	0.396251518284	
-791.791791792	0.484704447306	0.536690831573	0.396479663584	
-789.78978979	0.487088323737	0.539725059549	0.39670866173	
-787.787787788	0.489475466284	0.542782062447	0.396938512709	
-785.785785786	0.491865043812	0.545861928402	0.397169216447	
-783.783783784	0.494256160835	0.548964738198	0.397400773068	
-781.781781782	0.496647852594	0.552090564678	0.397633182369	
-779.77977978	0.4990390797	0.555239472113	0.397866444672	
-777.777777778	0.501428722312	0.558411515524	0.398100559846	
-775.775775776	0.503815573793	0.561606739962	0.398335527517	
-773.773773774	0.506198333807	0.564825179741	0.398571347977	
-771.771771772	0.508575600773	0.568066857609	0.398808020977	
-769.76976977	0.510945863645	0.571331783876	0.399045546315	
-767.767767768	0.513307492914	0.574619955462	0.399283923789	
-765.765765766	0.515658730783	0.577931354903	0.399523153067	
-763.763763764	0.517997680399	0.581265949266	0.399763234238	
-761.761761762	0.520322294071	0.584623688998	0.400004166904	
-759.75975976	0.522630360344	0.588004506696	0.400245950719	
-757.757757758	0.52491948983	0.591408315787	0.400488585431	
-755.755755756	0.527187099648	0.594835009106	0.400732070664	
-753.753753754	0.529430396338	0.598284457391	0.400976405837	
-751.751751752	0.531646357094	0.60175650765	0.401221591088	
-749.74974975	0.533831709138	0.605250981422	0.401467625421	
-747.747747748	0.535982907057	0.608767672907	0.401714508442	
-745.745745746	0.538096107904	0.612306346963	0.40196223993	
-743.743743744	0.540167143856	0.61586673695	0.402210819223	
-741.741741742	0.542191492226	0.619448542418	0.402460245661	
-739.73973974	0.544164242613	0.623051426624	0.402710518592	
-737.737737738	0.546080060996	0.626675013858	0.402961637383	
-735.735735736	0.547933150626	0.630318886574	0.40321360164	
-733.733733734	0.549717209579	0.633982582299	0.403466410319	
-731.731731732	0.551425385	0.637665590304	0.403720062713	
-729.72972973	0.553050224157	0.641367348027	0.403974558164	
-727.727727728	0.554583622701	0.645087237211	0.404229895681	
-725.725725726	0.556016770873	0.648824579744	0.404486074588	
-723.723723724	0.55734009895	0.652578633177	0.404743093689	
-721.721721722	0.558543223995	0.656348585884	0.405000952296	
-719.71971972	0.559614901195	0.660133551838	0.405259649244	
-717.717717718	0.560542984767	0.66393256497	0.405519183696	
-715.715715716	0.561314405995	0.667744573078	0.405779554308	
-713.713713714	0.561915179714	0.671568431238	0.406040760237	
-711.711711712	0.56233045611	0.675402894684	0.406302800009	
-709.70970971	0.562544642912	0.6792466111	0.406565672702	
-707.707707708	0.56254163527	0.683098112282	0.406829376836	
-705.705705706	0.562305208748	0.686955805109	0.407093911142	
-703.703703704	0.561819658067	0.690817961764	0.407359274335	
-701.701701702	0.561070805017	0.694682709136	0.407625465049	
-699.6996997	0.560047560382	0.698548017341	0.407892481611	
-697.697697698	0.55874431731	0.702411687274	0.408160322801	
-695.695695696	0.557164593128	0.70627133711	0.408428986837	
-693.693693694	0.555326545722	0.71012438768	0.408698472321	
-691.691691692	0.553271300777	0.713968046599	0.408968777295	
-689.68968969	0.551075475539	0.717799291076	0.409239900195	
-687.687687688	0.548869908202	0.721614849269	0.409511839479	
-685.685685686	0.546867394243	0.725411180104	0.409784592851	
-683.683683684	0.545403047942	0.729184451414	0.410058158817	
-681.681681682	0.544991232738	0.732930516307	0.41033253523	
-679.67967968	0.54640147158	0.736644887637	0.410607720089	
-677.677677678	0.550749369196	0.740322710477	0.410883711331	
-675.675675676	0.55958211503	0.743958732505	0.411160506849	
-673.673673674	0.574905638676	0.747547272231	0.41143810468	
-671.671671672	0.599053534804	0.751082185038	0.411716502159	
-669.66966967	0.634263519739	0.754556827055	0.41199569717	
-667.667667668	0.681871754737	0.757964016975	0.412275687273	
-665.665665666	0.741235453657	0.761295996013	0.412556470073	
-663.663663664	0.80884499546	0.764544386404	0.412838042996	
-661.661661662	0.878383106083	0.767700149009	0.413120403386	
-659.65965966	0.942273161308	0.770753540955	0.413403548883	
-657.657657658	0.994222287108	0.773694074615	0.413687476397	
-655.655655656	1.03119104847	0.776510479861	0.413972183108	
-653.653653654	1.05357332327	0.779190672297	0.414257666369	
-651.651651652	1.06391556154	0.781721731326	0.414543923089	
-649.64964965	1.06537857584	0.784089893395	0.414830950078	
-647.647647648	1.06073819361	0.786280567941	0.415118744353	
-645.645645646	1.05200765463	0.788278386447	0.41540730278	
-643.643643644	1.04045111892	0.790067299117	0.415696622064	
-641.641641642	1.02678357187	0.791630739336	0.415986698608	
-639.63963964	1.01145686254	0.792951884017	0.416277529063	
-637.637637638	0.994963101685	0.794014048995	0.416569109939	
-635.635635636	0.978024518499	0.794801274269	0.41686143756	
-633.633633634	0.961517212079	0.795299175879	0.417154508281	
-631.631631632	0.946164743122	0.795496172377	0.417448318219	
-629.62962963	0.932277362634	0.795385238094	0.417742863341	
-627.627627628	0.919744673184	0.794966398304	0.418038139734	
-625.625625626	0.908212740505	0.794250270818	0.418334143351	
-623.623623624	0.897269700415	0.793263085516	0.418630869711	
-621.621621622	0.886553747264	0.79205379243	0.418928314889	
-619.61961962	0.875792438137	0.790704118978	0.41922647431	
-617.617617618	0.864809599387	0.789342778869	0.419525343415	
-615.615615616	0.853527359139	0.78816548661	0.419824917463	
-613.613613614	0.841978464629	0.787462990777	0.420125192016	
-611.611611612	0.830337894961	0.787659948724	0.420426162067	
-609.60960961	0.818982158922	0.789367937976	0.420727822533	
-607.607607608	0.808587119438	0.793455786805	0.421030168472	
-605.605605606	0.800278193429	0.801138810326	0.421333194786	
-603.603603604	0.795846153269	0.814083959135	0.421636895981	
-601.601601602	0.798028608356	0.834518423984	0.421941266654	
-599.5995996	0.810816008978	0.865313742587	0.422246301463	
-597.597597598	0.839657794093	0.909997916115	0.422551994391	
-595.595595596	0.891340676561	0.972631289122	0.422858339657	
-593.593593594	0.973282593837	1.05747520399	0.423165331804	
-591.591591592	1.09212439767	1.16838138929	0.423472964249	
-589.58958959	1.25167698878	1.30781965171	0.423781230726	
-587.587587588	1.45027522617	1.47546494043	0.424090125337	
-585.585585586	1.67780155081	1.666423376	0.424399641215	
-583.583583584	1.91398422593	1.86971466676	0.424709771738	
-581.581581582	2.13135417967	2.06846405984	0.425020510338	
-579.57957958	2.3045352393	2.24336143239	0.425331849867	
-577.577577578	2.42065386694	2.37887132033	0.425643783366	
-575.575575576	2.48232265388	2.46851147955	0.425956303677	
-573.573573574	2.50200960318	2.51550137476	0.426269403234	
-571.571571572	2.49431819139	2.52911348429	0.426583074454	
-569.56956957	2.47134295698	2.52010446382	0.426897309765	
-567.567567568	2.44145089898	2.49776655324	0.427212101024	
-565.565565566	2.40981155757	2.46891991449	0.427527440408	
-563.563563564	2.37935460483	2.43806400912	0.427843319603	
-561.561561562	2.35159629756	2.40793442187	0.428159729991	
-559.55955956	2.32721599824	2.38006668055	0.428476663488	
-557.557557558	2.30642082788	2.35523362441	0.428794110868	
-555.555555556	2.28916444798	2.33374664245	0.429112063282	
-553.553553554	2.27527408009	2.3156501775	0.42943051168	
-551.551551552	2.2645223685	2.30084243831	0.429749446603	
-549.54954955	2.25666691191	2.28914822941	0.430068858477	
-547.547547548	2.25147114456	2.28036179674	0.430388737736	
-545.545545546	2.24871460316	2.27427130385	0.430709074133	
-543.543543544	2.24819724982	2.27067222893	0.431029857625	
-541.541541542	2.24974054659	2.26937417359	0.431351077833	
-539.53953954	2.25318682758	2.27020381924	0.431672724252	
-537.537537538	2.25839784747	2.27300568396	0.431994785954	
-535.535535536	2.26525299835	2.27764167159	0.432317251914	
-533.533533534	2.27364746364	2.28399000238	0.432640110951	
-531.531531532	2.28349044879	2.29194387056	0.432963351406	
-529.52952953	2.29470355532	2.30141002716	0.433286961546	
-527.527527528	2.30721932358	2.31230739744	0.433610929341	
-525.525525526	2.3209799472	2.32456578973	0.433935242706	
-523.523523524	2.3359361504	2.33812472114	0.434259889002	
-521.521521522	2.35204621449	2.35293236769	0.434584855575	
-519.51951952	2.36927513731	2.36894463648	0.434910129186	
-517.517517518	2.38759391016	2.38612435228	0.435235696664	
-515.515515516	2.406978897	2.40444054851	0.435561544583	
-513.513513514	2.42741130273	2.42386785197	0.435887658981	
-511.511511512	2.44887671859	2.44438595091	0.436214025472	
-509.50950951	2.47136473431	2.46597913644	0.43654062995	
-507.507507508	2.49486860807	2.48863590863	0.436867457474	
-505.505505506	2.51938498666	2.51234863923	0.437194493251	
-503.503503504	2.54491366931	2.53711328415	0.437521721733	
-501.501501502	2.57145740962	2.56292913964	0.43784912743	
-499.499499499	2.59902175098	2.58979863695	0.438176694097	
-497.497497497	2.62761489132	2.6177271711	0.43850440576	
-495.495495495	2.65724757422	2.64672295974	0.438832245669	
-493.493493493	2.68793300318	2.6767969291	0.43916019687	
-491.491491491	2.71968677701	2.70796262411	0.439488241869	
-489.489489489	2.75252684431	2.74023614048	0.43981636306	
-487.487487487	2.78647347539	2.77363607676	0.440144542486	
-485.485485485	2.82154925047	2.80818350487	0.440472761682	
-483.483483483	2.85777906297	2.8439019577	0.440801001902	
-481.481481481	2.89519013726	2.88081743292	0.441129243841	
-479.479479479	2.93381206014	2.91895841198	0.441457468064	
-477.477477477	2.97367682564	2.95835589392	0.441785654576	
-475.475475475	3.01481889304	2.99904344343	0.442113783107	
-473.473473473	3.05727525784	3.04105725305	0.442441832645	
-471.471471471	3.1010855358	3.08443621935	0.442769782276	
-469.469469469	3.14629206035	3.12922203333	0.443097610125	
-467.467467467	3.19293999353	3.17545928504	0.443425294101	
-465.465465465	3.24107745107	3.2231955831	0.443752811753	
-463.463463463	3.2907556421	3.2724816894	0.444080139955	
-461.461461461	3.34202902436	3.32337166982	0.444407255623	
-459.459459459	3.3949554757	3.37592306178	0.444734134348	
-457.457457457	3.44959648294	3.43019705953	0.445060751863	
-455.455455455	3.50601734932	3.48625871846	0.445387083303	
-453.453453453	3.56428742184	3.54417717969	0.445713103271	
-451.451451451	3.62448034023	3.60402591654	0.446038785706	
-449.449449449	3.68667430912	3.66588300457	0.446364103851	
-447.447447447	3.75095239553	3.72983141721	0.44668903122	
-445.445445445	3.81740285396	3.79595934926	0.447013539812	
-443.443443443	3.88611948157	3.86436057072	0.447337601609	
-441.441441441	3.95720200632	3.93513481377	0.447661187947	
-439.439439439	4.0307565113	4.0083881963	0.44798426945	
-437.437437437	4.10689589889	4.08423368532	0.4483068162	
-435.435435435	4.18574039874	4.16279160452	0.448628797652	
-433.433433433	4.26741812419	4.24419019051	0.448950182752	
-431.431431431	4.35206568236	4.32856620277	0.449270939539	
-429.429429429	4.43982884354	4.41606559334	0.449591035627	
-427.427427427	4.5308632766	4.50684424262	0.449910437929	
-425.425425425	4.62533535783	4.60106876887	0.450229112606	
-423.423423423	4.72342306154	4.69891741968	0.450547025309	
-421.421421421	4.82531694198	4.80058105509	0.450864140608	
-419.419419419	4.93122121745	4.90626423318	0.451180422825	
-417.417417417	5.04135496893	5.01618641035	0.451495835111	
-415.415415415	5.15595346722	5.13058327068	0.451810340241	
-413.413413413	5.27526964474	5.24970820007	0.45212389981	
-411.411411411	5.39957573031	5.37383392398	0.45243647501	
-409.409409409	5.52916506809	5.50325432961	0.452748025841	
-407.407407407	5.66435414484	5.63828649705	0.453058511974	
-405.405405405	5.80548485348	5.77927296725	0.453367891737	
-403.403403403	5.95292702533	5.92658427931	0.453676122786	
-401.401401401	6.10708126821	6.08062181439	0.453983162188	
-399.399399399	6.26838215389	6.24182098984	0.454288965596	
-397.397397397	6.43730180531	6.41065485409	0.454593488315	
-395.395395395	6.61435394237	6.58763814114	0.454896684005	
-393.393393393	6.80009845514	6.77333185391	0.455198506231	
-391.391391391	6.9951465851	6.96834845705	0.455498906817	
-389.389389389	7.20016680942	7.17335777453	0.455797836892	
-387.387387387	7.41589154007	7.38909370413	0.456095246521	
-385.385385385	7.64312477015	7.61636188158	0.456391084944	
-383.383383383	7.88275082455	7.85604845178	0.456685300126	
-381.381381381	8.13574440177	8.10913013448	0.456977838898	
-379.379379379	8.40318212996	8.3766858082	0.457268647097	
-377.377377377	8.68625590456	8.6599098802	0.457557669309	
-375.375375375	8.9862883284	8.96012776449	0.457844849099	
-373.373373373	9.30475064133	9.27881385591	0.458130128821	
-371.371371371	9.64328360727	9.61761246942	0.458413449331	
-369.369369369	10.0037219265	9.97836231386	0.45869475063	
-367.367367367	10.388122864	10.3631251929	0.458973971133	
-365.365365365	10.7987999366	10.7742197783	0.45925104822	
-363.363363363	11.2383626918	11.2142614909	0.459525917781	
-361.361361361	11.7097638436	11.6862097578	0.459798514203	
-359.359359359	12.2163553227	12.1934242067	0.460068770986	
-357.357357357	12.7619551563	12.7397317184	0.460336619501	
-355.355355355	13.350927538	13.3295067011	0.460601990386	
-353.353353353	13.9882789901	13.9677674967	0.460864812106	
-351.351351351	14.6797741775	14.6602924829	0.461125012214	
-349.349349349	15.4320757119	15.4137602177	0.461382516138	
-347.347347347	16.2529131771	16.2359188584	0.461637248203	
-345.345345345	17.1512875603	17.1357910441	0.461889130493	
-343.343343343	18.1377181783	18.1239213186	0.462138084437	
-341.341341341	19.224539741	19.2126737108	0.462384028524	
-339.339339339	20.4262568375	20.4165866965	0.462626880451	
-337.337337337	21.7599606874	21.7527902593	0.462866555532	
-335.335335335	23.2458062337	23.2414828844	0.463102967667	
-333.333333333	24.9075322376	24.906450693	0.463336028655	
-331.331331331	26.7729748609	26.7755783752	0.463565648349	
-329.329329329	28.8744611829	28.8812368794	0.463791734523	
-327.327327327	31.2488458847	31.2603084896	0.464014193434	
-325.325325325	33.9367245841	33.9533783751	0.464232928718	
-323.323323323	36.9799457124	37.0022075278	0.464447842341	
-321.321321321	40.4158515819	40.4439080261	0.464658833573	
-319.319319319	44.2656549801	44.2992174623	0.46486580022	
-317.317317317	48.5132515889	48.5511761718	0.465068636872	
-315.315315315	53.0708500172	53.1106397061	0.465267236815	
-313.313313313	57.7326384408	57.7700058691	0.465461490267	
-311.311311311	62.1333793101	62.1623482992	0.465651285124	
-309.309309309	65.7562585128	65.770495494	0.465836507009	
-307.307307307	68.0468441865	68.0423496976	0.466017038947	
-305.305305305	68.6290085245	68.6066640914	0.466192760925	
-303.303303303	67.4903845794	67.4559822394	0.466363550784	
-301.301301301	64.9770125784	64.9384705949	0.466529283613	
-299.299299299	61.6072681662	61.5714389537	0.466689831147	
-297.297297297	57.8682454545	57.8393879644	0.466845062752	
-295.295295295	54.1116515539	54.091562298	0.466994844704	
-293.293293293	50.5458033348	50.5346275704	0.467139040197	
-291.291291291	47.2711275525	47.2681413878	0.467277509129	
-289.289289289	44.3204469849	44.3245823612	0.467410108698	
-287.287287287	41.6894154029	41.6995491038	0.467536692155	
-285.285285285	39.3558009951	39.3708892295	0.467657110438	
-283.283283283	37.2904957679	37.3096230863	0.467771209948	
-281.281281281	35.4633126066	35.485698589	0.467878834279	
-279.279279279	33.8457743731	33.8707620291	0.467979823216	
-277.277277277	32.4122661344	32.4393040864	0.468074012723	
-275.275275275	31.1403421852	31.1689662253	0.468161235136	
-273.273273273	30.010624644	30.0404409623	0.468241318913	
-271.271271271	29.0065263338	29.0371971274	0.468314088383	
-269.269269269	28.1139174781	28.1451489488	0.468379363931	
-267.267267267	27.320794535	27.3523270009	0.468436961613	
-265.265265265	26.6169771193	26.6485768892	0.468486693224	
-263.263263263	25.9938423074	26.0252949753	0.468528366547	
-261.261261261	25.4440974046	25.475202262	0.468561783921	
-259.259259259	24.9615884989	24.9921538124	0.468586744001	
-257.257257257	24.5411406632	24.5709796111	0.468603040067	
-255.255255255	24.1784253574	24.2073524601	0.468610460838	
-253.253253253	23.8698507859	23.8976786987	0.468608789832	
-251.251251251	23.6124713744	23.6390079418	0.468597805243	
-249.249249249	23.4039129634	23.428958459	0.468577280592	
-247.247247247	23.2423106952	23.2656551959	0.468546983165	
-245.245245245	23.1262568368	23.1476777068	0.46850667531	
-243.243243243	23.0547559069	23.0740153954	0.468456113321	
-241.241241241	23.0271844264	23.0440274244	0.468395047761	
-239.239239239	23.0432523452	23.0574043962	0.468323222964	
-237.237237237	23.1029626544	23.1141283885	0.468240377136	
-235.235235235	23.2065647941	23.2144270611	0.468146242502	
-233.233233233	23.3544960938	23.3587162181	0.468040544016	
-231.231231231	23.547303491	23.5475232865	0.467923000558	
-229.229229229	23.7855349847	23.7813814638	0.467793323699	
-227.227227227	24.0695865041	24.0606806263	0.46765121824	
-225.225225225	24.3994849863	24.3854563319	0.467496381393	
-223.223223223	24.7745825246	24.7550924611	0.467328502984	
-221.221221221	25.1931300719	25.1679067482	0.467147265382	
-219.219219219	25.6516940261	25.6205832335	0.466952342685	
-217.217217217	26.1443788589	26.107415049	0.466743401102	
-215.215215215	26.6618310755	26.6193318586	0.466520098348	
-213.213213213	27.1900367382	27.1427206715	0.466282083789	
-211.211211211	27.7090047618	27.65812423	0.466028997642	
-209.209209209	28.191570846	28.1390373367	0.465760471135	
-207.207207207	28.6027676554	28.5512254771	0.465476126258	
-205.205205205	28.9004427605	28.8532245174	0.465175575556	
-203.203203203	29.0379290362	28.9988172801	0.46485842138	
-201.201201201	28.9693363047	28.9420856744	0.464524255997	
-199.199199199	28.6571992517	28.6448611503	0.464172661462	
-197.197197197	28.0808596157	28.0850781446	0.463803209023	
-195.195195195	27.2427654282	27.2633019993	0.463415458534	
-193.193193193	26.169907424	26.204609353	0.4630089592	
-191.191191191	24.9093757565	24.954620011	0.462583247778	
-189.189189189	23.5196027099	23.5710337686	0.462137849292	
-187.187187187	22.0605249261	22.1138098298	0.461672276619	
-185.185185185	20.5856841173	20.637068623	0.461186029677	
-183.183183183	19.1377404961	19.1843290809	0.460678595314	
-181.181181181	17.7472538892	17.7870526487	0.460149446798	
-179.179179179	16.4337000477	16.4655114274	0.459598043735	
-177.177177177	15.2075719726	15.2308261544	0.459023831285	
-175.175175175	14.0727139397	14.087294347	0.458426239998	
-173.173173173	13.0284138095	13.0345061476	0.457804685101	
-171.171171171	12.0710697727	12.0690443723	0.457158566464	
-169.169169169	11.1954180111	11.1857444829	0.456487267704	
-167.167167167	10.3953848782	10.3785736041	0.455790156185	
-165.165165165	9.66464873223	9.64121276817	0.455066581981	
-163.163163163	8.99699121785	8.96742284138	0.454315877832	
-161.161161161	8.38650275541	8.35126007116	0.453537358412	
-159.159159159	7.82769077853	7.78719097912	0.452730319739	
-157.157157157	7.3155253156	7.27014218576	0.451894038881	
-155.155155155	6.84544570849	6.7955097175	0.451027772999	
-153.153153153	6.41334438563	6.359144262	0.450130759042	
-151.151151151	6.01553808121	5.95732314722	0.449202213244	
-149.149149149	5.64873312025	5.58671592568	0.448241330086	
-147.147147147	5.30998886732	5.24434783622	0.447247282031	
-145.145145145	4.99668177927	4.92756369803	0.446219218767	
-143.143143143	4.70647143202	4.63399368044	0.445156266573	
-141.141141141	4.43726921256	4.36152168561	0.444057527024	
-139.139139139	4.18720994651	4.10825664212	0.442922077734	
-137.137137137	3.95462647901	3.87250674328	0.441748969504	
-135.135135135	3.73802708252	3.6527565116	0.440537228	
-133.133133133	3.53607548874	3.44764649033	0.439285850685	
-131.131131131	3.34757330896	3.25595532631	0.437993807482	
-129.129129129	3.17144459915	3.07658399958	0.436660039722	
-127.127127127	3.0067223328	2.90854196114	0.435283458828	
-125.125125125	2.85253655915	2.75093495585	0.433862945423	
-123.123123123	2.70810404104	2.60295432627	0.432397349632	
-121.121121121	2.57271918313	2.46386761414	0.43088548862	
-119.119119119	2.44574607363	2.33301029654	0.429326146802	
-117.117117117	2.32661146857	2.20977851303	0.427718074094	
-115.115115115	2.21479854229	2.09362265791	0.426059985873	
-113.113113113	2.10984120399	1.98404172755	0.424350561388	
-111.111111111	2.0113187261	1.88057832701	0.422588442931	
-109.109109109	1.91885032336	1.78281425276	0.420772234477	
-107.107107107	1.83208912256	1.6903665791	0.418900501981	
-105.105105105	1.75071459718	1.60288418546	0.416971771096	
-103.103103103	1.67442186881	1.52004467007	0.41498452641	
-101.101101101	1.60290502966	1.44155160269	0.412937211429	
-99.0990990991	1.53582929343	1.36713207506	0.410828226203	
-97.0970970971	1.47278230453	1.29653451348	0.408655927633	
-95.0950950951	1.41318629749	1.22952672207	0.406418628238	
-93.0930930931	1.35613609281	1.16589412983	0.404114594526	
-91.0910910911	1.30009619647	1.10543821739	0.401742047588	
-89.0890890891	1.2423341395	1.0479751031	0.399299161163	
-87.0870870871	1.17788876576	0.993334269876	0.396784061707	
-85.0850850851	1.09786189221	0.94135741732	0.394194827509	
-83.0830830831	0.987343420021	0.891897424734	0.39152948857	
-81.0810810811	0.825698048194	0.84481741299	0.388786026039	
-79.0790790791	0.596951951324	0.799989894328	0.385962372489	
-77.0770770771	0.315142810917	0.757296000547	0.383056411737	
-75.0750750751	0.0574482477526	0.716624781154	0.380065979244	
-73.0730730731	0.194343614494	0.677872564012	0.376988863404	
-71.0710710711	0.320671997993	0.640942371883	0.373822806025	
-69.0690690691	0.386168751554	0.605743389024	0.370565503485	
-67.0670670671	0.42361678444	0.572190472632	0.367214610483	
-65.0650650651	0.446689008886	0.540203704589	0.363767740496	
-63.0630630631	0.449710772598	0.509707979428	0.360222470982	
-61.0610610611	0.431004679203	0.480632624989	0.356576346491	
-59.0590590591	0.401482405673	0.45291105266	0.352826884333	
-57.0570570571	0.371950848918	0.426480434546	0.348971581136	
-55.0550550551	0.348129999639	0.401281405359	0.345007920828	
-53.0530530531	0.333851777792	0.377257787228	0.340933383497	
-51.0510510511	0.33365045473	0.354356336141	0.336745458234	
-49.049049049	0.347693108051	0.332526509239	0.332441655831	
-47.047047047	0.354449303561	0.311720252794	0.3280195266	
-45.045045045	0.332422192704	0.291891811481	0.323476680356	
-43.043043043	0.297734406614	0.272997560447	0.318810810697	
-41.041041041	0.265382694306	0.254995862931	0.314019724511	
-39.039039039	0.238083406204	0.237846957778	0.309101376829	
-37.037037037	0.215002361993	0.221512883355	0.304053913706	
-35.035035035	0.195027299804	0.205957447402	0.298875722699	
-33.033033033	0.177327489039	0.191146256528	0.293565494571	
-31.031031031	0.161338257876	0.177046825116	0.288122297813	
-29.029029029	0.146675600484	0.16362879207	0.282545667279	
-27.027027027	0.133065892425	0.150864286649	0.276835713891	
-25.025025025	0.120284146798	0.138728503579	0.270993256121	
-23.023023023	0.108780953521	0.127200575937	0.265019980677	
-21.021021021	0.0980827769611	0.116264876518	0.258918638253	
-19.019019019	0.0869022260846	0.105912940527	0.252693282906	
-17.017017017	0.0765432481284	0.0961462905126	0.246349565572	
-15.015015015	0.066664111805	0.0869805579923	0.239895093997	
-13.013013013	0.0571721459701	0.0784514076693	0.233339874389	
-11.011011011	0.0480099650447	0.0706227660233	0.226696856314	
-9.00900900901	0.039136056012	0.0635973977619	0.21998260084	
-7.00700700701	0.0305273756195	0.0575281512858	0.213218101243	
-5.005005005	0.0222030078806	0.0526238560956	0.206429786106	
-3.003003003	0.0143328210615	0.0491365758085	0.199650737098	
-1.001001001	0.00794792630363	0.0473132949301	0.192922150305	
1.001001001	0.00794792630363	0.0473132949301	0.186295059423	
3.003003003	0.0143328210615	0.0491365758085	0.179832310989	
5.00500500501	0.0222030078806	0.0526238560956	0.173610729416	
7.00700700701	0.0305273756195	0.0575281512858	0.167723317453	
9.00900900901	0.039136056012	0.0635973977619	0.162281191436	
11.011011011	0.0480099650447	0.0706227660233	0.157414752683	
13.013013013	0.0571721459701	0.0784514076693	0.153273360172	
15.015015015	0.066664111805	0.0869805579923	0.150022590187	
17.017017017	0.0765432481284	0.0961462905126	0.147838212418	
19.019019019	0.0869022260846	0.105912940527	0.146896478723	
21.021021021	0.0980827769611	0.116264876518	0.147361368179	
23.023023023	0.108780953521	0.127200575937	0.14937083228	
25.025025025	0.120284146798	0.138728503579	0.153025195441	
27.027027027	0.133065892425	0.150864286649	0.158380825948	
29.029029029	0.146675600484	0.16362879207	0.165450700449	
31.031031031	0.161338257876	0.177046825116	0.174211218045	
33.033033033	0.177327489039	0.191146256528	0.184612816618	
35.035035035	0.195027299804	0.205957447402	0.196591438406	
37.037037037	0.215002361993	0.221512883355	0.21007856959	
39.039039039	0.238083406204	0.237846957778	0.225008736775	
41.041041041	0.265382694306	0.254995862931	0.241324339197	
43.043043043	0.297734406614	0.272997560447	0.258978260956	
45.045045045	0.332422192704	0.291891811481	0.277934899552	
47.047047047	0.354449303561	0.311720252794	0.298170192082	
49.049049049	0.347693108051	0.332526509239	0.31967109032	
51.0510510511	0.33365045473	0.354356336141	0.342434788257	
53.0530530531	0.333851777792	0.377257787228	0.366467892768	
55.0550550551	0.348129999639	0.401281405359	0.391785642416	
57.0570570571	0.371950848918	0.426480434546	0.418411228552	
59.0590590591	0.401482405673	0.45291105266	0.446375240226	
61.0610610611	0.431004679203	0.480632624989	0.475715234654	
63.0630630631	0.449710772598	0.509707979428	0.506475430319	
65.0650650651	0.446689008886	0.540203704589	0.538706510973	
67.0670670671	0.42361678444	0.572190472632	0.572465533188	
69.0690690691	0.386168751554	0.605743389024	0.607815925874	
71.0710710711	0.320671997993	0.640942371883	0.644827575403	
73.0730730731	0.194343614494	0.677872564012	0.683576990275	
75.0750750751	0.0574482477526	0.716624781154	0.72414754073	
77.0770770771	0.315142810917	0.757296000547	0.766629769992	
79.0790790791	0.596951951324	0.799989894328	0.811121778072	
81.0810810811	0.825698048194	0.84481741299	0.857729678518	
83.0830830831	0.987343420021	0.891897424734	0.906568126976	
85.0850850851	1.09786189221	0.94135741732	0.95776093018	
87.0870870871	1.17788876576	0.993334269876	1.01144173565	
89.0890890891	1.2423341395	1.0479751031	1.06775481129	
91.0910910911	1.30009619647	1.10543821739	1.12685592146	
93.0930930931	1.35613609281	1.16589412983	1.18891330829	
95.0950950951	1.41318629749	1.22952672207	1.25410879032	
97.0970970971	1.47278230453	1.29653451348	1.32263899101	
99.0990990991	1.53582929343	1.36713207506	1.39471671146	
101.101101101	1.60290502966	1.44155160269	1.47057246521	
103.103103103	1.67442186881	1.52004467007	1.55045619507	
105.105105105	1.75071459718	1.60288418546	1.63463919423	
107.107107107	1.83208912256	1.6903665791	1.72341625913	
109.109109109	1.91885032336	1.78281425276	1.8171081049	
111.111111111	2.0113187261	1.88057832701	1.91606407569	
113.113113113	2.10984120399	1.98404172755	2.02066519456	
115.115115115	2.21479854229	2.09362265791	2.13132759611	
117.117117117	2.32661146857	2.20977851303	2.24850639682	
119.119119119	2.44574607363	2.33301029654	2.37270006589	
121.121121121	2.57271918313	2.46386761414	2.50445536511	
123.123123123	2.70810404104	2.60295432627	2.64437294391	
125.125125125	2.85253655915	2.75093495585	2.79311367966	
127.127127127	3.0067223328	2.90854196114	2.95140587487	
129.129129129	3.17144459915	3.07658399958	3.12005343339	
131.131131131	3.34757330896	3.25595532631	3.2999451593	
133.133133133	3.53607548874	3.44764649033	3.49206533542	
135.135135135	3.73802708252	3.6527565116	3.69750576689	
137.137137137	3.95462647901	3.87250674328	3.9174794855	
139.139139139	4.18720994651	4.10825664212	4.15333633917	
141.141141141	4.43726921256	4.36152168561	4.40658069753	
143.143143143	4.70647143202	4.63399368044	4.67889151661	
145.145145145	4.99668177927	4.92756369803	4.97214499311	
147.147147147	5.30998886732	5.24434783622	5.28844000598	
149.149149149	5.64873312025	5.58671592568	5.63012646009	
151.151151151	6.01553808121	5.95732314722	5.99983650246	
153.153153153	6.41334438563	6.359144262	6.40051831955	
155.155155155	6.84544570849	6.7955097175	6.83547179584	
157.157157157	7.3155253156	7.27014218576	7.30838462592	
159.159159159	7.82769077853	7.78719097912	7.82336638459	
161.161161161	8.38650275541	8.35126007116	8.3849763876	
163.163163163	8.99699121785	8.96742284138	8.99823862783	
165.165165165	9.66464873223	9.64121276817	9.66863327842	
167.167167167	10.3953848782	10.3785736041	10.402048707	
169.169169169	11.1954180111	11.1857444829	11.2046700585	
171.171171171	12.0710697727	12.0690443723	12.0827696978	
173.173173173	13.0284138095	13.0345061476	13.0423509587	
175.175175175	14.0727139397	14.087294347	14.0885807075	
177.177177177	15.2075719726	15.2308261544	15.2249317166	
179.179179179	16.4337000477	16.4655114274	16.4519514664	
181.181181181	17.7472538892	17.7870526487	17.7655969724	
183.183183183	19.1377404961	19.1843290809	19.155154174	
185.185185185	20.5856841173	20.637068623	20.6009321062	
187.187187187	22.0605249261	22.1138098298	22.0722116245	
189.189189189	23.5196027099	23.5710337686	23.5262999005	
191.191191191	24.9093757565	24.954620011	24.9098256845	
193.193193193	26.169907424	26.204609353	26.1632743347	
195.195195195	27.2427654282	27.2633019993	27.2288653363	
197.197197197	28.0808596157	28.0850781446	28.0602750609	
199.199199199	28.6571992517	28.6448611503	28.6312125901	
201.201201201	28.9693363047	28.9420856744	28.9396904752	
203.203203203	29.0379290362	28.9988172801	29.0065026291	
205.205205205	28.9004427605	28.8532245174	28.8689528446	
207.207207207	28.6027676554	28.5512254771	28.5725785815	
209.209209209	28.191570846	28.1390373367	28.1636260266	
211.211211211	27.7090047618	27.65812423	27.6838526062	
213.213213213	27.1900367382	27.1427206715	27.1679068206	
215.215215215	26.6618310755	26.6193318586	26.6427237874	
217.217217217	26.1443788589	26.107415049	26.1281466235	
219.219219219	25.6516940261	25.6205832335	25.6381051077	
221.221221221	25.1931300719	25.1679067482	25.1819140461	
223.223223223	24.7745825246	24.7550924611	24.7654602005	
225.225225225	24.3994849863	24.3854563319	24.3921866008	
227.227227227	24.0695865041	24.0606806263	24.063861731	
229.229229229	23.7855349847	23.7813814638	23.7811575624	
231.231231231	23.547303491	23.5475232865	23.5440725035	
233.233233233	23.3544960938	23.3587162181	23.3522352905	
235.235235235	23.2065647941	23.2144270611	23.2051208586	
237.237237237	23.1029626544	23.1141283885	23.1022029872	
239.239239239	23.0432523452	23.0574043962	23.0430627053	
241.241241241	23.0271844264	23.0440274244	23.0274666229	
243.243243243	23.0547559069	23.0740153954	23.055425646	
245.245245245	23.1262568368	23.1476777068	23.1272417657	
247.247247247	23.2423106952	23.2656551959	23.2435486565	
249.249249249	23.4039129634	23.428958459	23.4053504519	
251.251251251	23.6124713744	23.6390079418	23.6140621773	
253.253253253	23.8698507859	23.8976786987	23.8715547847	
255.255255255	24.1784253574	24.2073524601	24.1802074665	
257.257257257	24.5411406632	24.5709796111	24.5429698785	
259.259259259	24.9615884989	24.9921538124	24.9634370342	
261.261261261	25.4440974046	25.475202262	25.4459398882	
263.263263263	25.9938423074	26.0252949753	25.9956550151	
265.265265265	26.6169771193	26.6485768892	26.6187372172	
267.267267267	27.320794535	27.3523270009	27.3224793041	
269.269269269	28.1139174781	28.1451489488	28.1155034894	
271.271271271	29.0065263338	29.0371971274	29.0079885398	
273.273273273	30.010624644	30.0404409623	30.0119353459	
275.275275275	31.1403421852	31.1689662253	31.1414698352	
277.277277277	32.4122661344	32.4393040864	32.4131739279	
279.279279279	33.8457743731	33.8707620291	33.8464185992	
281.281281281	35.4633126066	35.485698589	35.4636407592	
283.283283283	37.2904957679	37.3096230863	37.2904444994	
285.285285285	39.3558009951	39.3708892295	39.3552941923	
287.287287287	41.6894154029	41.6995491038	41.6883630543	
289.289289289	44.3204469849	44.3245823612	44.3187463031	
291.291291291	47.2711275525	47.2681413878	47.2686692723	
293.293293293	50.5458033348	50.5346275704	50.5424885479	
295.295295295	54.1116515539	54.091562298	54.1074277003	
297.297297297	57.8682454545	57.8393879644	57.8631720119	
299.299299299	61.6072681662	61.5714389537	61.6016156679	
301.301301301	64.9770125784	64.9384705949	64.9713679185	
303.303303303	67.4903845794	67.4559822394	67.4856738276	
305.305305305	68.6290085245	68.6066640914	68.6263088822	
307.307307307	68.0468441865	68.0423496976	68.0469725776	
309.309309309	65.7562585128	65.770495494	65.7593928721	
311.311311311	62.1333793101	62.1623482992	62.1390326538	
313.313313313	57.7326384408	57.770005869	57.7399722143	
315.315315315	53.0708500172	53.1106397061	53.0790301669	
317.317317317	48.5132515889	48.5511761718	48.5216412674	
319.319319319	44.2656549801	44.2992174623	44.2738462122	
321.321321321	40.4158515819	40.4439080261	40.42361951	
323.323323323	36.9799457124	37.0022075278	36.987188294	
325.325325325	33.9367245841	33.9533783751	33.9434135731	
327.327327327	31.2488458847	31.2603084896	31.2549935999	
329.329329329	28.8744611829	28.8812368794	28.8801000457	
331.331331331	26.7729748609	26.7755783752	26.7781455594	
333.333333333	24.9075322376	24.906450693	24.9122772334	
335.335335335	23.2458062337	23.2414828844	23.2501664145	
337.337337337	21.7599606874	21.7527902593	21.7639738079	
339.339339339	20.4262568375	20.4165866965	20.4299569449	
341.341341341	19.224539741	19.2126737108	19.2279571217	
343.343343343	18.1377181783	18.1239213186	18.140879562	
345.345345345	17.1512875603	17.1357910441	17.1542164391	
347.347347347	16.2529131771	16.2359188584	16.2556301583	
349.349349349	15.4320757119	15.4137602177	15.4345988655	
351.351351351	14.6797741775	14.6602924829	14.6821193579	
353.353353353	13.9882789901	13.9677674967	13.9904601265	
355.355355355	13.350927538	13.3295067011	13.3529568881	
357.357357357	12.7619551563	12.7397317184	12.763843528	
359.359359359	12.2163553227	12.1934242067	12.2181122657	
361.361361361	11.7097638436	11.6862097578	11.7113978141	
363.363363363	11.2383626918	11.2142614909	11.2398811932	
365.365365365	10.7987999366	10.7742197783	10.8002096409	
367.367367367	10.388122864	10.3631251929	10.3894297155	
369.369369369	10.0037219265	9.97836231386	10.0049312309	
371.371371371	9.64328360727	9.61761246942	9.64440010795	
373.373373373	9.30475064133	9.27881385591	9.30577858554	
375.375375375	8.9862883284	8.96012776449	8.98723152378	
377.377377377	8.68625590456	8.6599098802	8.68711776778	
379.379379379	8.40318212996	8.3766858082	8.40396572989	
381.381381381	8.13574440177	8.10913013448	8.13645249563	
383.383383383	7.88275082455	7.85604845178	7.88338588997	
385.385385385	7.64312477015	7.61636188158	7.64368903332	
387.387387387	7.41589154007	7.38909370413	7.41638699996	
389.389389389	7.20016680942	7.17335777453	7.20059525908	
391.391391391	6.9951465851	6.96834845705	6.99550963069	
393.393393393	6.80009845514	6.77333185391	6.80039753264	
395.395395395	6.61435394237	6.58763814114	6.61459033206	
397.397397397	6.43730180531	6.41065485409	6.43747664524	
399.399399399	6.26838215389	6.24182098984	6.26849645191	
401.401401401	6.10708126821	6.08062181439	6.10713591267	
403.403403403	5.95292702533	5.92658427931	5.9529227946	
405.405405405	5.80548485348	5.77927296725	5.80542242532	
407.407407407	5.66435414484	5.63828649705	5.66423410471	
409.409409409	5.52916506809	5.50325432961	5.52898791707	
411.411411411	5.39957573031	5.37383392398	5.39934189261	
413.413413413	5.27526964474	5.24970820007	5.27497947495	
415.415415415	5.15595346722	5.13058327068	5.1556072573	
417.417417417	5.04135496893	5.01618641035	5.04095295547	
419.419419419	4.93122121745	4.90626423318	4.93076358816	
421.421421421	4.82531694198	4.80058105509	4.82480384308	
423.423423423	4.72342306154	4.69891741968	4.72285460498	
425.425425425	4.62533535783	4.60106876887	4.62471162858	
427.427427427	4.5308632766	4.50684424262	4.5301843405	
429.429429429	4.43982884354	4.41606559334	4.43909475543	
431.431431431	4.35206568236	4.32856620277	4.3512764946	
433.433433433	4.26741812419	4.24419019051	4.26657389612	
435.435435435	4.18574039874	4.16279160452	4.1848412062	
437.437437437	4.10689589889	4.08423368532	4.10594184491	
439.439439439	4.0307565113	4.0083881963	4.02974773736	
441.441441441	3.95720200632	3.93513481377	3.95613870468	
443.443443443	3.88611948157	3.86436057072	3.88500190873	
445.445445445	3.81740285396	3.79595934926	3.81623134484	
447.447447447	3.75095239553	3.72983141721	3.74972737902	
449.449449449	3.68667430912	3.66588300457	3.68539632596	
451.451451451	3.62448034023	3.60402591654	3.62315006091	
453.453453453	3.56428742184	3.54417717969	3.56290566738	
455.455455455	3.50601734932	3.48625871846	3.50458511371	
457.457457457	3.44959648294	3.43019705953	3.44811495726	
459.459459459	3.3949554757	3.37592306178	3.39342607559	
461.461461461	3.34202902436	3.32337166982	3.34045341885	
463.463463463	3.2907556421	3.2724816894	3.28913578642	
465.465465465	3.24107745107	3.2231955831	3.23941562256	
467.467467467	3.19293999353	3.17545928504	3.19123883063	
469.469469469	3.14629206035	3.12922203333	3.1445546059	
471.471471471	3.1010855358	3.08443621935	3.09931528537	
473.473473473	3.05727525784	3.04105725305	3.05547621246	
475.475475475	3.01481889304	2.99904344343	3.01299561828	
477.477477477	2.97367682564	2.95835589392	2.97183451641	
479.479479479	2.93381206014	2.91895841198	2.93195661299	
481.481481481	2.89519013726	2.88081743292	2.89332823151	
483.483483483	2.85777906297	2.8439019577	2.85591824982	
485.485485485	2.82154925047	2.80818350487	2.81969805345	
487.487487487	2.78647347539	2.77363607676	2.78464150232	
489.489489489	2.75252684431	2.74023614048	2.7507249126	
491.491491491	2.71968677701	2.70796262411	2.71792705468	
493.493493493	2.68793300318	2.6767969291	2.68622916671	
495.495495495	2.65724757422	2.64672295974	2.65561498702	
497.497497497	2.62761489132	2.6177271711	2.62607080524	
499.499499499	2.59902175098	2.58979863695	2.59758553336	
501.501501502	2.57145740962	2.56292913964	2.57015080158	
503.503503504	2.54491366931	2.53711328415	2.54376107909	
505.505505506	2.51938498666	2.51234863923	2.5184138234	
507.507507508	2.49486860807	2.48863590863	2.49410966304	
509.50950951	2.47136473431	2.46597913644	2.47085261703	
511.511511512	2.44887671859	2.44438595091	2.44865035669	
513.513513514	2.42741130273	2.42386785197	2.42751451789	
515.515515516	2.406978897	2.40444054851	2.4074610678	
517.517517518	2.38759391016	2.38612435228	2.38851073884	
519.51951952	2.36927513731	2.36894463648	2.37068953809	
521.521521522	2.35204621449	2.35293236769	2.35402934542	
523.523523524	2.3359361504	2.33812472114	2.3385686158	
525.525525526	2.3209799472	2.32456578973	2.32435320009	
527.527527528	2.30721932358	2.31230739744	2.31143730688	
529.52952953	2.29470355532	2.30141002716	2.29988462576	
531.531531532	2.28349044879	2.29194387056	2.28976963462	
533.533533534	2.27364746364	2.28399000238	2.28117911688	
535.535535536	2.26525299835	2.27764167159	2.27421391117	
537.537537538	2.25839784747	2.27300568396	2.26899090811	
539.53953954	2.25318682758	2.27020381924	2.2656452976	
541.541541542	2.24974054659	2.26937417359	2.26433303465	
543.543543544	2.24819724982	2.27067222893	2.26523343862	
545.545545546	2.24871460316	2.27427130385	2.26855173187	
547.547547548	2.25147114456	2.28036179674	2.27452113793	
549.54954955	2.25666691191	2.28914822941	2.2834038289	
551.551551552	2.2645223685	2.30084243831	2.29548942495	
553.553553554	2.27527408009	2.3156501775	2.31108874081	
555.555555556	2.28916444798	2.33374664245	2.3305187016	
557.557557558	2.30642082788	2.35523362441	2.35407131019	
559.55955956	2.32721599824	2.38006668055	2.38195436834	
561.561561562	2.35159629756	2.40793442187	2.41418308342	
563.563563564	2.37935460483	2.43806400912	2.45038834199	
565.565565566	2.40981155757	2.46891991449	2.48948907219	
567.567567568	2.44145089898	2.49776655324	2.52915875413	
569.56956957	2.47134295698	2.52010446382	2.56502541699	
571.571571572	2.49431819139	2.52911348429	2.58965376036	
573.573573574	2.50200960318	2.51550137476	2.59171286751	
575.575575576	2.48232265388	2.46851147955	2.55644776703	
577.577577578	2.42065386694	2.37887132033	2.46920823672	
579.57957958	2.3045352393	2.24336143239	2.32262733837	
581.581581582	2.13135417967	2.06846405984	2.12370589189	
583.583583584	1.91398422593	1.86971466676	1.89383808851	
585.585585586	1.67780155081	1.666423376	1.66010607958	
587.587587588	1.45027522617	1.47546494043	1.44501915756	
589.58958959	1.25167698878	1.30781965171	1.26169233108	
591.591591592	1.09212439767	1.16838138929	1.11456991798	
593.593593594	0.973282593837	1.05747520399	1.00230906359	
595.595595596	0.891340676561	0.972631289122	0.92047045482	
597.597597598	0.839657794093	0.909997916115	0.863393915856	
599.5995996	0.810816008978	0.865313742587	0.825379592091	
601.601601602	0.798028608356	0.834518423984	0.801364556361	
603.603603604	0.795846153269	0.814083959135	0.787220890741	
605.605605606	0.800278193429	0.801138810326	0.77978808406	
607.607607608	0.808587119438	0.793455786805	0.776755420938	
609.60960961	0.818982158922	0.789367937976	0.776489079924	
611.611611612	0.830337894961	0.787659948724	0.777861868876	
613.613613614	0.841978464629	0.787462990777	0.780110962613	
615.615615616	0.853527359139	0.78816548661	0.782729031071	
617.617617618	0.864809599387	0.789342778869	0.785385045229	
619.61961962	0.875792438137	0.790704118978	0.787868369018	
621.621621622	0.886553747264	0.79205379243	0.790049964965	
623.623623624	0.897269700415	0.793263085516	0.791855732184	
625.625625626	0.908212740505	0.794250270818	0.79324827623	
627.627627628	0.919744673184	0.794966398304	0.794214471748	
629.62962963	0.932277362634	0.795385238094	0.794756989728	
631.631631632	0.946164743122	0.795496172377	0.794888532722	
633.633633634	0.961517212079	0.795299175879	0.794627920052	
635.635635636	0.978024518499	0.794801274269	0.793997438651	
637.637637638	0.994963101685	0.794014048995	0.793021063717	
639.63963964	1.01145686254	0.792951884017	0.791723273671	
641.641641642	1.02678357187	0.791630739336	0.790128277513	
643.643643644	1.04045111892	0.790067299117	0.788259520764	
645.645645646	1.05200765463	0.788278386447	0.786139386826	
647.647647648	1.06073819361	0.786280567941	0.78378902911	
649.64964965	1.06537857584	0.784089893395	0.781228292267	
651.651651652	1.06391556154	0.781721731326	0.778475693541	
653.653653654	1.05357332327	0.779190672297	0.775548443311	
655.655655656	1.03119104847	0.776510479861	0.772462489585	
657.657657658	0.994222287108	0.773694074615	0.769232579752	
659.65965966	0.942273161308	0.770753540955	0.765872328428	
661.661661662	0.878383106083	0.767700149009	0.76239428969	
663.663663664	0.80884499546	0.764544386404	0.758810031365	
665.665665666	0.741235453657	0.761295996013	0.755130205642	
667.667667668	0.681871754737	0.757964016975	0.751364618009	
669.66966967	0.634263519739	0.754556827055	0.747522293512	
671.671671672	0.599053534804	0.751082185038	0.743611537113	
673.673673674	0.574905638676	0.747547272231	0.739639991758	
675.675675676	0.55958211503	0.743958732505	0.735614691583	
677.677677678	0.550749369196	0.740322710477	0.731542110951	
679.67967968	0.54640147158	0.736644887637	0.727428209509	
681.681681682	0.544991232738	0.732930516307	0.723278474654	
683.683683684	0.545403047942	0.729184451414	0.719097959049	
685.685685686	0.546867394243	0.725411180104	0.714891316455	
687.687687688	0.548869908202	0.721614849269	0.710662833478	
689.68968969	0.551075475539	0.717799291076	0.706416458855	
691.691691692	0.553271300777	0.713968046599	0.702155831153	
693.693693694	0.555326545722	0.71012438768	0.697884302513	
695.695695696	0.557164593128	0.70627133711	0.693604962385	
697.697697698	0.55874431731	0.702411687274	0.689320657257	
699.6996997	0.560047560382	0.698548017341	0.68503400996	
701.701701702	0.561070805017	0.694682709136	0.680747437322	
703.703703704	0.561819658067	0.690817961764	0.676463165482	
705.705705706	0.562305208748	0.686955805109	0.672183245401	
707.707707708	0.56254163527	0.683098112282	0.667909565583	
709.70970971	0.562544642912	0.6792466111	0.663643864232	
711.711711712	0.56233045611	0.675402894684	0.659387741288	
713.713713714	0.561915179714	0.671568431238	0.655142668101	
715.715715716	0.561314405995	0.667744573078	0.650909997294	
717.717717718	0.560542984767	0.66393256497	0.646690971966	
719.71971972	0.559614901195	0.660133551838	0.64248673271	
721.721721722	0.558543223995	0.656348585884	0.638298326355	
723.723723724	0.55734009895	0.652578633177	0.634126711817	
725.725725726	0.556016770873	0.648824579744	0.629972767086	
727.727727728	0.554583622701	0.645087237211	0.625837294727	
729.72972973	0.553050224157	0.641367348027	0.621721027294	
731.731731732	0.551425385	0.637665590304	0.617624632947	
733.733733734	0.549717209579	0.633982582299	0.613548718899	
735.735735736	0.547933150626	0.630318886574	0.60949383694	
737.737737738	0.546080060996	0.626675013858	0.605460486497	
739.73973974	0.544164242613	0.623051426624	0.601449118945	
741.741741742	0.542191492226	0.619448542418	0.59746014022	
743.743743744	0.540167143856	0.61586673695	0.59349391498	
745.745745746	0.538096107904	0.612306346963	0.58955076886	
747.747747748	0.535982907057	0.608767672907	0.585630991032	
749.74974975	0.533831709138	0.605250981422	0.581734837688	
751.751751752	0.531646357094	0.60175650765	0.577862533083	
753.753753754	0.529430396338	0.598284457391	0.574014272822	
755.755755756	0.527187099648	0.594835009106	0.570190225022	
757.757757758	0.52491948983	0.591408315787	0.566390532984	
759.75975976	0.522630360344	0.588004506696	0.56261531642	
761.761761762	0.520322294071	0.584623688998	0.558864673352	
763.763763764	0.517997680399	0.581265949266	0.555138681519	
765.765765766	0.515658730783	0.577931354903	0.551437399699	
767.767767768	0.513307492914	0.574619955462	0.547760869223	
769.76976977	0.510945863645	0.571331783876	0.544109115013	
771.771771772	0.508575600773	0.568066857609	0.540482147325	
773.773773774	0.506198333807	0.564825179741	0.536879961937	
775.775775776	0.503815573793	0.561606739962	0.533302541409	
777.777777778	0.501428722312	0.558411515524	0.529749856848	
779.77977978	0.4990390797	0.555239472113	0.526221867695	
781.781781782	0.496647852594	0.552090564678	0.522718523084	
783.783783784	0.494256160835	0.548964738198	0.51923976216	
785.785785786	0.491865043812	0.545861928402	0.515785516081	
787.787787788	0.489475466284	0.542782062447	0.512355706621	
789.78978979	0.487088323737	0.539725059549	0.508950248742	
791.791791792	0.484704447306	0.536690831573	0.505569049937	
793.793793794	0.482324608312	0.53367928359	0.502212011696	
795.795795796	0.479949522441	0.530690314397	0.498879028888	
797.797797798	0.477579853603	0.527723816998	0.495569991529	
799.7997998	0.475216217492	0.524779679067	0.492284783914	
801.801801802	0.472859184871	0.521857783371	0.489023286487	
803.803803804	0.470509284621	0.518958008174	0.485785374976	
805.805805806	0.46816700655	0.51608022761	0.482570921313	
807.807807808	0.465832804006	0.513224312035	0.479379794108	
809.80980981	0.463507096288	0.510390128359	0.476211858713	
811.811811812	0.461190270893	0.507577540354	0.473066977334	
813.813813814	0.458882685594	0.504786408945	0.469945010157	
815.815815816	0.456584670376	0.502016592482	0.466845814573	
817.817817818	0.454296529231	0.499267946996	0.463769246325	
819.81981982	0.452018541827	0.496540326435	0.460715158641	
821.821821822	0.449750965073	0.493833582891	0.457683403874	
823.823823824	0.447494034556	0.49114756681	0.454673832504	
825.825825826	0.445247965903	0.488482127189	0.451686294137	
827.827827828	0.443012956034	0.48583711176	0.448720637173	
829.82982983	0.440789184339	0.483212367161	0.445776708875	
831.831831832	0.438576813778	0.480607739105	0.442854356255	
833.833833834	0.436375991902	0.478023072521	0.43995342548	
835.835835836	0.434186851815	0.475458211709	0.437073762672	
837.837837838	0.43200951307	0.47291300046	0.434215213153	
839.83983984	0.429844082505	0.470387282193	0.431377622541	
841.841841842	0.427690655031	0.467880900062	0.428560835979	
843.843843844	0.425549314366	0.46539369707	0.425764698807	
845.845845846	0.423420133724	0.462925516169	0.422989056895	
847.847847848	0.421303176464	0.460476200357	0.420233755698	
849.84984985	0.41919849669	0.458045592766	0.417498641568	
851.851851852	0.417106139826	0.455633536745	0.414783561001	
853.853853854	0.415026143145	0.453239875938	0.412088361053	
855.855855856	0.412958536272	0.450864454354	0.409412889243	
857.857857858	0.410903341657	0.44850711644	0.406756993782	
859.85985986	0.408860575013	0.446167707137	0.40412052373	
861.861861862	0.406830245735	0.443846071943	0.40150332856	
863.863863864	0.404812357293	0.441542056966	0.398905258681	
865.865865866	0.402806907595	0.439255508972	0.396326165661	
867.867867868	0.400813889337	0.436986275437	0.39376590128	
869.86986987	0.398833290329	0.434734204585	0.391224318721	
871.871871872	0.396865093802	0.43249914543	0.388701272294	
873.873873874	0.394909278696	0.430280947815	0.386196616712	
875.875875876	0.392965819932	0.428079462441	0.383710208387	
877.877877878	0.391034688673	0.425894540906	0.381241904288	
879.87987988	0.389115852561	0.423726035725	0.37879156268	
881.881881882	0.387209275949	0.421573800365	0.376359043062	
883.883883884	0.385314920115	0.419437689262	0.373944205776	
885.885885886	0.383432743463	0.417317557848	0.371546912571	
887.887887888	0.381562701719	0.41521326257	0.369167026365	
889.88988989	0.379704748109	0.413124660904	0.36680441117	
891.891891892	0.37785883353	0.41105161138	0.364458932385	
893.893893894	0.37602490671	0.408993973587	0.362130456367	
895.895895896	0.374202914363	0.406951608193	0.359818850772	
897.897897898	0.372392801332	0.404924376954	0.357523984888	
899.8998999	0.370594510721	0.402912142726	0.355245728975	
901.901901902	0.368807984029	0.400914769471	0.352983954259	
903.903903904	0.367033161266	0.398932122267	0.350738533864	
905.905905906	0.365269981069	0.396964067314	0.348509341883	
907.907907908	0.363518380811	0.395010471939	0.346296253398	
909.90990991	0.361778296703	0.393071204602	0.344099145551	
911.911911912	0.360049663889	0.391146134899	0.341917896073	
913.913913914	0.358332416538	0.389235133561	0.339752384194	
915.915915916	0.35662648793	0.387338072462	0.337602490724	
917.917917918	0.354931810537	0.385454824616	0.335468097523	
919.91991992	0.3532483161	0.383585264178	0.333349087787	
921.921921922	0.351575935703	0.381729266442	0.331245345972	
923.923923924	0.349914599839	0.379886707843	0.329156757977	
925.925925926	0.348264238479	0.378057465954	0.327083210883	
927.927927928	0.346624781126	0.376241419482	0.325024592997	
929.92992993	0.344996156881	0.374438448267	0.32298079425	
931.931931932	0.343378294492	0.372648433279	0.320951705665	
933.933933934	0.341771122411	0.370871256612	0.318937219179	
935.935935936	0.340174568834	0.36910680148	0.316937228806	
937.937937938	0.338588561757	0.367354952217	0.314951629201	
939.93993994	0.337013029012	0.365615594266	0.312980316694	
941.941941942	0.335447898312	0.363888614174	0.311023188374	
943.943943944	0.33389309729	0.362173899592	0.309080143166	
945.945945946	0.332348553529	0.360471339263	0.307151080937	
947.947947948	0.330814194608	0.358780823018	0.305235902899	
949.94994995	0.329289948121	0.35710224177	0.303334511673	
951.951951952	0.32777574172	0.355435487506	0.301446810819	
953.953953954	0.326271503135	0.353780453281	0.299572705121	
955.955955956	0.324777160204	0.352137033208	0.297712100809	
957.957957958	0.323292640901	0.350505122457	0.295864905495	
959.95995996	0.321817873354	0.348884617241	0.294031027629	
961.961961962	0.320352785876	0.347275414808	0.29221037703	
963.963963964	0.318897306978	0.345677413441	0.290402864573	
965.965965966	0.317451365393	0.344090512441	0.288608402601	
967.967967968	0.316014890095	0.342514612123	0.286826904509	
969.96996997	0.314587810314	0.340949613809	0.285058284757	
971.971971972	0.313170055557	0.339395419817	0.28330245933	
973.973973974	0.311761555618	0.337851933452	0.281559344725	
975.975975976	0.310362240595	0.336319059003	0.279828859197	
977.977977978	0.308972040905	0.334796701728	0.278110922195	
979.97997998	0.307590887292	0.333284767848	0.276405453515	
981.981981982	0.306218710845	0.331783164541	0.274712375156	
983.983983984	0.304855443003	0.330291799929	0.273031609492	
985.985985986	0.303501015568	0.328810583071	0.271363080311	
987.987987988	0.302155360716	0.327339423955	0.26970671209	
989.98998999	0.300818411001	0.325878233491	0.268062431007	
991.991991992	0.299490099368	0.324426923496	0.266430164139	
993.993993994	0.298170359158	0.322985406693	0.2648098394	
995.995995996	0.296859124114	0.321553596698	0.263201385982	
997.997997998	0.295556328391	0.32013140801	0.261604734045	
1000.0	0.294261906557	0.318718756007	0.260019814882	


==> data/fig_real_h.dat <==
z_imag	h	
-1000.0	0.294261906557	
-997.997997998	0.295556328391	
-995.995995996	0.296859124114	
-993.993993994	0.298170359158	
-991.991991992	0.299490099368	
-989.98998999	0.300818411001	
-987.987987988	0.302155360716	
-985.985985986	0.303501015568	
-983.983983984	0.304855443003	
-981.981981982	0.306218710845	
-979.97997998	0.307590887292	
-977.977977978	0.308972040905	
-975.975975976	0.310362240595	
-973.973973974	0.311761555618	
-971.971971972	0.313170055557	
-969.96996997	0.314587810314	
-967.967967968	0.316014890095	
-965.965965966	0.317451365393	
-963.963963964	0.318897306978	
-961.961961962	0.320352785876	
-959.95995996	0.321817873354	
-957.957957958	0.323292640901	
-955.955955956	0.324777160204	
-953.953953954	0.326271503135	
-951.951951952	0.32777574172	
-949.94994995	0.329289948121	
-947.947947948	0.330814194608	
-945.945945946	0.332348553529	
-943.943943944	0.33389309729	
-941.941941942	0.335447898312	
-939.93993994	0.337013029012	
-937.937937938	0.338588561757	
-935.935935936	0.340174568834	
-933.933933934	0.341771122411	
-931.931931932	0.343378294492	
-929.92992993	0.344996156881	
-927.927927928	0.346624781126	
-925.925925926	0.348264238479	
-923.923923924	0.349914599839	
-921.921921922	0.351575935703	
-919.91991992	0.3532483161	
-917.917917918	0.354931810537	
-915.915915916	0.35662648793	
-913.913913914	0.358332416538	
-911.911911912	0.360049663889	
-909.90990991	0.361778296703	
-907.907907908	0.363518380811	
-905.905905906	0.365269981069	
-903.903903904	0.367033161266	
-901.901901902	0.368807984029	
-899.8998999	0.370594510721	
-897.897897898	0.372392801332	
-895.895895896	0.374202914363	
-893.893893894	0.37602490671	
-891.891891892	0.37785883353	
-889.88988989	0.379704748109	
-887.887887888	0.381562701719	
-885.885885886	0.383432743463	
-883.883883884	0.385314920115	
-881.881881882	0.387209275949	
-879.87987988	0.389115852561	
-877.877877878	0.391034688673	
-875.875875876	0.392965819932	
-873.873873874	0.394909278696	
-871.871871872	0.396865093802	
-869.86986987	0.398833290329	
-867.867867868	0.400813889337	
-865.865865866	0.402806907595	
-863.863863864	0.404812357293	
-861.861861862	0.406830245735	
-859.85985986	0.408860575013	
-857.857857858	0.410903341657	
-855.855855856	0.412958536272	
-853.853853854	0.415026143145	
-851.851851852	0.417106139826	
-849.84984985	0.41919849669	
-847.847847848	0.421303176464	
-845.845845846	0.423420133724	
-843.843843844	0.425549314366	
-841.841841842	0.427690655031	
-839.83983984	0.429844082505	
-837.837837838	0.43200951307	
-835.835835836	0.434186851815	
-833.833833834	0.436375991902	
-831.831831832	0.438576813778	
-829.82982983	0.440789184339	
-827.827827828	0.443012956034	
-825.825825826	0.445247965903	
-823.823823824	0.447494034556	
-821.821821822	0.449750965073	
-819.81981982	0.452018541827	
-817.817817818	0.454296529231	
-815.815815816	0.456584670376	
-813.813813814	0.458882685594	
-811.811811812	0.461190270893	
-809.80980981	0.463507096288	
-807.807807808	0.465832804006	
-805.805805806	0.46816700655	
-803.803803804	0.470509284621	
-801.801801802	0.472859184871	
-799.7997998	0.475216217492	
-797.797797798	0.477579853603	
-795.795795796	0.479949522441	
-793.793793794	0.482324608312	
-791.791791792	0.484704447306	
-789.78978979	0.487088323737	
-787.787787788	0.489475466284	
-785.785785786	0.491865043812	
-783.783783784	0.494256160835	
-781.781781782	0.496647852594	
-779.77977978	0.4990390797	
-777.777777778	0.501428722312	
-775.775775776	0.503815573793	
-773.773773774	0.506198333807	
-771.771771772	0.508575600773	
-769.76976977	0.510945863645	
-767.767767768	0.513307492914	
-765.765765766	0.515658730783	
-763.763763764	0.517997680399	
-761.761761762	0.520322294071	
-759.75975976	0.522630360344	
-757.757757758	0.52491948983	
-755.755755756	0.527187099648	
-753.753753754	0.529430396338	
-751.751751752	0.531646357094	
-749.74974975	0.533831709138	
-747.747747748	0.535982907057	
-745.745745746	0.538096107904	
-743.743743744	0.540167143856	
-741.741741742	0.542191492226	
-739.73973974	0.544164242613	
-737.737737738	0.546080060996	
-735.735735736	0.547933150626	
-733.733733734	0.549717209579	
-731.731731732	0.551425385	
-729.72972973	0.553050224157	
-727.727727728	0.554583622701	
-725.725725726	0.556016770873	
-723.723723724	0.55734009895	
-721.721721722	0.558543223995	
-719.71971972	0.559614901195	
-717.717717718	0.560542984767	
-715.715715716	0.561314405995	
-713.713713714	0.561915179714	
-711.711711712	0.56233045611	
-709.70970971	0.562544642912	
-707.707707708	0.56254163527	
-705.705705706	0.562305208748	
-703.703703704	0.561819658067	
-701.701701702	0.561070805017	
-699.6996997	0.560047560382	
-697.697697698	0.55874431731	
-695.695695696	0.557164593128	
-693.693693694	0.555326545722	
-691.691691692	0.553271300777	
-689.68968969	0.551075475539	
-687.687687688	0.548869908202	
-685.685685686	0.546867394243	
-683.683683684	0.545403047942	
-681.681681682	0.544991232738	
-679.67967968	0.54640147158	
-677.677677678	0.550749369196	
-675.675675676	0.55958211503	
-673.673673674	0.574905638676	
-671.671671672	0.599053534804	
-669.66966967	0.634263519739	
-667.667667668	0.681871754737	
-665.665665666	0.741235453657	
-663.663663664	0.80884499546	
-661.661661662	0.878383106083	
-659.65965966	0.942273161308	
-657.657657658	0.994222287108	
-655.655655656	1.03119104847	
-653.653653654	1.05357332327	
-651.651651652	1.06391556154	
-649.64964965	1.06537857584	
-647.647647648	1.06073819361	
-645.645645646	1.05200765463	
-643.643643644	1.04045111892	
-641.641641642	1.02678357187	
-639.63963964	1.01145686254	
-637.637637638	0.994963101685	
-635.635635636	0.978024518499	
-633.633633634	0.961517212079	
-631.631631632	0.946164743122	
-629.62962963	0.932277362634	
-627.627627628	0.919744673184	
-625.625625626	0.908212740505	
-623.623623624	0.897269700415	
-621.621621622	0.886553747264	
-619.61961962	0.875792438137	
-617.617617618	0.864809599387	
-615.615615616	0.853527359139	
-613.613613614	0.841978464629	
-611.611611612	0.830337894961	
-609.60960961	0.818982158922	
-607.607607608	0.808587119438	
-605.605605606	0.800278193429	
-603.603603604	0.795846153269	
-601.601601602	0.798028608356	
-599.5995996	0.810816008978	
-597.597597598	0.839657794093	
-595.595595596	0.891340676561	
-593.593593594	0.973282593837	
-591.591591592	1.09212439767	
-589.58958959	1.25167698878	
-587.587587588	1.45027522617	
-585.585585586	1.67780155081	
-583.583583584	1.91398422593	
-581.581581582	2.13135417967	
-579.57957958	2.3045352393	
-577.577577578	2.42065386694	
-575.575575576	2.48232265388	
-573.573573574	2.50200960318	
-571.571571572	2.49431819139	
-569.56956957	2.47134295698	
-567.567567568	2.44145089898	
-565.565565566	2.40981155757	
-563.563563564	2.37935460483	
-561.561561562	2.35159629756	
-559.55955956	2.32721599824	
-557.557557558	2.30642082788	
-555.555555556	2.28916444798	
-553.553553554	2.27527408009	
-551.551551552	2.2645223685	
-549.54954955	2.25666691191	
-547.547547548	2.25147114456	
-545.545545546	2.24871460316	
-543.543543544	2.24819724982	
-541.541541542	2.24974054659	
-539.53953954	2.25318682758	
-537.537537538	2.25839784747	
-535.535535536	2.26525299835	
-533.533533534	2.27364746364	
-531.531531532	2.28349044879	
-529.52952953	2.29470355532	
-527.527527528	2.30721932358	
-525.525525526	2.3209799472	
-523.523523524	2.3359361504	
-521.521521522	2.35204621449	
-519.51951952	2.36927513731	
-517.517517518	2.38759391016	
-515.515515516	2.406978897	
-513.513513514	2.42741130273	
-511.511511512	2.44887671859	
-509.50950951	2.47136473431	
-507.507507508	2.49486860807	
-505.505505506	2.51938498666	
-503.503503504	2.54491366931	
-501.501501502	2.57145740962	
-499.499499499	2.59902175098	
-497.497497497	2.62761489132	
-495.495495495	2.65724757422	
-493.493493493	2.68793300318	
-491.491491491	2.71968677701	
-489.489489489	2.75252684431	
-487.487487487	2.78647347539	
-485.485485485	2.82154925047	
-483.483483483	2.85777906297	
-481.481481481	2.89519013726	
-479.479479479	2.93381206014	
-477.477477477	2.97367682564	
-475.475475475	3.01481889304	
-473.473473473	3.05727525784	
-471.471471471	3.1010855358	
-469.469469469	3.14629206035	
-467.467467467	3.19293999353	
-465.465465465	3.24107745107	
-463.463463463	3.2907556421	
-461.461461461	3.34202902436	
-459.459459459	3.3949554757	
-457.457457457	3.44959648294	
-455.455455455	3.50601734932	
-453.453453453	3.56428742184	
-451.451451451	3.62448034023	
-449.449449449	3.68667430912	
-447.447447447	3.75095239553	
-445.445445445	3.81740285396	
-443.443443443	3.88611948157	
-441.441441441	3.95720200632	
-439.439439439	4.0307565113	
-437.437437437	4.10689589889	
-435.435435435	4.18574039874	
-433.433433433	4.26741812419	
-431.431431431	4.35206568236	
-429.429429429	4.43982884354	
-427.427427427	4.5308632766	
-425.425425425	4.62533535783	
-423.423423423	4.72342306154	
-421.421421421	4.82531694198	
-419.419419419	4.93122121745	
-417.417417417	5.04135496893	
-415.415415415	5.15595346722	
-413.413413413	5.27526964474	
-411.411411411	5.39957573031	
-409.409409409	5.52916506809	
-407.407407407	5.66435414484	
-405.405405405	5.80548485348	
-403.403403403	5.95292702533	
-401.401401401	6.10708126821	
-399.399399399	6.26838215389	
-397.397397397	6.43730180531	
-395.395395395	6.61435394237	
-393.393393393	6.80009845514	
-391.391391391	6.9951465851	
-389.389389389	7.20016680942	
-387.387387387	7.41589154007	
-385.385385385	7.64312477015	
-383.383383383	7.88275082455	
-381.381381381	8.13574440177	
-379.379379379	8.40318212996	
-377.377377377	8.68625590456	
-375.375375375	8.9862883284	
-373.373373373	9.30475064133	
-371.371371371	9.64328360727	
-369.369369369	10.0037219265	
-367.367367367	10.388122864	
-365.365365365	10.7987999366	
-363.363363363	11.2383626918	
-361.361361361	11.7097638436	
-359.359359359	12.2163553227	
-357.357357357	12.7619551563	
-355.355355355	13.350927538	
-353.353353353	13.9882789901	
-351.351351351	14.6797741775	
-349.349349349	15.4320757119	
-347.347347347	16.2529131771	
-345.345345345	17.1512875603	
-343.343343343	18.1377181783	
-341.341341341	19.224539741	
-339.339339339	20.4262568375	
-337.337337337	21.7599606874	
-335.335335335	23.2458062337	
-333.333333333	24.9075322376	
-331.331331331	26.7729748609	
-329.329329329	28.8744611829	
-327.327327327	31.2488458847	
-325.325325325	33.9367245841	
-323.323323323	36.9799457124	
-321.321321321	40.4158515819	
-319.319319319	44.2656549801	
-317.317317317	48.5132515889	
-315.315315315	53.0708500172	
-313.313313313	57.7326384408	
-311.311311311	62.1333793101	
-309.309309309	65.7562585128	
-307.307307307	68.0468441865	
-305.305305305	68.6290085245	
-303.303303303	67.4903845794	
-301.301301301	64.9770125784	
-299.299299299	61.6072681662	
-297.297297297	57.8682454545	
-295.295295295	54.1116515539	
-293.293293293	50.5458033348	
-291.291291291	47.2711275525	
-289.289289289	44.3204469849	
-287.287287287	41.6894154029	
-285.285285285	39.3558009951	
-283.283283283	37.2904957679	
-281.281281281	35.4633126066	
-279.279279279	33.8457743731	
-277.277277277	32.4122661344	
-275.275275275	31.1403421852	
-273.273273273	30.010624644	
-271.271271271	29.0065263338	
-269.269269269	28.1139174781	
-267.267267267	27.320794535	
-265.265265265	26.6169771193	
-263.263263263	25.9938423074	
-261.261261261	25.4440974046	
-259.259259259	24.9615884989	
-257.257257257	24.5411406632	
-255.255255255	24.1784253574	
-253.253253253	23.8698507859	
-251.251251251	23.6124713744	
-249.249249249	23.4039129634	
-247.247247247	23.2423106952	
-245.245245245	23.1262568368	
-243.243243243	23.0547559069	
-241.241241241	23.0271844264	
-239.239239239	23.0432523452	
-237.237237237	23.1029626544	
-235.235235235	23.2065647941	
-233.233233233	23.3544960938	
-231.231231231	23.547303491	
-229.229229229	23.7855349847	
-227.227227227	24.0695865041	
-225.225225225	24.3994849863	
-223.223223223	24.7745825246	
-221.221221221	25.1931300719	
-219.219219219	25.6516940261	
-217.217217217	26.1443788589	
-215.215215215	26.6618310755	
-213.213213213	27.1900367382	
-211.211211211	27.7090047618	
-209.209209209	28.191570846	
-207.207207207	28.6027676554	
-205.205205205	28.9004427605	
-203.203203203	29.0379290362	
-201.201201201	28.9693363047	
-199.199199199	28.6571992517	
-197.197197197	28.0808596157	
-195.195195195	27.2427654282	
-193.193193193	26.169907424	
-191.191191191	24.9093757565	
-189.189189189	23.5196027099	
-187.187187187	22.0605249261	
-185.185185185	20.5856841173	
-183.183183183	19.1377404961	
-181.181181181	17.7472538892	
-179.179179179	16.4337000477	
-177.177177177	15.2075719726	
-175.175175175	14.0727139397	
-173.173173173	13.0284138095	
-171.171171171	12.0710697727	
-169.169169169	11.1954180111	
-167.167167167	10.3953848782	
-165.165165165	9.66464873223	
-163.163163163	8.99699121785	
-161.161161161	8.38650275541	
-159.159159159	7.82769077853	
-157.157157157	7.3155253156	
-155.155155155	6.84544570849	
-153.153153153	6.41334438563	
-151.151151151	6.01553808121	
-149.149149149	5.64873312025	
-147.147147147	5.30998886732	
-145.145145145	4.99668177927	
-143.143143143	4.70647143202	
-141.141141141	4.43726921256	
-139.139139139	4.18720994651	
-137.137137137	3.95462647901	
-135.135135135	3.73802708252	
-133.133133133	3.53607548874	
-131.131131131	3.34757330896	
-129.129129129	3.17144459915	
-127.127127127	3.0067223328	
-125.125125125	2.85253655915	
-123.123123123	2.70810404104	
-121.121121121	2.57271918313	
-119.119119119	2.44574607363	
-117.117117117	2.32661146857	
-115.115115115	2.21479854229	
-113.113113113	2.10984120399	
-111.111111111	2.0113187261	
-109.109109109	1.91885032336	
-107.107107107	1.83208912256	
-105.105105105	1.75071459718	
-103.103103103	1.67442186881	
-101.101101101	1.60290502966	
-99.0990990991	1.53582929343	
-97.0970970971	1.47278230453	
-95.0950950951	1.41318629749	
-93.0930930931	1.35613609281	
-91.0910910911	1.30009619647	
-89.0890890891	1.2423341395	
-87.0870870871	1.17788876576	
-85.0850850851	1.09786189221	
-83.0830830831	0.987343420021	
-81.0810810811	0.825698048194	
-79.0790790791	0.596951951324	
-77.0770770771	0.315142810917	
-75.0750750751	0.0574482477526	
-73.0730730731	0.194343614494	
-71.0710710711	0.320671997993	
-69.0690690691	0.386168751554	
-67.0670670671	0.42361678444	
-65.0650650651	0.446689008886	
-63.0630630631	0.449710772598	
-61.0610610611	0.431004679203	
-59.0590590591	0.401482405673	
-57.0570570571	0.371950848918	
-55.0550550551	0.348129999639	
-53.0530530531	0.333851777792	
-51.0510510511	0.33365045473	
-49.049049049	0.347693108051	
-47.047047047	0.354449303561	
-45.045045045	0.332422192704	
-43.043043043	0.297734406614	
-41.041041041	0.265382694306	
-39.039039039	0.238083406204	
-37.037037037	0.215002361993	
-35.035035035	0.195027299804	
-33.033033033	0.177327489039	
-31.031031031	0.161338257876	
-29.029029029	0.146675600484	
-27.027027027	0.133065892425	
-25.025025025	0.120284146798	
-23.023023023	0.108780953521	
-21.021021021	0.0980827769611	
-19.019019019	0.0869022260846	
-17.017017017	0.0765432481284	
-15.015015015	0.066664111805	
-13.013013013	0.0571721459701	
-11.011011011	0.0480099650447	
-9.00900900901	0.039136056012	
-7.00700700701	0.0305273756195	
-5.005005005	0.0222030078806	
-3.003003003	0.0143328210615	
-1.001001001	0.00794792630363	
1.001001001	0.00794792630363	
3.003003003	0.0143328210615	
5.00500500501	0.0222030078806	
7.00700700701	0.0305273756195	
9.00900900901	0.039136056012	
11.011011011	0.0480099650447	
13.013013013	0.0571721459701	
15.015015015	0.066664111805	
17.017017017	0.0765432481284	
19.019019019	0.0869022260846	
21.021021021	0.0980827769611	
23.023023023	0.108780953521	
25.025025025	0.120284146798	
27.027027027	0.133065892425	
29.029029029	0.146675600484	
31.031031031	0.161338257876	
33.033033033	0.177327489039	
35.035035035	0.195027299804	
37.037037037	0.215002361993	
39.039039039	0.238083406204	
41.041041041	0.265382694306	
43.043043043	0.297734406614	
45.045045045	0.332422192704	
47.047047047	0.354449303561	
49.049049049	0.347693108051	
51.0510510511	0.33365045473	
53.0530530531	0.333851777792	
55.0550550551	0.348129999639	
57.0570570571	0.371950848918	
59.0590590591	0.401482405673	
61.0610610611	0.431004679203	
63.0630630631	0.449710772598	
65.0650650651	0.446689008886	
67.0670670671	0.42361678444	
69.0690690691	0.386168751554	
71.0710710711	0.320671997993	
73.0730730731	0.194343614494	
75.0750750751	0.0574482477526	
77.0770770771	0.315142810917	
79.0790790791	0.596951951324	
81.0810810811	0.825698048194	
83.0830830831	0.987343420021	
85.0850850851	1.09786189221	
87.0870870871	1.17788876576	
89.0890890891	1.2423341395	
91.0910910911	1.30009619647	
93.0930930931	1.35613609281	
95.0950950951	1.41318629749	
97.0970970971	1.47278230453	
99.0990990991	1.53582929343	
101.101101101	1.60290502966	
103.103103103	1.67442186881	
105.105105105	1.75071459718	
107.107107107	1.83208912256	
109.109109109	1.91885032336	
111.111111111	2.0113187261	
113.113113113	2.10984120399	
115.115115115	2.21479854229	
117.117117117	2.32661146857	
119.119119119	2.44574607363	
121.121121121	2.57271918313	
123.123123123	2.70810404104	
125.125125125	2.85253655915	
127.127127127	3.0067223328	
129.129129129	3.17144459915	
131.131131131	3.34757330896	
133.133133133	3.53607548874	
135.135135135	3.73802708252	
137.137137137	3.95462647901	
139.139139139	4.18720994651	
141.141141141	4.43726921256	
143.143143143	4.70647143202	
145.145145145	4.99668177927	
147.147147147	5.30998886732	
149.149149149	5.64873312025	
151.151151151	6.01553808121	
153.153153153	6.41334438563	
155.155155155	6.84544570849	
157.157157157	7.3155253156	
159.159159159	7.82769077853	
161.161161161	8.38650275541	
163.163163163	8.99699121785	
165.165165165	9.66464873223	
167.167167167	10.3953848782	
169.169169169	11.1954180111	
171.171171171	12.0710697727	
173.173173173	13.0284138095	
175.175175175	14.0727139397	
177.177177177	15.2075719726	
179.179179179	16.4337000477	
181.181181181	17.7472538892	
183.183183183	19.1377404961	
185.185185185	20.5856841173	
187.187187187	22.0605249261	
189.189189189	23.5196027099	
191.191191191	24.9093757565	
193.193193193	26.169907424	
195.195195195	27.2427654282	
197.197197197	28.0808596157	
199.199199199	28.6571992517	
201.201201201	28.9693363047	
203.203203203	29.0379290362	
205.205205205	28.9004427605	
207.207207207	28.6027676554	
209.209209209	28.191570846	
211.211211211	27.7090047618	
213.213213213	27.1900367382	
215.215215215	26.6618310755	
217.217217217	26.1443788589	
219.219219219	25.6516940261	
221.221221221	25.1931300719	
223.223223223	24.7745825246	
225.225225225	24.3994849863	
227.227227227	24.0695865041	
229.229229229	23.7855349847	
231.231231231	23.547303491	
233.233233233	23.3544960938	
235.235235235	23.2065647941	
237.237237237	23.1029626544	
239.239239239	23.0432523452	
241.241241241	23.0271844264	
243.243243243	23.0547559069	
245.245245245	23.1262568368	
247.247247247	23.2423106952	
249.249249249	23.4039129634	
251.251251251	23.6124713744	
253.253253253	23.8698507859	
255.255255255	24.1784253574	
257.257257257	24.5411406632	
259.259259259	24.9615884989	
261.261261261	25.4440974046	
263.263263263	25.9938423074	
265.265265265	26.6169771193	
267.267267267	27.320794535	
269.269269269	28.1139174781	
271.271271271	29.0065263338	
273.273273273	30.010624644	
275.275275275	31.1403421852	
277.277277277	32.4122661344	
279.279279279	33.8457743731	
281.281281281	35.4633126066	
283.283283283	37.2904957679	
285.285285285	39.3558009951	
287.287287287	41.6894154029	
289.289289289	44.3204469849	
291.291291291	47.2711275525	
293.293293293	50.5458033348	
295.295295295	54.1116515539	
297.297297297	57.8682454545	
299.299299299	61.6072681662	
301.301301301	64.9770125784	
303.303303303	67.4903845794	
305.305305305	68.6290085245	
307.307307307	68.0468441865	
309.309309309	65.7562585128	
311.311311311	62.1333793101	
313.313313313	57.7326384408	
315.315315315	53.0708500172	
317.317317317	48.5132515889	
319.319319319	44.2656549801	
321.321321321	40.4158515819	
323.323323323	36.9799457124	
325.325325325	33.9367245841	
327.327327327	31.2488458847	
329.329329329	28.8744611829	
331.331331331	26.7729748609	
333.333333333	24.9075322376	
335.335335335	23.2458062337	
337.337337337	21.7599606874	
339.339339339	20.4262568375	
341.341341341	19.224539741	
343.343343343	18.1377181783	
345.345345345	17.1512875603	
347.347347347	16.2529131771	
349.349349349	15.4320757119	
351.351351351	14.6797741775	
353.353353353	13.9882789901	
355.355355355	13.350927538	
357.357357357	12.7619551563	
359.359359359	12.2163553227	
361.361361361	11.7097638436	
363.363363363	11.2383626918	
365.365365365	10.7987999366	
367.367367367	10.388122864	
369.369369369	10.0037219265	
371.371371371	9.64328360727	
373.373373373	9.30475064133	
375.375375375	8.9862883284	
377.377377377	8.68625590456	
379.379379379	8.40318212996	
381.381381381	8.13574440177	
383.383383383	7.88275082455	
385.385385385	7.64312477015	
387.387387387	7.41589154007	
389.389389389	7.20016680942	
391.391391391	6.9951465851	
393.393393393	6.80009845514	
395.395395395	6.61435394237	
397.397397397	6.43730180531	
399.399399399	6.26838215389	
401.401401401	6.10708126821	
403.403403403	5.95292702533	
405.405405405	5.80548485348	
407.407407407	5.66435414484	
409.409409409	5.52916506809	
411.411411411	5.39957573031	
413.413413413	5.27526964474	
415.415415415	5.15595346722	
417.417417417	5.04135496893	
419.419419419	4.93122121745	
421.421421421	4.82531694198	
423.423423423	4.72342306154	
425.425425425	4.62533535783	
427.427427427	4.5308632766	
429.429429429	4.43982884354	
431.431431431	4.35206568236	
433.433433433	4.26741812419	
435.435435435	4.18574039874	
437.437437437	4.10689589889	
439.439439439	4.0307565113	
441.441441441	3.95720200632	
443.443443443	3.88611948157	
445.445445445	3.81740285396	
447.447447447	3.75095239553	
449.449449449	3.68667430912	
451.451451451	3.62448034023	
453.453453453	3.56428742184	
455.455455455	3.50601734932	
457.457457457	3.44959648294	
459.459459459	3.3949554757	
461.461461461	3.34202902436	
463.463463463	3.2907556421	
465.465465465	3.24107745107	
467.467467467	3.19293999353	
469.469469469	3.14629206035	
471.471471471	3.1010855358	
473.473473473	3.05727525784	
475.475475475	3.01481889304	
477.477477477	2.97367682564	
479.479479479	2.93381206014	
481.481481481	2.89519013726	
483.483483483	2.85777906297	
485.485485485	2.82154925047	
487.487487487	2.78647347539	
489.489489489	2.75252684431	
491.491491491	2.71968677701	
493.493493493	2.68793300318	
495.495495495	2.65724757422	
497.497497497	2.62761489132	
499.499499499	2.59902175098	
501.501501502	2.57145740962	
503.503503504	2.54491366931	
505.505505506	2.51938498666	
507.507507508	2.49486860807	
509.50950951	2.47136473431	
511.511511512	2.44887671859	
513.513513514	2.42741130273	
515.515515516	2.406978897	
517.517517518	2.38759391016	
519.51951952	2.36927513731	
521.521521522	2.35204621449	
523.523523524	2.3359361504	
525.525525526	2.3209799472	
527.527527528	2.30721932358	
529.52952953	2.29470355532	
531.531531532	2.28349044879	
533.533533534	2.27364746364	
535.535535536	2.26525299835	
537.537537538	2.25839784747	
539.53953954	2.25318682758	
541.541541542	2.24974054659	
543.543543544	2.24819724982	
545.545545546	2.24871460316	
547.547547548	2.25147114456	
549.54954955	2.25666691191	
551.551551552	2.2645223685	
553.553553554	2.27527408009	
555.555555556	2.28916444798	
557.557557558	2.30642082788	
559.55955956	2.32721599824	
561.561561562	2.35159629756	
563.563563564	2.37935460483	
565.565565566	2.40981155757	
567.567567568	2.44145089898	
569.56956957	2.47134295698	
571.571571572	2.49431819139	
573.573573574	2.50200960318	
575.575575576	2.48232265388	
577.577577578	2.42065386694	
579.57957958	2.3045352393	
581.581581582	2.13135417967	
583.583583584	1.91398422593	
585.585585586	1.67780155081	
587.587587588	1.45027522617	
589.58958959	1.25167698878	
591.591591592	1.09212439767	
593.593593594	0.973282593837	
595.595595596	0.891340676561	
597.597597598	0.839657794093	
599.5995996	0.810816008978	
601.601601602	0.798028608356	
603.603603604	0.795846153269	
605.605605606	0.800278193429	
607.607607608	0.808587119438	
609.60960961	0.818982158922	
611.611611612	0.830337894961	
613.613613614	0.841978464629	
615.615615616	0.853527359139	
617.617617618	0.864809599387	
619.61961962	0.875792438137	
621.621621622	0.886553747264	
623.623623624	0.897269700415	
625.625625626	0.908212740505	
627.627627628	0.919744673184	
629.62962963	0.932277362634	
631.631631632	0.946164743122	
633.633633634	0.961517212079	
635.635635636	0.978024518499	
637.637637638	0.994963101685	
639.63963964	1.01145686254	
641.641641642	1.02678357187	
643.643643644	1.04045111892	
645.645645646	1.05200765463	
647.647647648	1.06073819361	
649.64964965	1.06537857584	
651.651651652	1.06391556154	
653.653653654	1.05357332327	
655.655655656	1.03119104847	
657.657657658	0.994222287108	
659.65965966	0.942273161308	
661.661661662	0.878383106083	
663.663663664	0.80884499546	
665.665665666	0.741235453657	
667.667667668	0.681871754737	
669.66966967	0.634263519739	
671.671671672	0.599053534804	
673.673673674	0.574905638676	
675.675675676	0.55958211503	
677.677677678	0.550749369196	
679.67967968	0.54640147158	
681.681681682	0.544991232738	
683.683683684	0.545403047942	
685.685685686	0.546867394243	
687.687687688	0.548869908202	
689.68968969	0.551075475539	
691.691691692	0.553271300777	
693.693693694	0.555326545722	
695.695695696	0.557164593128	
697.697697698	0.55874431731	
699.6996997	0.560047560382	
701.701701702	0.561070805017	
703.703703704	0.561819658067	
705.705705706	0.562305208748	
707.707707708	0.56254163527	
709.70970971	0.562544642912	
711.711711712	0.56233045611	
713.713713714	0.561915179714	
715.715715716	0.561314405995	
717.717717718	0.560542984767	
719.71971972	0.559614901195	
721.721721722	0.558543223995	
723.723723724	0.55734009895	
725.725725726	0.556016770873	
727.727727728	0.554583622701	
729.72972973	0.553050224157	
731.731731732	0.551425385	
733.733733734	0.549717209579	
735.735735736	0.547933150626	
737.737737738	0.546080060996	
739.73973974	0.544164242613	
741.741741742	0.542191492226	
743.743743744	0.540167143856	
745.745745746	0.538096107904	
747.747747748	0.535982907057	
749.74974975	0.533831709138	
751.751751752	0.531646357094	
753.753753754	0.529430396338	
755.755755756	0.527187099648	
757.757757758	0.52491948983	
759.75975976	0.522630360344	
761.761761762	0.520322294071	
763.763763764	0.517997680399	
765.765765766	0.515658730783	
767.767767768	0.513307492914	
769.76976977	0.510945863645	
771.771771772	0.508575600773	
773.773773774	0.506198333807	
775.775775776	0.503815573793	
777.777777778	0.501428722312	
779.77977978	0.4990390797	
781.781781782	0.496647852594	
783.783783784	0.494256160835	
785.785785786	0.491865043812	
787.787787788	0.489475466284	
789.78978979	0.487088323737	
791.791791792	0.484704447306	
793.793793794	0.482324608312	
795.795795796	0.479949522441	
797.797797798	0.477579853603	
799.7997998	0.475216217492	
801.801801802	0.472859184871	
803.803803804	0.470509284621	
805.805805806	0.46816700655	
807.807807808	0.465832804006	
809.80980981	0.463507096288	
811.811811812	0.461190270893	
813.813813814	0.458882685594	
815.815815816	0.456584670376	
817.817817818	0.454296529231	
819.81981982	0.452018541827	
821.821821822	0.449750965073	
823.823823824	0.447494034556	
825.825825826	0.445247965903	
827.827827828	0.443012956034	
829.82982983	0.440789184339	
831.831831832	0.438576813778	
833.833833834	0.436375991902	
835.835835836	0.434186851815	
837.837837838	0.43200951307	
839.83983984	0.429844082505	
841.841841842	0.427690655031	
843.843843844	0.425549314366	
845.845845846	0.423420133724	
847.847847848	0.421303176464	
849.84984985	0.41919849669	
851.851851852	0.417106139826	
853.853853854	0.415026143145	
855.855855856	0.412958536272	
857.857857858	0.410903341657	
859.85985986	0.408860575013	
861.861861862	0.406830245735	
863.863863864	0.404812357293	
865.865865866	0.402806907595	
867.867867868	0.400813889337	
869.86986987	0.398833290329	
871.871871872	0.396865093802	
873.873873874	0.394909278696	
875.875875876	0.392965819932	
877.877877878	0.391034688673	
879.87987988	0.389115852561	
881.881881882	0.387209275949	
883.883883884	0.385314920115	
885.885885886	0.383432743463	
887.887887888	0.381562701719	
889.88988989	0.379704748109	
891.891891892	0.37785883353	
893.893893894	0.37602490671	
895.895895896	0.374202914363	
897.897897898	0.372392801332	
899.8998999	0.370594510721	
901.901901902	0.368807984029	
903.903903904	0.367033161266	
905.905905906	0.365269981069	
907.907907908	0.363518380811	
909.90990991	0.361778296703	
911.911911912	0.360049663889	
913.913913914	0.358332416538	
915.915915916	0.35662648793	
917.917917918	0.354931810537	
919.91991992	0.3532483161	
921.921921922	0.351575935703	
923.923923924	0.349914599839	
925.925925926	0.348264238479	
927.927927928	0.346624781126	
929.92992993	0.344996156881	
931.931931932	0.343378294492	
933.933933934	0.341771122411	
935.935935936	0.340174568834	
937.937937938	0.338588561757	
939.93993994	0.337013029012	
941.941941942	0.335447898312	
943.943943944	0.33389309729	
945.945945946	0.332348553529	
947.947947948	0.330814194608	
949.94994995	0.329289948121	
951.951951952	0.32777574172	
953.953953954	0.326271503135	
955.955955956	0.324777160204	
957.957957958	0.323292640901	
959.95995996	0.321817873354	
961.961961962	0.320352785876	
963.963963964	0.318897306978	
965.965965966	0.317451365393	
967.967967968	0.316014890095	
969.96996997	0.314587810314	
971.971971972	0.313170055557	
973.973973974	0.311761555618	
975.975975976	0.310362240595	
977.977977978	0.308972040905	
979.97997998	0.307590887292	
981.981981982	0.306218710845	
983.983983984	0.304855443003	
985.985985986	0.303501015568	
987.987987988	0.302155360716	
989.98998999	0.300818411001	
991.991991992	0.299490099368	
993.993993994	0.298170359158	
995.995995996	0.296859124114	
997.997997998	0.295556328391	
1000.0	0.294261906557	


==> data/fig_real_h_complex.dat <==
z_imag	h_complex	
-1000.0	0.377226617071	
-997.997997998	0.377370091738	
-995.995995996	0.377514342536	
-993.993993994	0.377659370295	
-991.991991992	0.377805175992	
-989.98998999	0.377951761044	
-987.987987988	0.378099126111	
-985.985985986	0.378247272537	
-983.983983984	0.378396201343	
-981.981981982	0.378545913552	
-979.97997998	0.378696410326	
-977.977977978	0.378847692554	
-975.975975976	0.378999761437	
-973.973973974	0.379152617969	
-971.971971972	0.379306263141	
-969.96996997	0.379460698249	
-967.967967968	0.379615924002	
-965.965965966	0.379771941699	
-963.963963964	0.379928752208	
-961.961961962	0.380086356505	
-959.95995996	0.380244755701	
-957.957957958	0.380403951082	
-955.955955956	0.380563943306	
-953.953953954	0.380724733511	
-951.951951952	0.380886322705	
-949.94994995	0.381048711954	
-947.947947948	0.381211902058	
-945.945945946	0.381375894279	
-943.943943944	0.381540689486	
-941.941941942	0.381706288595	
-939.93993994	0.381872692631	
-937.937937938	0.382039902829	
-935.935935936	0.382207919718	
-933.933933934	0.382376744527	
-931.931931932	0.382546378261	
-929.92992993	0.382716821628	
-927.927927928	0.3828880757	
-925.925925926	0.383060141651	
-923.923923924	0.383233020174	
-921.921921922	0.383406712165	
-919.91991992	0.383581218551	
-917.917917918	0.383756540473	
-915.915915916	0.3839326787	
-913.913913914	0.384109634126	
-911.911911912	0.384287407617	
-909.90990991	0.384466000275	
-907.907907908	0.384645412632	
-905.905905906	0.384825645868	
-903.903903904	0.385006700657	
-901.901901902	0.385188577976	
-899.8998999	0.385371278686	
-897.897897898	0.385554803636	
-895.895895896	0.385739153547	
-893.893893894	0.385924329436	
-891.891891892	0.386110332064	
-889.88988989	0.386297162027	
-887.887887888	0.386484820394	
-885.885885886	0.386673307938	
-883.883883884	0.386862625532	
-881.881881882	0.387052773667	
-879.87987988	0.38724375315	
-877.877877878	0.387435565063	
-875.875875876	0.387628209768	
-873.873873874	0.387821688361	
-871.871871872	0.388016001348	
-869.86986987	0.388211149511	
-867.867867868	0.388407133516	
-865.865865866	0.388603954077	
-863.863863864	0.388801611907	
-861.861861862	0.389000107686	
-859.85985986	0.389199442163	
-857.857857858	0.389399615848	
-855.855855856	0.389600629429	
-853.853853854	0.389802483492	
-851.851851852	0.390005178876	
-849.84984985	0.390208715865	
-847.847847848	0.390413095388	
-845.845845846	0.390618317618	
-843.843843844	0.39082438349	
-841.841841842	0.391031293356	
-839.83983984	0.391239047744	
-837.837837838	0.391447647349	
-835.835835836	0.39165709263	
-833.833833834	0.391867383934	
-831.831831832	0.392078521908	
-829.82982983	0.392290506818	
-827.827827828	0.39250333941	
-825.825825826	0.3927170199	
-823.823823824	0.392931548759	
-821.821821822	0.393146926465	
-819.81981982	0.393363153278	
-817.817817818	0.393580229528	
-815.815815816	0.393798155789	
-813.813813814	0.394016932149	
-811.811811812	0.394236559039	
-809.80980981	0.39445703691	
-807.807807808	0.394678365781	
-805.805805806	0.394900546058	
-803.803803804	0.395123577884	
-801.801801802	0.395347461546	
-799.7997998	0.395572197193	
-797.797797798	0.395797785246	
-795.795795796	0.396024225464	
-793.793793794	0.396251518284	
-791.791791792	0.396479663584	
-789.78978979	0.39670866173	
-787.787787788	0.396938512709	
-785.785785786	0.397169216447	
-783.783783784	0.397400773068	
-781.781781782	0.397633182369	
-779.77977978	0.397866444672	
-777.777777778	0.398100559846	
-775.775775776	0.398335527517	
-773.773773774	0.398571347977	
-771.771771772	0.398808020977	
-769.76976977	0.399045546315	
-767.767767768	0.399283923789	
-765.765765766	0.399523153067	
-763.763763764	0.399763234238	
-761.761761762	0.400004166904	
-759.75975976	0.400245950719	
-757.757757758	0.400488585431	
-755.755755756	0.400732070664	
-753.753753754	0.400976405837	
-751.751751752	0.401221591088	
-749.74974975	0.401467625421	
-747.747747748	0.401714508442	
-745.745745746	0.40196223993	
-743.743743744	0.402210819223	
-741.741741742	0.402460245661	
-739.73973974	0.402710518592	
-737.737737738	0.402961637383	
-735.735735736	0.40321360164	
-733.733733734	0.403466410319	
-731.731731732	0.403720062713	
-729.72972973	0.403974558164	
-727.727727728	0.404229895681	
-725.725725726	0.404486074588	
-723.723723724	0.404743093689	
-721.721721722	0.405000952296	
-719.71971972	0.405259649244	
-717.717717718	0.405519183696	
-715.715715716	0.405779554308	
-713.713713714	0.406040760237	
-711.711711712	0.406302800009	
-709.70970971	0.406565672702	
-707.707707708	0.406829376836	
-705.705705706	0.407093911142	
-703.703703704	0.407359274335	
-701.701701702	0.407625465049	
-699.6996997	0.407892481611	
-697.697697698	0.408160322801	
-695.695695696	0.408428986837	
-693.693693694	0.408698472321	
-691.691691692	0.408968777295	
-689.68968969	0.409239900195	
-687.687687688	0.409511839479	
-685.685685686	0.409784592851	
-683.683683684	0.410058158817	
-681.681681682	0.41033253523	
-679.67967968	0.410607720089	
-677.677677678	0.410883711331	
-675.675675676	0.411160506849	
-673.673673674	0.41143810468	
-671.671671672	0.411716502159	
-669.66966967	0.41199569717	
-667.667667668	0.412275687273	
-665.665665666	0.412556470073	
-663.663663664	0.412838042996	
-661.661661662	0.413120403386	
-659.65965966	0.413403548883	
-657.657657658	0.413687476397	
-655.655655656	0.413972183108	
-653.653653654	0.414257666369	
-651.651651652	0.414543923089	
-649.64964965	0.414830950078	
-647.647647648	0.415118744353	
-645.645645646	0.41540730278	
-643.643643644	0.415696622064	
-641.641641642	0.415986698608	
-639.63963964	0.416277529063	
-637.637637638	0.416569109939	
-635.635635636	0.41686143756	
-633.633633634	0.417154508281	
-631.631631632	0.417448318219	
-629.62962963	0.417742863341	
-627.627627628	0.418038139734	
-625.625625626	0.418334143351	
-623.623623624	0.418630869711	
-621.621621622	0.418928314889	
-619.61961962	0.41922647431	
-617.617617618	0.419525343415	
-615.615615616	0.419824917463	
-613.613613614	0.420125192016	
-611.611611612	0.420426162067	
-609.60960961	0.420727822533	
-607.607607608	0.421030168472	
-605.605605606	0.421333194786	
-603.603603604	0.421636895981	
-601.601601602	0.421941266654	
-599.5995996	0.422246301463	
-597.597597598	0.422551994391	
-595.595595596	0.422858339657	
-593.593593594	0.423165331804	
-591.591591592	0.423472964249	
-589.58958959	0.423781230726	
-587.587587588	0.424090125337	
-585.585585586	0.424399641215	
-583.583583584	0.424709771738	
-581.581581582	0.425020510338	
-579.57957958	0.425331849867	
-577.577577578	0.425643783366	
-575.575575576	0.425956303677	
-573.573573574	0.426269403234	
-571.571571572	0.426583074454	
-569.56956957	0.426897309765	
-567.567567568	0.427212101024	
-565.565565566	0.427527440408	
-563.563563564	0.427843319603	
-561.561561562	0.428159729991	
-559.55955956	0.428476663488	
-557.557557558	0.428794110868	
-555.555555556	0.429112063282	
-553.553553554	0.42943051168	
-551.551551552	0.429749446603	
-549.54954955	0.430068858477	
-547.547547548	0.430388737736	
-545.545545546	0.430709074133	
-543.543543544	0.431029857625	
-541.541541542	0.431351077833	
-539.53953954	0.431672724252	
-537.537537538	0.431994785954	
-535.535535536	0.432317251914	
-533.533533534	0.432640110951	
-531.531531532	0.432963351406	
-529.52952953	0.433286961546	
-527.527527528	0.433610929341	
-525.525525526	0.433935242706	
-523.523523524	0.434259889002	
-521.521521522	0.434584855575	
-519.51951952	0.434910129186	
-517.517517518	0.435235696664	
-515.515515516	0.435561544583	
-513.513513514	0.435887658981	
-511.511511512	0.436214025472	
-509.50950951	0.43654062995	
-507.507507508	0.436867457474	
-505.505505506	0.437194493251	
-503.503503504	0.437521721733	
-501.501501502	0.43784912743	
-499.499499499	0.438176694097	
-497.497497497	0.43850440576	
-495.495495495	0.438832245669	
-493.493493493	0.43916019687	
-491.491491491	0.439488241869	
-489.489489489	0.43981636306	
-487.487487487	0.440144542486	
-485.485485485	0.440472761682	
-483.483483483	0.440801001902	
-481.481481481	0.441129243841	
-479.479479479	0.441457468064	
-477.477477477	0.441785654576	
-475.475475475	0.442113783107	
-473.473473473	0.442441832645	
-471.471471471	0.442769782276	
-469.469469469	0.443097610125	
-467.467467467	0.443425294101	
-465.465465465	0.443752811753	
-463.463463463	0.444080139955	
-461.461461461	0.444407255623	
-459.459459459	0.444734134348	
-457.457457457	0.445060751863	
-455.455455455	0.445387083303	
-453.453453453	0.445713103271	
-451.451451451	0.446038785706	
-449.449449449	0.446364103851	
-447.447447447	0.44668903122	
-445.445445445	0.447013539812	
-443.443443443	0.447337601609	
-441.441441441	0.447661187947	
-439.439439439	0.44798426945	
-437.437437437	0.4483068162	
-435.435435435	0.448628797652	
-433.433433433	0.448950182752	
-431.431431431	0.449270939539	
-429.429429429	0.449591035627	
-427.427427427	0.449910437929	
-425.425425425	0.450229112606	
-423.423423423	0.450547025309	
-421.421421421	0.450864140608	
-419.419419419	0.451180422825	
-417.417417417	0.451495835111	
-415.415415415	0.451810340241	
-413.413413413	0.45212389981	
-411.411411411	0.45243647501	
-409.409409409	0.452748025841	
-407.407407407	0.453058511974	
-405.405405405	0.453367891737	
-403.403403403	0.453676122786	
-401.401401401	0.453983162188	
-399.399399399	0.454288965596	
-397.397397397	0.454593488315	
-395.395395395	0.454896684005	
-393.393393393	0.455198506231	
-391.391391391	0.455498906817	
-389.389389389	0.455797836892	
-387.387387387	0.456095246521	
-385.385385385	0.456391084944	
-383.383383383	0.456685300126	
-381.381381381	0.456977838898	
-379.379379379	0.457268647097	
-377.377377377	0.457557669309	
-375.375375375	0.457844849099	
-373.373373373	0.458130128821	
-371.371371371	0.458413449331	
-369.369369369	0.45869475063	
-367.367367367	0.458973971133	
-365.365365365	0.45925104822	
-363.363363363	0.459525917781	
-361.361361361	0.459798514203	
-359.359359359	0.460068770986	
-357.357357357	0.460336619501	
-355.355355355	0.460601990386	
-353.353353353	0.460864812106	
-351.351351351	0.461125012214	
-349.349349349	0.461382516138	
-347.347347347	0.461637248203	
-345.345345345	0.461889130493	
-343.343343343	0.462138084437	
-341.341341341	0.462384028524	
-339.339339339	0.462626880451	
-337.337337337	0.462866555532	
-335.335335335	0.463102967667	
-333.333333333	0.463336028655	
-331.331331331	0.463565648349	
-329.329329329	0.463791734523	
-327.327327327	0.464014193434	
-325.325325325	0.464232928718	
-323.323323323	0.464447842341	
-321.321321321	0.464658833573	
-319.319319319	0.46486580022	
-317.317317317	0.465068636872	
-315.315315315	0.465267236815	
-313.313313313	0.465461490267	
-311.311311311	0.465651285124	
-309.309309309	0.465836507009	
-307.307307307	0.466017038947	
-305.305305305	0.466192760925	
-303.303303303	0.466363550784	
-301.301301301	0.466529283613	
-299.299299299	0.466689831147	
-297.297297297	0.466845062752	
-295.295295295	0.466994844704	
-293.293293293	0.467139040197	
-291.291291291	0.467277509129	
-289.289289289	0.467410108698	
-287.287287287	0.467536692155	
-285.285285285	0.467657110438	
-283.283283283	0.467771209948	
-281.281281281	0.467878834279	
-279.279279279	0.467979823216	
-277.277277277	0.468074012723	
-275.275275275	0.468161235136	
-273.273273273	0.468241318913	
-271.271271271	0.468314088383	
-269.269269269	0.468379363931	
-267.267267267	0.468436961613	
-265.265265265	0.468486693224	
-263.263263263	0.468528366547	
-261.261261261	0.468561783921	
-259.259259259	0.468586744001	
-257.257257257	0.468603040067	
-255.255255255	0.468610460838	
-253.253253253	0.468608789832	
-251.251251251	0.468597805243	
-249.249249249	0.468577280592	
-247.247247247	0.468546983165	
-245.245245245	0.46850667531	
-243.243243243	0.468456113321	
-241.241241241	0.468395047761	
-239.239239239	0.468323222964	
-237.237237237	0.468240377136	
-235.235235235	0.468146242502	
-233.233233233	0.468040544016	
-231.231231231	0.467923000558	
-229.229229229	0.467793323699	
-227.227227227	0.46765121824	
-225.225225225	0.467496381393	
-223.223223223	0.467328502984	
-221.221221221	0.467147265382	
-219.219219219	0.466952342685	
-217.217217217	0.466743401102	
-215.215215215	0.466520098348	
-213.213213213	0.466282083789	
-211.211211211	0.466028997642	
-209.209209209	0.465760471135	
-207.207207207	0.465476126258	
-205.205205205	0.465175575556	
-203.203203203	0.46485842138	
-201.201201201	0.464524255997	
-199.199199199	0.464172661462	
-197.197197197	0.463803209023	
-195.195195195	0.463415458534	
-193.193193193	0.4630089592	
-191.191191191	0.462583247778	
-189.189189189	0.462137849292	
-187.187187187	0.461672276619	
-185.185185185	0.461186029677	
-183.183183183	0.460678595314	
-181.181181181	0.460149446798	
-179.179179179	0.459598043735	
-177.177177177	0.459023831285	
-175.175175175	0.458426239998	
-173.173173173	0.457804685101	
-171.171171171	0.457158566464	
-169.169169169	0.456487267704	
-167.167167167	0.455790156185	
-165.165165165	0.455066581981	
-163.163163163	0.454315877832	
-161.161161161	0.453537358412	
-159.159159159	0.452730319739	
-157.157157157	0.451894038881	
-155.155155155	0.451027772999	
-153.153153153	0.450130759042	
-151.151151151	0.449202213244	
-149.149149149	0.448241330086	
-147.147147147	0.447247282031	
-145.145145145	0.446219218767	
-143.143143143	0.445156266573	
-141.141141141	0.444057527024	
-139.139139139	0.442922077734	
-137.137137137	0.441748969504	
-135.135135135	0.440537228	
-133.133133133	0.439285850685	
-131.131131131	0.437993807482	
-129.129129129	0.436660039722	
-127.127127127	0.435283458828	
-125.125125125	0.433862945423	
-123.123123123	0.432397349632	
-121.121121121	0.43088548862	
-119.119119119	0.429326146802	
-117.117117117	0.427718074094	
-115.115115115	0.426059985873	
-113.113113113	0.424350561388	
-111.111111111	0.422588442931	
-109.109109109	0.420772234477	
-107.107107107	0.418900501981	
-105.105105105	0.416971771096	
-103.103103103	0.41498452641	
-101.101101101	0.412937211429	
-99.0990990991	0.410828226203	
-97.0970970971	0.408655927633	
-95.0950950951	0.406418628238	
-93.0930930931	0.404114594526	
-91.0910910911	0.401742047588	
-89.0890890891	0.399299161163	
-87.0870870871	0.396784061707	
-85.0850850851	0.394194827509	
-83.0830830831	0.39152948857	
-81.0810810811	0.388786026039	
-79.0790790791	0.385962372489	
-77.0770770771	0.383056411737	
-75.0750750751	0.380065979244	
-73.0730730731	0.376988863404	
-71.0710710711	0.373822806025	
-69.0690690691	0.370565503485	
-67.0670670671	0.367214610483	
-65.0650650651	0.363767740496	
-63.0630630631	0.360222470982	
-61.0610610611	0.356576346491	
-59.0590590591	0.352826884333	
-57.0570570571	0.348971581136	
-55.0550550551	0.345007920828	
-53.0530530531	0.340933383497	
-51.0510510511	0.336745458234	
-49.049049049	0.332441655831	
-47.047047047	0.3280195266	
-45.045045045	0.323476680356	
-43.043043043	0.318810810697	
-41.041041041	0.314019724511	
-39.039039039	0.309101376829	
-37.037037037	0.304053913706	
-35.035035035	0.298875722699	
-33.033033033	0.293565494571	
-31.031031031	0.288122297813	
-29.029029029	0.282545667279	
-27.027027027	0.276835713891	
-25.025025025	0.270993256121	
-23.023023023	0.265019980677	
-21.021021021	0.258918638253	
-19.019019019	0.252693282906	
-17.017017017	0.246349565572	
-15.015015015	0.239895093997	
-13.013013013	0.233339874389	
-11.011011011	0.226696856314	
-9.00900900901	0.21998260084	
-7.00700700701	0.213218101243	
-5.005005005	0.206429786106	
-3.003003003	0.199650737098	
-1.001001001	0.192922150305	
1.001001001	0.186295059423	
3.003003003	0.179832310989	
5.00500500501	0.173610729416	
7.00700700701	0.167723317453	
9.00900900901	0.162281191436	
11.011011011	0.157414752683	
13.013013013	0.153273360172	
15.015015015	0.150022590187	
17.017017017	0.147838212418	
19.019019019	0.146896478723	
21.021021021	0.147361368179	
23.023023023	0.14937083228	
25.025025025	0.153025195441	
27.027027027	0.158380825948	
29.029029029	0.165450700449	
31.031031031	0.174211218045	
33.033033033	0.184612816618	
35.035035035	0.196591438406	
37.037037037	0.21007856959	
39.039039039	0.225008736775	
41.041041041	0.241324339197	
43.043043043	0.258978260956	
45.045045045	0.277934899552	
47.047047047	0.298170192082	
49.049049049	0.31967109032	
51.0510510511	0.342434788257	
53.0530530531	0.366467892768	
55.0550550551	0.391785642416	
57.0570570571	0.418411228552	
59.0590590591	0.446375240226	
61.0610610611	0.475715234654	
63.0630630631	0.506475430319	
65.0650650651	0.538706510973	
67.0670670671	0.572465533188	
69.0690690691	0.607815925874	
71.0710710711	0.644827575403	
73.0730730731	0.683576990275	
75.0750750751	0.72414754073	
77.0770770771	0.766629769992	
79.0790790791	0.811121778072	
81.0810810811	0.857729678518	
83.0830830831	0.906568126976	
85.0850850851	0.95776093018	
87.0870870871	1.01144173565	
89.0890890891	1.06775481129	
91.0910910911	1.12685592146	
93.0930930931	1.18891330829	
95.0950950951	1.25410879032	
97.0970970971	1.32263899101	
99.0990990991	1.39471671146	
101.101101101	1.47057246521	
103.103103103	1.55045619507	
105.105105105	1.63463919423	
107.107107107	1.72341625913	
109.109109109	1.8171081049	
111.111111111	1.91606407569	
113.113113113	2.02066519456	
115.115115115	2.13132759611	
117.117117117	2.24850639682	
119.119119119	2.37270006589	
121.121121121	2.50445536511	
123.123123123	2.64437294391	
125.125125125	2.79311367966	
127.127127127	2.95140587487	
129.129129129	3.12005343339	
131.131131131	3.2999451593	
133.133133133	3.49206533542	
135.135135135	3.69750576689	
137.137137137	3.9174794855	
139.139139139	4.15333633917	
141.141141141	4.40658069753	
143.143143143	4.67889151661	
145.145145145	4.97214499311	
147.147147147	5.28844000598	
149.149149149	5.63012646009	
151.151151151	5.99983650246	
153.153153153	6.40051831955	
155.155155155	6.83547179584	
157.157157157	7.30838462592	
159.159159159	7.82336638459	
161.161161161	8.3849763876	
163.163163163	8.99823862783	
165.165165165	9.66863327842	
167.167167167	10.402048707	
169.169169169	11.2046700585	
171.171171171	12.0827696978	
173.173173173	13.0423509587	
175.175175175	14.0885807075	
177.177177177	15.2249317166	
179.179179179	16.4519514664	
181.181181181	17.7655969724	
183.183183183	19.155154174	
185.185185185	20.6009321062	
187.187187187	22.0722116245	
189.189189189	23.5262999005	
191.191191191	24.9098256845	
193.193193193	26.1632743347	
195.195195195	27.2288653363	
197.197197197	28.0602750609	
199.199199199	28.6312125901	
201.201201201	28.9396904752	
203.203203203	29.0065026291	
205.205205205	28.8689528446	
207.207207207	28.5725785815	
209.209209209	28.1636260266	
211.211211211	27.6838526062	
213.213213213	27.1679068206	
215.215215215	26.6427237874	
217.217217217	26.1281466235	
219.219219219	25.6381051077	
221.221221221	25.1819140461	
223.223223223	24.7654602005	
225.225225225	24.3921866008	
227.227227227	24.063861731	
229.229229229	23.7811575624	
231.231231231	23.5440725035	
233.233233233	23.3522352905	
235.235235235	23.2051208586	
237.237237237	23.1022029872	
239.239239239	23.0430627053	
241.241241241	23.0274666229	
243.243243243	23.055425646	
245.245245245	23.1272417657	
247.247247247	23.2435486565	
249.249249249	23.4053504519	
251.251251251	23.6140621773	
253.253253253	23.8715547847	
255.255255255	24.1802074665	
257.257257257	24.5429698785	
259.259259259	24.9634370342	
261.261261261	25.4459398882	
263.263263263	25.9956550151	
265.265265265	26.6187372172	
267.267267267	27.3224793041	
269.269269269	28.1155034894	
271.271271271	29.0079885398	
273.273273273	30.0119353459	
275.275275275	31.1414698352	
277.277277277	32.4131739279	
279.279279279	33.8464185992	
281.281281281	35.4636407592	
283.283283283	37.2904444994	
285.285285285	39.3552941923	
287.287287287	41.6883630543	
289.289289289	44.3187463031	
291.291291291	47.2686692723	
293.293293293	50.5424885479	
295.295295295	54.1074277003	
297.297297297	57.8631720119	
299.299299299	61.6016156679	
301.301301301	64.9713679185	
303.303303303	67.4856738276	
305.305305305	68.6263088822	
307.307307307	68.0469725776	
309.309309309	65.7593928721	
311.311311311	62.1390326538	
313.313313313	57.7399722143	
315.315315315	53.0790301669	
317.317317317	48.5216412674	
319.319319319	44.2738462122	
321.321321321	40.42361951	
323.323323323	36.987188294	
325.325325325	33.9434135731	
327.327327327	31.2549935999	
329.329329329	28.8801000457	
331.331331331	26.7781455594	
333.333333333	24.9122772334	
335.335335335	23.2501664145	
337.337337337	21.7639738079	
339.339339339	20.4299569449	
341.341341341	19.2279571217	
343.343343343	18.140879562	
345.345345345	17.1542164391	
347.347347347	16.2556301583	
349.349349349	15.4345988655	
351.351351351	14.6821193579	
353.353353353	13.9904601265	
355.355355355	13.3529568881	
357.357357357	12.763843528	
359.359359359	12.2181122657	
361.361361361	11.7113978141	
363.363363363	11.2398811932	
365.365365365	10.8002096409	
367.367367367	10.3894297155	
369.369369369	10.0049312309	
371.371371371	9.64440010795	
373.373373373	9.30577858554	
375.375375375	8.98723152378	
377.377377377	8.68711776778	
379.379379379	8.40396572989	
381.381381381	8.13645249563	
383.383383383	7.88338588997	
385.385385385	7.64368903332	
387.387387387	7.41638699996	
389.389389389	7.20059525908	
391.391391391	6.99550963069	
393.393393393	6.80039753264	
395.395395395	6.61459033206	
397.397397397	6.43747664524	
399.399399399	6.26849645191	
401.401401401	6.10713591267	
403.403403403	5.9529227946	
405.405405405	5.80542242532	
407.407407407	5.66423410471	
409.409409409	5.52898791707	
411.411411411	5.39934189261	
413.413413413	5.27497947495	
415.415415415	5.1556072573	
417.417417417	5.04095295547	
419.419419419	4.93076358816	
421.421421421	4.82480384308	
423.423423423	4.72285460498	
425.425425425	4.62471162858	
427.427427427	4.5301843405	
429.429429429	4.43909475543	
431.431431431	4.3512764946	
433.433433433	4.26657389612	
435.435435435	4.1848412062	
437.437437437	4.10594184491	
439.439439439	4.02974773736	
441.441441441	3.95613870468	
443.443443443	3.88500190873	
445.445445445	3.81623134484	
447.447447447	3.74972737902	
449.449449449	3.68539632596	
451.451451451	3.62315006091	
453.453453453	3.56290566738	
455.455455455	3.50458511371	
457.457457457	3.44811495726	
459.459459459	3.39342607559	
461.461461461	3.34045341885	
463.463463463	3.28913578642	
465.465465465	3.23941562256	
467.467467467	3.19123883063	
469.469469469	3.1445546059	
471.471471471	3.09931528537	
473.473473473	3.05547621246	
475.475475475	3.01299561828	
477.477477477	2.97183451641	
479.479479479	2.93195661299	
481.481481481	2.89332823151	
483.483483483	2.85591824982	
485.485485485	2.81969805345	
487.487487487	2.78464150232	
489.489489489	2.7507249126	
491.491491491	2.71792705468	
493.493493493	2.68622916671	
495.495495495	2.65561498702	
497.497497497	2.62607080524	
499.499499499	2.59758553336	
501.501501502	2.57015080158	
503.503503504	2.54376107909	
505.505505506	2.5184138234	
507.507507508	2.49410966304	
509.50950951	2.47085261703	
511.511511512	2.44865035669	
513.513513514	2.42751451789	
515.515515516	2.4074610678	
517.517517518	2.38851073884	
519.51951952	2.37068953809	
521.521521522	2.35402934542	
523.523523524	2.3385686158	
525.525525526	2.32435320009	
527.527527528	2.31143730688	
529.52952953	2.29988462576	
531.531531532	2.28976963462	
533.533533534	2.28117911688	
535.535535536	2.27421391117	
537.537537538	2.26899090811	
539.53953954	2.2656452976	
541.541541542	2.26433303465	
543.543543544	2.26523343862	
545.545545546	2.26855173187	
547.547547548	2.27452113793	
549.54954955	2.2834038289	
551.551551552	2.29548942495	
553.553553554	2.31108874081	
555.555555556	2.3305187016	
557.557557558	2.35407131019	
559.55955956	2.38195436834	
561.561561562	2.41418308342	
563.563563564	2.45038834199	
565.565565566	2.48948907219	
567.567567568	2.52915875413	
569.56956957	2.56502541699	
571.571571572	2.58965376036	
573.573573574	2.59171286751	
575.575575576	2.55644776703	
577.577577578	2.46920823672	
579.57957958	2.32262733837	
581.581581582	2.12370589189	
583.583583584	1.89383808851	
585.585585586	1.66010607958	
587.587587588	1.44501915756	
589.58958959	1.26169233108	
591.591591592	1.11456991798	
593.593593594	1.00230906359	
595.595595596	0.92047045482	
597.597597598	0.863393915856	
599.5995996	0.825379592091	
601.601601602	0.801364556361	
603.603603604	0.787220890741	
605.605605606	0.77978808406	
607.607607608	0.776755420938	
609.60960961	0.776489079924	
611.611611612	0.777861868876	
613.613613614	0.780110962613	
615.615615616	0.782729031071	
617.617617618	0.785385045229	
619.61961962	0.787868369018	
621.621621622	0.790049964965	
623.623623624	0.791855732184	
625.625625626	0.79324827623	
627.627627628	0.794214471748	
629.62962963	0.794756989728	
631.631631632	0.794888532722	
633.633633634	0.794627920052	
635.635635636	0.793997438651	
637.637637638	0.793021063717	
639.63963964	0.791723273671	
641.641641642	0.790128277513	
643.643643644	0.788259520764	
645.645645646	0.786139386826	
647.647647648	0.78378902911	
649.64964965	0.781228292267	
651.651651652	0.778475693541	
653.653653654	0.775548443311	
655.655655656	0.772462489585	
657.657657658	0.769232579752	
659.65965966	0.765872328428	
661.661661662	0.76239428969	
663.663663664	0.758810031365	
665.665665666	0.755130205642	
667.667667668	0.751364618009	
669.66966967	0.747522293512	
671.671671672	0.743611537113	
673.673673674	0.739639991758	
675.675675676	0.735614691583	
677.677677678	0.731542110951	
679.67967968	0.727428209509	
681.681681682	0.723278474654	
683.683683684	0.719097959049	
685.685685686	0.714891316455	
687.687687688	0.710662833478	
689.68968969	0.706416458855	
691.691691692	0.702155831153	
693.693693694	0.697884302513	
695.695695696	0.693604962385	
697.697697698	0.689320657257	
699.6996997	0.68503400996	
701.701701702	0.680747437322	
703.703703704	0.676463165482	
705.705705706	0.672183245401	
707.707707708	0.667909565583	
709.70970971	0.663643864232	
711.711711712	0.659387741288	
713.713713714	0.655142668101	
715.715715716	0.650909997294	
717.717717718	0.646690971966	
719.71971972	0.64248673271	
721.721721722	0.638298326355	
723.723723724	0.634126711817	
725.725725726	0.629972767086	
727.727727728	0.625837294727	
729.72972973	0.621721027294	
731.731731732	0.617624632947	
733.733733734	0.613548718899	
735.735735736	0.60949383694	
737.737737738	0.605460486497	
739.73973974	0.601449118945	
741.741741742	0.59746014022	
743.743743744	0.59349391498	
745.745745746	0.58955076886	
747.747747748	0.585630991032	
749.74974975	0.581734837688	
751.751751752	0.577862533083	
753.753753754	0.574014272822	
755.755755756	0.570190225022	
757.757757758	0.566390532984	
759.75975976	0.56261531642	
761.761761762	0.558864673352	
763.763763764	0.555138681519	
765.765765766	0.551437399699	
767.767767768	0.547760869223	
769.76976977	0.544109115013	
771.771771772	0.540482147325	
773.773773774	0.536879961937	
775.775775776	0.533302541409	
777.777777778	0.529749856848	
779.77977978	0.526221867695	
781.781781782	0.522718523084	
783.783783784	0.51923976216	
785.785785786	0.515785516081	
787.787787788	0.512355706621	
789.78978979	0.508950248742	
791.791791792	0.505569049937	
793.793793794	0.502212011696	
795.795795796	0.498879028888	
797.797797798	0.495569991529	
799.7997998	0.492284783914	
801.801801802	0.489023286487	
803.803803804	0.485785374976	
805.805805806	0.482570921313	
807.807807808	0.479379794108	
809.80980981	0.476211858713	
811.811811812	0.473066977334	
813.813813814	0.469945010157	
815.815815816	0.466845814573	
817.817817818	0.463769246325	
819.81981982	0.460715158641	
821.821821822	0.457683403874	
823.823823824	0.454673832504	
825.825825826	0.451686294137	
827.827827828	0.448720637173	
829.82982983	0.445776708875	
831.831831832	0.442854356255	
833.833833834	0.43995342548	
835.835835836	0.437073762672	
837.837837838	0.434215213153	
839.83983984	0.431377622541	
841.841841842	0.428560835979	
843.843843844	0.425764698807	
845.845845846	0.422989056895	
847.847847848	0.420233755698	
849.84984985	0.417498641568	
851.851851852	0.414783561001	
853.853853854	0.412088361053	
855.855855856	0.409412889243	
857.857857858	0.406756993782	
859.85985986	0.40412052373	
861.861861862	0.40150332856	
863.863863864	0.398905258681	
865.865865866	0.396326165661	
867.867867868	0.39376590128	
869.86986987	0.391224318721	
871.871871872	0.388701272294	
873.873873874	0.386196616712	
875.875875876	0.383710208387	
877.877877878	0.381241904288	
879.87987988	0.37879156268	
881.881881882	0.376359043062	
883.883883884	0.373944205776	
885.885885886	0.371546912571	
887.887887888	0.369167026365	
889.88988989	0.36680441117	
891.891891892	0.364458932385	
893.893893894	0.362130456367	
895.895895896	0.359818850772	
897.897897898	0.357523984888	
899.8998999	0.355245728975	
901.901901902	0.352983954259	
903.903903904	0.350738533864	
905.905905906	0.348509341883	
907.907907908	0.346296253398	
909.90990991	0.344099145551	
911.911911912	0.341917896073	
913.913913914	0.339752384194	
915.915915916	0.337602490724	
917.917917918	0.335468097523	
919.91991992	0.333349087787	
921.921921922	0.331245345972	
923.923923924	0.329156757977	
925.925925926	0.327083210883	
927.927927928	0.325024592997	
929.92992993	0.32298079425	
931.931931932	0.320951705665	
933.933933934	0.318937219179	
935.935935936	0.316937228806	
937.937937938	0.314951629201	
939.93993994	0.312980316694	
941.941941942	0.311023188374	
943.943943944	0.309080143166	
945.945945946	0.307151080937	
947.947947948	0.305235902899	
949.94994995	0.303334511673	
951.951951952	0.301446810819	
953.953953954	0.299572705121	
955.955955956	0.297712100809	
957.957957958	0.295864905495	
959.95995996	0.294031027629	
961.961961962	0.29221037703	
963.963963964	0.290402864573	
965.965965966	0.288608402601	
967.967967968	0.286826904509	
969.96996997	0.285058284757	
971.971971972	0.28330245933	
973.973973974	0.281559344725	
975.975975976	0.279828859197	
977.977977978	0.278110922195	
979.97997998	0.276405453515	
981.981981982	0.274712375156	
983.983983984	0.273031609492	
985.985985986	0.271363080311	
987.987987988	0.26970671209	
989.98998999	0.268062431007	
991.991991992	0.266430164139	
993.993993994	0.2648098394	
995.995995996	0.263201385982	
997.997997998	0.261604734045	
1000.0	0.260019814882	


==> data/fig_real_h_real.dat <==
z_imag	h_real	
-1000.0	0.318718756007	
-997.997997998	0.32013140801	
-995.995995996	0.321553596698	
-993.993993994	0.322985406693	
-991.991991992	0.324426923496	
-989.98998999	0.325878233491	
-987.987987988	0.327339423955	
-985.985985986	0.328810583071	
-983.983983984	0.330291799929	
-981.981981982	0.331783164541	
-979.97997998	0.333284767848	
-977.977977978	0.334796701728	
-975.975975976	0.336319059003	
-973.973973974	0.337851933452	
-971.971971972	0.339395419817	
-969.96996997	0.340949613809	
-967.967967968	0.342514612123	
-965.965965966	0.344090512441	
-963.963963964	0.345677413441	
-961.961961962	0.347275414808	
-959.95995996	0.348884617241	
-957.957957958	0.350505122457	
-955.955955956	0.352137033208	
-953.953953954	0.353780453281	
-951.951951952	0.355435487506	
-949.94994995	0.35710224177	
-947.947947948	0.358780823018	
-945.945945946	0.360471339263	
-943.943943944	0.362173899592	
-941.941941942	0.363888614174	
-939.93993994	0.365615594266	
-937.937937938	0.367354952217	
-935.935935936	0.36910680148	
-933.933933934	0.370871256612	
-931.931931932	0.372648433279	
-929.92992993	0.374438448267	
-927.927927928	0.376241419482	
-925.925925926	0.378057465954	
-923.923923924	0.379886707843	
-921.921921922	0.381729266442	
-919.91991992	0.383585264178	
-917.917917918	0.385454824616	
-915.915915916	0.387338072462	
-913.913913914	0.389235133561	
-911.911911912	0.391146134899	
-909.90990991	0.393071204602	
-907.907907908	0.395010471939	
-905.905905906	0.396964067314	
-903.903903904	0.398932122267	
-901.901901902	0.400914769471	
-899.8998999	0.402912142726	
-897.897897898	0.404924376954	
-895.895895896	0.406951608193	
-893.893893894	0.408993973587	
-891.891891892	0.41105161138	
-889.88988989	0.413124660904	
-887.887887888	0.41521326257	
-885.885885886	0.417317557848	
-883.883883884	0.419437689262	
-881.881881882	0.421573800365	
-879.87987988	0.423726035725	
-877.877877878	0.425894540906	
-875.875875876	0.428079462441	
-873.873873874	0.430280947815	
-871.871871872	0.43249914543	
-869.86986987	0.434734204585	
-867.867867868	0.436986275437	
-865.865865866	0.439255508972	
-863.863863864	0.441542056966	
-861.861861862	0.443846071943	
-859.85985986	0.446167707137	
-857.857857858	0.44850711644	
-855.855855856	0.450864454354	
-853.853853854	0.453239875938	
-851.851851852	0.455633536745	
-849.84984985	0.458045592766	
-847.847847848	0.460476200357	
-845.845845846	0.462925516169	
-843.843843844	0.46539369707	
-841.841841842	0.467880900062	
-839.83983984	0.470387282193	
-837.837837838	0.47291300046	
-835.835835836	0.475458211709	
-833.833833834	0.478023072521	
-831.831831832	0.480607739105	
-829.82982983	0.483212367161	
-827.827827828	0.48583711176	
-825.825825826	0.488482127189	
-823.823823824	0.49114756681	
-821.821821822	0.493833582891	
-819.81981982	0.496540326435	
-817.817817818	0.499267946996	
-815.815815816	0.502016592482	
-813.813813814	0.504786408945	
-811.811811812	0.507577540354	
-809.80980981	0.510390128359	
-807.807807808	0.513224312035	
-805.805805806	0.51608022761	
-803.803803804	0.518958008174	
-801.801801802	0.521857783371	
-799.7997998	0.524779679067	
-797.797797798	0.527723816998	
-795.795795796	0.530690314397	
-793.793793794	0.53367928359	
-791.791791792	0.536690831573	
-789.78978979	0.539725059549	
-787.787787788	0.542782062447	
-785.785785786	0.545861928402	
-783.783783784	0.548964738198	
-781.781781782	0.552090564678	
-779.77977978	0.555239472113	
-777.777777778	0.558411515524	
-775.775775776	0.561606739962	
-773.773773774	0.564825179741	
-771.771771772	0.568066857609	
-769.76976977	0.571331783876	
-767.767767768	0.574619955462	
-765.765765766	0.577931354903	
-763.763763764	0.581265949266	
-761.761761762	0.584623688998	
-759.75975976	0.588004506696	
-757.757757758	0.591408315787	
-755.755755756	0.594835009106	
-753.753753754	0.598284457391	
-751.751751752	0.60175650765	
-749.74974975	0.605250981422	
-747.747747748	0.608767672907	
-745.745745746	0.612306346963	
-743.743743744	0.61586673695	
-741.741741742	0.619448542418	
-739.73973974	0.623051426624	
-737.737737738	0.626675013858	
-735.735735736	0.630318886574	
-733.733733734	0.633982582299	
-731.731731732	0.637665590304	
-729.72972973	0.641367348027	
-727.727727728	0.645087237211	
-725.725725726	0.648824579744	
-723.723723724	0.652578633177	
-721.721721722	0.656348585884	
-719.71971972	0.660133551838	
-717.717717718	0.66393256497	
-715.715715716	0.667744573078	
-713.713713714	0.671568431238	
-711.711711712	0.675402894684	
-709.70970971	0.6792466111	
-707.707707708	0.683098112282	
-705.705705706	0.686955805109	
-703.703703704	0.690817961764	
-701.701701702	0.694682709136	
-699.6996997	0.698548017341	
-697.697697698	0.702411687274	
-695.695695696	0.70627133711	
-693.693693694	0.71012438768	
-691.691691692	0.713968046599	
-689.68968969	0.717799291076	
-687.687687688	0.721614849269	
-685.685685686	0.725411180104	
-683.683683684	0.729184451414	
-681.681681682	0.732930516307	
-679.67967968	0.736644887637	
-677.677677678	0.740322710477	
-675.675675676	0.743958732505	
-673.673673674	0.747547272231	
-671.671671672	0.751082185038	
-669.66966967	0.754556827055	
-667.667667668	0.757964016975	
-665.665665666	0.761295996013	
-663.663663664	0.764544386404	
-661.661661662	0.767700149009	
-659.65965966	0.770753540955	
-657.657657658	0.773694074615	
-655.655655656	0.776510479861	
-653.653653654	0.779190672297	
-651.651651652	0.781721731326	
-649.64964965	0.784089893395	
-647.647647648	0.786280567941	
-645.645645646	0.788278386447	
-643.643643644	0.790067299117	
-641.641641642	0.791630739336	
-639.63963964	0.792951884017	
-637.637637638	0.794014048995	
-635.635635636	0.794801274269	
-633.633633634	0.795299175879	
-631.631631632	0.795496172377	
-629.62962963	0.795385238094	
-627.627627628	0.794966398304	
-625.625625626	0.794250270818	
-623.623623624	0.793263085516	
-621.621621622	0.79205379243	
-619.61961962	0.790704118978	
-617.617617618	0.789342778869	
-615.615615616	0.78816548661	
-613.613613614	0.787462990777	
-611.611611612	0.787659948724	
-609.60960961	0.789367937976	
-607.607607608	0.793455786805	
-605.605605606	0.801138810326	
-603.603603604	0.814083959135	
-601.601601602	0.834518423984	
-599.5995996	0.865313742587	
-597.597597598	0.909997916115	
-595.595595596	0.972631289122	
-593.593593594	1.05747520399	
-591.591591592	1.16838138929	
-589.58958959	1.30781965171	
-587.587587588	1.47546494043	
-585.585585586	1.666423376	
-583.583583584	1.86971466676	
-581.581581582	2.06846405984	
-579.57957958	2.24336143239	
-577.577577578	2.37887132033	
-575.575575576	2.46851147955	
-573.573573574	2.51550137476	
-571.571571572	2.52911348429	
-569.56956957	2.52010446382	
-567.567567568	2.49776655324	
-565.565565566	2.46891991449	
-563.563563564	2.43806400912	
-561.561561562	2.40793442187	
-559.55955956	2.38006668055	
-557.557557558	2.35523362441	
-555.555555556	2.33374664245	
-553.553553554	2.3156501775	
-551.551551552	2.30084243831	
-549.54954955	2.28914822941	
-547.547547548	2.28036179674	
-545.545545546	2.27427130385	
-543.543543544	2.27067222893	
-541.541541542	2.26937417359	
-539.53953954	2.27020381924	
-537.537537538	2.27300568396	
-535.535535536	2.27764167159	
-533.533533534	2.28399000238	
-531.531531532	2.29194387056	
-529.52952953	2.30141002716	
-527.527527528	2.31230739744	
-525.525525526	2.32456578973	
-523.523523524	2.33812472114	
-521.521521522	2.35293236769	
-519.51951952	2.36894463648	
-517.517517518	2.38612435228	
-515.515515516	2.40444054851	
-513.513513514	2.42386785197	
-511.511511512	2.44438595091	
-509.50950951	2.46597913644	
-507.507507508	2.48863590863	
-505.505505506	2.51234863923	
-503.503503504	2.53711328415	
-501.501501502	2.56292913964	
-499.499499499	2.58979863695	
-497.497497497	2.6177271711	
-495.495495495	2.64672295974	
-493.493493493	2.6767969291	
-491.491491491	2.70796262411	
-489.489489489	2.74023614048	
-487.487487487	2.77363607676	
-485.485485485	2.80818350487	
-483.483483483	2.8439019577	
-481.481481481	2.88081743292	
-479.479479479	2.91895841198	
-477.477477477	2.95835589392	
-475.475475475	2.99904344343	
-473.473473473	3.04105725305	
-471.471471471	3.08443621935	
-469.469469469	3.12922203333	
-467.467467467	3.17545928504	
-465.465465465	3.2231955831	
-463.463463463	3.2724816894	
-461.461461461	3.32337166982	
-459.459459459	3.37592306178	
-457.457457457	3.43019705953	
-455.455455455	3.48625871846	
-453.453453453	3.54417717969	
-451.451451451	3.60402591654	
-449.449449449	3.66588300457	
-447.447447447	3.72983141721	
-445.445445445	3.79595934926	
-443.443443443	3.86436057072	
-441.441441441	3.93513481377	
-439.439439439	4.0083881963	
-437.437437437	4.08423368532	
-435.435435435	4.16279160452	
-433.433433433	4.24419019051	
-431.431431431	4.32856620277	
-429.429429429	4.41606559334	
-427.427427427	4.50684424262	
-425.425425425	4.60106876887	
-423.423423423	4.69891741968	
-421.421421421	4.80058105509	
-419.419419419	4.90626423318	
-417.417417417	5.01618641035	
-415.415415415	5.13058327068	
-413.413413413	5.24970820007	
-411.411411411	5.37383392398	
-409.409409409	5.50325432961	
-407.407407407	5.63828649705	
-405.405405405	5.77927296725	
-403.403403403	5.92658427931	
-401.401401401	6.08062181439	
-399.399399399	6.24182098984	
-397.397397397	6.41065485409	
-395.395395395	6.58763814114	
-393.393393393	6.77333185391	
-391.391391391	6.96834845705	
-389.389389389	7.17335777453	
-387.387387387	7.38909370413	
-385.385385385	7.61636188158	
-383.383383383	7.85604845178	
-381.381381381	8.10913013448	
-379.379379379	8.3766858082	
-377.377377377	8.6599098802	
-375.375375375	8.96012776449	
-373.373373373	9.27881385591	
-371.371371371	9.61761246942	
-369.369369369	9.97836231386	
-367.367367367	10.3631251929	
-365.365365365	10.7742197783	
-363.363363363	11.2142614909	
-361.361361361	11.6862097578	
-359.359359359	12.1934242067	
-357.357357357	12.7397317184	
-355.355355355	13.3295067011	
-353.353353353	13.9677674967	
-351.351351351	14.6602924829	
-349.349349349	15.4137602177	
-347.347347347	16.2359188584	
-345.345345345	17.1357910441	
-343.343343343	18.1239213186	
-341.341341341	19.2126737108	
-339.339339339	20.4165866965	
-337.337337337	21.7527902593	
-335.335335335	23.2414828844	
-333.333333333	24.906450693	
-331.331331331	26.7755783752	
-329.329329329	28.8812368794	
-327.327327327	31.2603084896	
-325.325325325	33.9533783751	
-323.323323323	37.0022075278	
-321.321321321	40.4439080261	
-319.319319319	44.2992174623	
-317.317317317	48.5511761718	
-315.315315315	53.1106397061	
-313.313313313	57.7700058691	
-311.311311311	62.1623482992	
-309.309309309	65.770495494	
-307.307307307	68.0423496976	
-305.305305305	68.6066640914	
-303.303303303	67.4559822394	
-301.301301301	64.9384705949	
-299.299299299	61.5714389537	
-297.297297297	57.8393879644	
-295.295295295	54.091562298	
-293.293293293	50.5346275704	
-291.291291291	47.2681413878	
-289.289289289	44.3245823612	
-287.287287287	41.6995491038	
-285.285285285	39.3708892295	
-283.283283283	37.3096230863	
-281.281281281	35.485698589	
-279.279279279	33.8707620291	
-277.277277277	32.4393040864	
-275.275275275	31.1689662253	
-273.273273273	30.0404409623	
-271.271271271	29.0371971274	
-269.269269269	28.1451489488	
-267.267267267	27.3523270009	
-265.265265265	26.6485768892	
-263.263263263	26.0252949753	
-261.261261261	25.475202262	
-259.259259259	24.9921538124	
-257.257257257	24.5709796111	
-255.255255255	24.2073524601	
-253.253253253	23.8976786987	
-251.251251251	23.6390079418	
-249.249249249	23.428958459	
-247.247247247	23.2656551959	
-245.245245245	23.1476777068	
-243.243243243	23.0740153954	
-241.241241241	23.0440274244	
-239.239239239	23.0574043962	
-237.237237237	23.1141283885	
-235.235235235	23.2144270611	
-233.233233233	23.3587162181	
-231.231231231	23.5475232865	
-229.229229229	23.7813814638	
-227.227227227	24.0606806263	
-225.225225225	24.3854563319	
-223.223223223	24.7550924611	
-221.221221221	25.1679067482	
-219.219219219	25.6205832335	
-217.217217217	26.107415049	
-215.215215215	26.6193318586	
-213.213213213	27.1427206715	
-211.211211211	27.65812423	
-209.209209209	28.1390373367	
-207.207207207	28.5512254771	
-205.205205205	28.8532245174	
-203.203203203	28.9988172801	
-201.201201201	28.9420856744	
-199.199199199	28.6448611503	
-197.197197197	28.0850781446	
-195.195195195	27.2633019993	
-193.193193193	26.204609353	
-191.191191191	24.954620011	
-189.189189189	23.5710337686	
-187.187187187	22.1138098298	
-185.185185185	20.637068623	
-183.183183183	19.1843290809	
-181.181181181	17.7870526487	
-179.179179179	16.4655114274	
-177.177177177	15.2308261544	
-175.175175175	14.087294347	
-173.173173173	13.0345061476	
-171.171171171	12.0690443723	
-169.169169169	11.1857444829	
-167.167167167	10.3785736041	
-165.165165165	9.64121276817	
-163.163163163	8.96742284138	
-161.161161161	8.35126007116	
-159.159159159	7.78719097912	
-157.157157157	7.27014218576	
-155.155155155	6.7955097175	
-153.153153153	6.359144262	
-151.151151151	5.95732314722	
-149.149149149	5.58671592568	
-147.147147147	5.24434783622	
-145.145145145	4.92756369803	
-143.143143143	4.63399368044	
-141.141141141	4.36152168561	
-139.139139139	4.10825664212	
-137.137137137	3.87250674328	
-135.135135135	3.6527565116	
-133.133133133	3.44764649033	
-131.131131131	3.25595532631	
-129.129129129	3.07658399958	
-127.127127127	2.90854196114	
-125.125125125	2.75093495585	
-123.123123123	2.60295432627	
-121.121121121	2.46386761414	
-119.119119119	2.33301029654	
-117.117117117	2.20977851303	
-115.115115115	2.09362265791	
-113.113113113	1.98404172755	
-111.111111111	1.88057832701	
-109.109109109	1.78281425276	
-107.107107107	1.6903665791	
-105.105105105	1.60288418546	
-103.103103103	1.52004467007	
-101.101101101	1.44155160269	
-99.0990990991	1.36713207506	
-97.0970970971	1.29653451348	
-95.0950950951	1.22952672207	
-93.0930930931	1.16589412983	
-91.0910910911	1.10543821739	
-89.0890890891	1.0479751031	
-87.0870870871	0.993334269876	
-85.0850850851	0.94135741732	
-83.0830830831	0.891897424734	
-81.0810810811	0.84481741299	
-79.0790790791	0.799989894328	
-77.0770770771	0.757296000547	
-75.0750750751	0.716624781154	
-73.0730730731	0.677872564012	
-71.0710710711	0.640942371883	
-69.0690690691	0.605743389024	
-67.0670670671	0.572190472632	
-65.0650650651	0.540203704589	
-63.0630630631	0.509707979428	
-61.0610610611	0.480632624989	
-59.0590590591	0.45291105266	
-57.0570570571	0.426480434546	
-55.0550550551	0.401281405359	
-53.0530530531	0.377257787228	
-51.0510510511	0.354356336141	
-49.049049049	0.332526509239	
-47.047047047	0.311720252794	
-45.045045045	0.291891811481	
-43.043043043	0.272997560447	
-41.041041041	0.254995862931	
-39.039039039	0.237846957778	
-37.037037037	0.221512883355	
-35.035035035	0.205957447402	
-33.033033033	0.191146256528	
-31.031031031	0.177046825116	
-29.029029029	0.16362879207	
-27.027027027	0.150864286649	
-25.025025025	0.138728503579	
-23.023023023	0.127200575937	
-21.021021021	0.116264876518	
-19.019019019	0.105912940527	
-17.017017017	0.0961462905126	
-15.015015015	0.0869805579923	
-13.013013013	0.0784514076693	
-11.011011011	0.0706227660233	
-9.00900900901	0.0635973977619	
-7.00700700701	0.0575281512858	
-5.005005005	0.0526238560956	
-3.003003003	0.0491365758085	
-1.001001001	0.0473132949301	
1.001001001	0.0473132949301	
3.003003003	0.0491365758085	
5.00500500501	0.0526238560956	
7.00700700701	0.0575281512858	
9.00900900901	0.0635973977619	
11.011011011	0.0706227660233	
13.013013013	0.0784514076693	
15.015015015	0.0869805579923	
17.017017017	0.0961462905126	
19.019019019	0.105912940527	
21.021021021	0.116264876518	
23.023023023	0.127200575937	
25.025025025	0.138728503579	
27.027027027	0.150864286649	
29.029029029	0.16362879207	
31.031031031	0.177046825116	
33.033033033	0.191146256528	
35.035035035	0.205957447402	
37.037037037	0.221512883355	
39.039039039	0.237846957778	
41.041041041	0.254995862931	
43.043043043	0.272997560447	
45.045045045	0.291891811481	
47.047047047	0.311720252794	
49.049049049	0.332526509239	
51.0510510511	0.354356336141	
53.0530530531	0.377257787228	
55.0550550551	0.401281405359	
57.0570570571	0.426480434546	
59.0590590591	0.45291105266	
61.0610610611	0.480632624989	
63.0630630631	0.509707979428	
65.0650650651	0.540203704589	
67.0670670671	0.572190472632	
69.0690690691	0.605743389024	
71.0710710711	0.640942371883	
73.0730730731	0.677872564012	
75.0750750751	0.716624781154	
77.0770770771	0.757296000547	
79.0790790791	0.799989894328	
81.0810810811	0.84481741299	
83.0830830831	0.891897424734	
85.0850850851	0.94135741732	
87.0870870871	0.993334269876	
89.0890890891	1.0479751031	
91.0910910911	1.10543821739	
93.0930930931	1.16589412983	
95.0950950951	1.22952672207	
97.0970970971	1.29653451348	
99.0990990991	1.36713207506	
101.101101101	1.44155160269	
103.103103103	1.52004467007	
105.105105105	1.60288418546	
107.107107107	1.6903665791	
109.109109109	1.78281425276	
111.111111111	1.88057832701	
113.113113113	1.98404172755	
115.115115115	2.09362265791	
117.117117117	2.20977851303	
119.119119119	2.33301029654	
121.121121121	2.46386761414	
123.123123123	2.60295432627	
125.125125125	2.75093495585	
127.127127127	2.90854196114	
129.129129129	3.07658399958	
131.131131131	3.25595532631	
133.133133133	3.44764649033	
135.135135135	3.6527565116	
137.137137137	3.87250674328	
139.139139139	4.10825664212	
141.141141141	4.36152168561	
143.143143143	4.63399368044	
145.145145145	4.92756369803	
147.147147147	5.24434783622	
149.149149149	5.58671592568	
151.151151151	5.95732314722	
153.153153153	6.359144262	
155.155155155	6.7955097175	
157.157157157	7.27014218576	
159.159159159	7.78719097912	
161.161161161	8.35126007116	
163.163163163	8.96742284138	
165.165165165	9.64121276817	
167.167167167	10.3785736041	
169.169169169	11.1857444829	
171.171171171	12.0690443723	
173.173173173	13.0345061476	
175.175175175	14.087294347	
177.177177177	15.2308261544	
179.179179179	16.4655114274	
181.181181181	17.7870526487	
183.183183183	19.1843290809	
185.185185185	20.637068623	
187.187187187	22.1138098298	
189.189189189	23.5710337686	
191.191191191	24.954620011	
193.193193193	26.204609353	
195.195195195	27.2633019993	
197.197197197	28.0850781446	
199.199199199	28.6448611503	
201.201201201	28.9420856744	
203.203203203	28.9988172801	
205.205205205	28.8532245174	
207.207207207	28.5512254771	
209.209209209	28.1390373367	
211.211211211	27.65812423	
213.213213213	27.1427206715	
215.215215215	26.6193318586	
217.217217217	26.107415049	
219.219219219	25.6205832335	
221.221221221	25.1679067482	
223.223223223	24.7550924611	
225.225225225	24.3854563319	
227.227227227	24.0606806263	
229.229229229	23.7813814638	
231.231231231	23.5475232865	
233.233233233	23.3587162181	
235.235235235	23.2144270611	
237.237237237	23.1141283885	
239.239239239	23.0574043962	
241.241241241	23.0440274244	
243.243243243	23.0740153954	
245.245245245	23.1476777068	
247.247247247	23.2656551959	
249.249249249	23.428958459	
251.251251251	23.6390079418	
253.253253253	23.8976786987	
255.255255255	24.2073524601	
257.257257257	24.5709796111	
259.259259259	24.9921538124	
261.261261261	25.475202262	
263.263263263	26.0252949753	
265.265265265	26.6485768892	
267.267267267	27.3523270009	
269.269269269	28.1451489488	
271.271271271	29.0371971274	
273.273273273	30.0404409623	
275.275275275	31.1689662253	
277.277277277	32.4393040864	
279.279279279	33.8707620291	
281.281281281	35.485698589	
283.283283283	37.3096230863	
285.285285285	39.3708892295	
287.287287287	41.6995491038	
289.289289289	44.3245823612	
291.291291291	47.2681413878	
293.293293293	50.5346275704	
295.295295295	54.091562298	
297.297297297	57.8393879644	
299.299299299	61.5714389537	
301.301301301	64.9384705949	
303.303303303	67.4559822394	
305.305305305	68.6066640914	
307.307307307	68.0423496976	
309.309309309	65.770495494	
311.311311311	62.1623482992	
313.313313313	57.770005869	
315.315315315	53.1106397061	
317.317317317	48.5511761718	
319.319319319	44.2992174623	
321.321321321	40.4439080261	
323.323323323	37.0022075278	
325.325325325	33.9533783751	
327.327327327	31.2603084896	
329.329329329	28.8812368794	
331.331331331	26.7755783752	
333.333333333	24.906450693	
335.335335335	23.2414828844	
337.337337337	21.7527902593	
339.339339339	20.4165866965	
341.341341341	19.2126737108	
343.343343343	18.1239213186	
345.345345345	17.1357910441	
347.347347347	16.2359188584	
349.349349349	15.4137602177	
351.351351351	14.6602924829	
353.353353353	13.9677674967	
355.355355355	13.3295067011	
357.357357357	12.7397317184	
359.359359359	12.1934242067	
361.361361361	11.6862097578	
363.363363363	11.2142614909	
365.365365365	10.7742197783	
367.367367367	10.3631251929	
369.369369369	9.97836231386	
371.371371371	9.61761246942	
373.373373373	9.27881385591	
375.375375375	8.96012776449	
377.377377377	8.6599098802	
379.379379379	8.3766858082	
381.381381381	8.10913013448	
383.383383383	7.85604845178	
385.385385385	7.61636188158	
387.387387387	7.38909370413	
389.389389389	7.17335777453	
391.391391391	6.96834845705	
393.393393393	6.77333185391	
395.395395395	6.58763814114	
397.397397397	6.41065485409	
399.399399399	6.24182098984	
401.401401401	6.08062181439	
403.403403403	5.92658427931	
405.405405405	5.77927296725	
407.407407407	5.63828649705	
409.409409409	5.50325432961	
411.411411411	5.37383392398	
413.413413413	5.24970820007	
415.415415415	5.13058327068	
417.417417417	5.01618641035	
419.419419419	4.90626423318	
421.421421421	4.80058105509	
423.423423423	4.69891741968	
425.425425425	4.60106876887	
427.427427427	4.50684424262	
429.429429429	4.41606559334	
431.431431431	4.32856620277	
433.433433433	4.24419019051	
435.435435435	4.16279160452	
437.437437437	4.08423368532	
439.439439439	4.0083881963	
441.441441441	3.93513481377	
443.443443443	3.86436057072	
445.445445445	3.79595934926	
447.447447447	3.72983141721	
449.449449449	3.66588300457	
451.451451451	3.60402591654	
453.453453453	3.54417717969	
455.455455455	3.48625871846	
457.457457457	3.43019705953	
459.459459459	3.37592306178	
461.461461461	3.32337166982	
463.463463463	3.2724816894	
465.465465465	3.2231955831	
467.467467467	3.17545928504	
469.469469469	3.12922203333	
471.471471471	3.08443621935	
473.473473473	3.04105725305	
475.475475475	2.99904344343	
477.477477477	2.95835589392	
479.479479479	2.91895841198	
481.481481481	2.88081743292	
483.483483483	2.8439019577	
485.485485485	2.80818350487	
487.487487487	2.77363607676	
489.489489489	2.74023614048	
491.491491491	2.70796262411	
493.493493493	2.6767969291	
495.495495495	2.64672295974	
497.497497497	2.6177271711	
499.499499499	2.58979863695	
501.501501502	2.56292913964	
503.503503504	2.53711328415	
505.505505506	2.51234863923	
507.507507508	2.48863590863	
509.50950951	2.46597913644	
511.511511512	2.44438595091	
513.513513514	2.42386785197	
515.515515516	2.40444054851	
517.517517518	2.38612435228	
519.51951952	2.36894463648	
521.521521522	2.35293236769	
523.523523524	2.33812472114	
525.525525526	2.32456578973	
527.527527528	2.31230739744	
529.52952953	2.30141002716	
531.531531532	2.29194387056	
533.533533534	2.28399000238	
535.535535536	2.27764167159	
537.537537538	2.27300568396	
539.53953954	2.27020381924	
541.541541542	2.26937417359	
543.543543544	2.27067222893	
545.545545546	2.27427130385	
547.547547548	2.28036179674	
549.54954955	2.28914822941	
551.551551552	2.30084243831	
553.553553554	2.3156501775	
555.555555556	2.33374664245	
557.557557558	2.35523362441	
559.55955956	2.38006668055	
561.561561562	2.40793442187	
563.563563564	2.43806400912	
565.565565566	2.46891991449	
567.567567568	2.49776655324	
569.56956957	2.52010446382	
571.571571572	2.52911348429	
573.573573574	2.51550137476	
575.575575576	2.46851147955	
577.577577578	2.37887132033	
579.57957958	2.24336143239	
581.581581582	2.06846405984	
583.583583584	1.86971466676	
585.585585586	1.666423376	
587.587587588	1.47546494043	
589.58958959	1.30781965171	
591.591591592	1.16838138929	
593.593593594	1.05747520399	
595.595595596	0.972631289122	
597.597597598	0.909997916115	
599.5995996	0.865313742587	
601.601601602	0.834518423984	
603.603603604	0.814083959135	
605.605605606	0.801138810326	
607.607607608	0.793455786805	
609.60960961	0.789367937976	
611.611611612	0.787659948724	
613.613613614	0.787462990777	
615.615615616	0.78816548661	
617.617617618	0.789342778869	
619.61961962	0.790704118978	
621.621621622	0.79205379243	
623.623623624	0.793263085516	
625.625625626	0.794250270818	
627.627627628	0.794966398304	
629.62962963	0.795385238094	
631.631631632	0.795496172377	
633.633633634	0.795299175879	
635.635635636	0.794801274269	
637.637637638	0.794014048995	
639.63963964	0.792951884017	
641.641641642	0.791630739336	
643.643643644	0.790067299117	
645.645645646	0.788278386447	
647.647647648	0.786280567941	
649.64964965	0.784089893395	
651.651651652	0.781721731326	
653.653653654	0.779190672297	
655.655655656	0.776510479861	
657.657657658	0.773694074615	
659.65965966	0.770753540955	
661.661661662	0.767700149009	
663.663663664	0.764544386404	
665.665665666	0.761295996013	
667.667667668	0.757964016975	
669.66966967	0.754556827055	
671.671671672	0.751082185038	
673.673673674	0.747547272231	
675.675675676	0.743958732505	
677.677677678	0.740322710477	
679.67967968	0.736644887637	
681.681681682	0.732930516307	
683.683683684	0.729184451414	
685.685685686	0.725411180104	
687.687687688	0.721614849269	
689.68968969	0.717799291076	
691.691691692	0.713968046599	
693.693693694	0.71012438768	
695.695695696	0.70627133711	
697.697697698	0.702411687274	
699.6996997	0.698548017341	
701.701701702	0.694682709136	
703.703703704	0.690817961764	
705.705705706	0.686955805109	
707.707707708	0.683098112282	
709.70970971	0.6792466111	
711.711711712	0.675402894684	
713.713713714	0.671568431238	
715.715715716	0.667744573078	
717.717717718	0.66393256497	
719.71971972	0.660133551838	
721.721721722	0.656348585884	
723.723723724	0.652578633177	
725.725725726	0.648824579744	
727.727727728	0.645087237211	
729.72972973	0.641367348027	
731.731731732	0.637665590304	
733.733733734	0.633982582299	
735.735735736	0.630318886574	
737.737737738	0.626675013858	
739.73973974	0.623051426624	
741.741741742	0.619448542418	
743.743743744	0.61586673695	
745.745745746	0.612306346963	
747.747747748	0.608767672907	
749.74974975	0.605250981422	
751.751751752	0.60175650765	
753.753753754	0.598284457391	
755.755755756	0.594835009106	
757.757757758	0.591408315787	
759.75975976	0.588004506696	
761.761761762	0.584623688998	
763.763763764	0.581265949266	
765.765765766	0.577931354903	
767.767767768	0.574619955462	
769.76976977	0.571331783876	
771.771771772	0.568066857609	
773.773773774	0.564825179741	
775.775775776	0.561606739962	
777.777777778	0.558411515524	
779.77977978	0.555239472113	
781.781781782	0.552090564678	
783.783783784	0.548964738198	
785.785785786	0.545861928402	
787.787787788	0.542782062447	
789.78978979	0.539725059549	
791.791791792	0.536690831573	
793.793793794	0.53367928359	
795.795795796	0.530690314397	
797.797797798	0.527723816998	
799.7997998	0.524779679067	
801.801801802	0.521857783371	
803.803803804	0.518958008174	
805.805805806	0.51608022761	
807.807807808	0.513224312035	
809.80980981	0.510390128359	
811.811811812	0.507577540354	
813.813813814	0.504786408945	
815.815815816	0.502016592482	
817.817817818	0.499267946996	
819.81981982	0.496540326435	
821.821821822	0.493833582891	
823.823823824	0.49114756681	
825.825825826	0.488482127189	
827.827827828	0.48583711176	
829.82982983	0.483212367161	
831.831831832	0.480607739105	
833.833833834	0.478023072521	
835.835835836	0.475458211709	
837.837837838	0.47291300046	
839.83983984	0.470387282193	
841.841841842	0.467880900062	
843.843843844	0.46539369707	
845.845845846	0.462925516169	
847.847847848	0.460476200357	
849.84984985	0.458045592766	
851.851851852	0.455633536745	
853.853853854	0.453239875938	
855.855855856	0.450864454354	
857.857857858	0.44850711644	
859.85985986	0.446167707137	
861.861861862	0.443846071943	
863.863863864	0.441542056966	
865.865865866	0.439255508972	
867.867867868	0.436986275437	
869.86986987	0.434734204585	
871.871871872	0.43249914543	
873.873873874	0.430280947815	
875.875875876	0.428079462441	
877.877877878	0.425894540906	
879.87987988	0.423726035725	
881.881881882	0.421573800365	
883.883883884	0.419437689262	
885.885885886	0.417317557848	
887.887887888	0.41521326257	
889.88988989	0.413124660904	
891.891891892	0.41105161138	
893.893893894	0.408993973587	
895.895895896	0.406951608193	
897.897897898	0.404924376954	
899.8998999	0.402912142726	
901.901901902	0.400914769471	
903.903903904	0.398932122267	
905.905905906	0.396964067314	
907.907907908	0.395010471939	
909.90990991	0.393071204602	
911.911911912	0.391146134899	
913.913913914	0.389235133561	
915.915915916	0.387338072462	
917.917917918	0.385454824616	
919.91991992	0.383585264178	
921.921921922	0.381729266442	
923.923923924	0.379886707843	
925.925925926	0.378057465954	
927.927927928	0.376241419482	
929.92992993	0.374438448267	
931.931931932	0.372648433279	
933.933933934	0.370871256612	
935.935935936	0.36910680148	
937.937937938	0.367354952217	
939.93993994	0.365615594266	
941.941941942	0.363888614174	
943.943943944	0.362173899592	
945.945945946	0.360471339263	
947.947947948	0.358780823018	
949.94994995	0.35710224177	
951.951951952	0.355435487506	
953.953953954	0.353780453281	
955.955955956	0.352137033208	
957.957957958	0.350505122457	
959.95995996	0.348884617241	
961.961961962	0.347275414808	
963.963963964	0.345677413441	
965.965965966	0.344090512441	
967.967967968	0.342514612123	
969.96996997	0.340949613809	
971.971971972	0.339395419817	
973.973973974	0.337851933452	
975.975975976	0.336319059003	
977.977977978	0.334796701728	
979.97997998	0.333284767848	
981.981981982	0.331783164541	
983.983983984	0.330291799929	
985.985985986	0.328810583071	
987.987987988	0.327339423955	
989.98998999	0.325878233491	
991.991991992	0.324426923496	
993.993993994	0.322985406693	
995.995995996	0.321553596698	
997.997997998	0.32013140801	
1000.0	0.318718756007	


==> data/fig_real_half.dat <==
z_imag	h	
1.001001001	0.00794792630363	
3.003003003	0.0143328210615	
5.00500500501	0.0222030078806	
7.00700700701	0.0305273756195	
9.00900900901	0.039136056012	
11.011011011	0.0480099650447	
13.013013013	0.0571721459701	
15.015015015	0.066664111805	
17.017017017	0.0765432481284	
19.019019019	0.0869022260846	
21.021021021	0.0980827769611	
23.023023023	0.108780953521	
25.025025025	0.120284146798	
27.027027027	0.133065892425	
29.029029029	0.146675600484	
31.031031031	0.161338257876	
33.033033033	0.177327489039	
35.035035035	0.195027299804	
37.037037037	0.215002361993	
39.039039039	0.238083406204	
41.041041041	0.265382694306	
43.043043043	0.297734406614	
45.045045045	0.332422192704	
47.047047047	0.354449303561	
49.049049049	0.347693108051	
51.0510510511	0.33365045473	
53.0530530531	0.333851777792	
55.0550550551	0.348129999639	
57.0570570571	0.371950848918	
59.0590590591	0.401482405673	
61.0610610611	0.431004679203	
63.0630630631	0.449710772598	
65.0650650651	0.446689008886	
67.0670670671	0.42361678444	
69.0690690691	0.386168751554	
71.0710710711	0.320671997993	
73.0730730731	0.194343614494	
75.0750750751	0.0574482477526	
77.0770770771	0.315142810917	
79.0790790791	0.596951951324	
81.0810810811	0.825698048194	
83.0830830831	0.987343420021	
85.0850850851	1.09786189221	
87.0870870871	1.17788876576	
89.0890890891	1.2423341395	
91.0910910911	1.30009619647	
93.0930930931	1.35613609281	
95.0950950951	1.41318629749	
97.0970970971	1.47278230453	
99.0990990991	1.53582929343	
101.101101101	1.60290502966	
103.103103103	1.67442186881	
105.105105105	1.75071459718	
107.107107107	1.83208912256	
109.109109109	1.91885032336	
111.111111111	2.0113187261	
113.113113113	2.10984120399	
115.115115115	2.21479854229	
117.117117117	2.32661146857	
119.119119119	2.44574607363	
121.121121121	2.57271918313	
123.123123123	2.70810404104	
125.125125125	2.85253655915	
127.127127127	3.0067223328	
129.129129129	3.17144459915	
131.131131131	3.34757330896	
133.133133133	3.53607548874	
135.135135135	3.73802708252	
137.137137137	3.95462647901	
139.139139139	4.18720994651	
141.141141141	4.43726921256	
143.143143143	4.70647143202	
145.145145145	4.99668177927	
147.147147147	5.30998886732	
149.149149149	5.64873312025	
151.151151151	6.01553808121	
153.153153153	6.41334438563	
155.155155155	6.84544570849	
157.157157157	7.3155253156	
159.159159159	7.82769077853	
161.161161161	8.38650275541	
163.163163163	8.99699121785	
165.165165165	9.66464873223	
167.167167167	10.3953848782	
169.169169169	11.1954180111	
171.171171171	12.0710697727	
173.173173173	13.0284138095	
175.175175175	14.0727139397	
177.177177177	15.2075719726	
179.179179179	16.4337000477	
181.181181181	17.7472538892	
183.183183183	19.1377404961	
185.185185185	20.5856841173	
187.187187187	22.0605249261	
189.189189189	23.5196027099	
191.191191191	24.9093757565	
193.193193193	26.169907424	
195.195195195	27.2427654282	
197.197197197	28.0808596157	
199.199199199	28.6571992517	
201.201201201	28.9693363047	
203.203203203	29.0379290362	
205.205205205	28.9004427605	
207.207207207	28.6027676554	
209.209209209	28.191570846	
211.211211211	27.7090047618	
213.213213213	27.1900367382	
215.215215215	26.6618310755	
217.217217217	26.1443788589	
219.219219219	25.6516940261	
221.221221221	25.1931300719	
223.223223223	24.7745825246	
225.225225225	24.3994849863	
227.227227227	24.0695865041	
229.229229229	23.7855349847	
231.231231231	23.547303491	
233.233233233	23.3544960938	
235.235235235	23.2065647941	
237.237237237	23.1029626544	
239.239239239	23.0432523452	
241.241241241	23.0271844264	
243.243243243	23.0547559069	
245.245245245	23.1262568368	
247.247247247	23.2423106952	
249.249249249	23.4039129634	
251.251251251	23.6124713744	
253.253253253	23.8698507859	
255.255255255	24.1784253574	
257.257257257	24.5411406632	
259.259259259	24.9615884989	
261.261261261	25.4440974046	
263.263263263	25.9938423074	
265.265265265	26.6169771193	
267.267267267	27.320794535	
269.269269269	28.1139174781	
271.271271271	29.0065263338	
273.273273273	30.010624644	
275.275275275	31.1403421852	
277.277277277	32.4122661344	
279.279279279	33.8457743731	
281.281281281	35.4633126066	
283.283283283	37.2904957679	
285.285285285	39.3558009951	
287.287287287	41.6894154029	
289.289289289	44.3204469849	
291.291291291	47.2711275525	
293.293293293	50.5458033348	
295.295295295	54.1116515539	
297.297297297	57.8682454545	
299.299299299	61.6072681662	
301.301301301	64.9770125784	
303.303303303	67.4903845794	
305.305305305	68.6290085245	
307.307307307	68.0468441865	
309.309309309	65.7562585128	
311.311311311	62.1333793101	
313.313313313	57.7326384408	
315.315315315	53.0708500172	
317.317317317	48.5132515889	
319.319319319	44.2656549801	
321.321321321	40.4158515819	
323.323323323	36.9799457124	
325.325325325	33.9367245841	
327.327327327	31.2488458847	
329.329329329	28.8744611829	
331.331331331	26.7729748609	
333.333333333	24.9075322376	
335.335335335	23.2458062337	
337.337337337	21.7599606874	
339.339339339	20.4262568375	
341.341341341	19.224539741	
343.343343343	18.1377181783	
345.345345345	17.1512875603	
347.347347347	16.2529131771	
349.349349349	15.4320757119	
351.351351351	14.6797741775	
353.353353353	13.9882789901	
355.355355355	13.350927538	
357.357357357	12.7619551563	
359.359359359	12.2163553227	
361.361361361	11.7097638436	
363.363363363	11.2383626918	
365.365365365	10.7987999366	
367.367367367	10.388122864	
369.369369369	10.0037219265	
371.371371371	9.64328360727	
373.373373373	9.30475064133	
375.375375375	8.9862883284	
377.377377377	8.68625590456	
379.379379379	8.40318212996	
381.381381381	8.13574440177	
383.383383383	7.88275082455	
385.385385385	7.64312477015	
387.387387387	7.41589154007	
389.389389389	7.20016680942	
391.391391391	6.9951465851	
393.393393393	6.80009845514	
395.395395395	6.61435394237	
397.397397397	6.43730180531	
399.399399399	6.26838215389	
401.401401401	6.10708126821	
403.403403403	5.95292702533	
405.405405405	5.80548485348	
407.407407407	5.66435414484	
409.409409409	5.52916506809	
411.411411411	5.39957573031	
413.413413413	5.27526964474	
415.415415415	5.15595346722	
417.417417417	5.04135496893	
419.419419419	4.93122121745	
421.421421421	4.82531694198	
423.423423423	4.72342306154	
425.425425425	4.62533535783	
427.427427427	4.5308632766	
429.429429429	4.43982884354	
431.431431431	4.35206568236	
433.433433433	4.26741812419	
435.435435435	4.18574039874	
437.437437437	4.10689589889	
439.439439439	4.0307565113	
441.441441441	3.95720200632	
443.443443443	3.88611948157	
445.445445445	3.81740285396	
447.447447447	3.75095239553	
449.449449449	3.68667430912	
451.451451451	3.62448034023	
453.453453453	3.56428742184	
455.455455455	3.50601734932	
457.457457457	3.44959648294	
459.459459459	3.3949554757	
461.461461461	3.34202902436	
463.463463463	3.2907556421	
465.465465465	3.24107745107	
467.467467467	3.19293999353	
469.469469469	3.14629206035	
471.471471471	3.1010855358	
473.473473473	3.05727525784	
475.475475475	3.01481889304	
477.477477477	2.97367682564	
479.479479479	2.93381206014	
481.481481481	2.89519013726	
483.483483483	2.85777906297	
485.485485485	2.82154925047	
487.487487487	2.78647347539	
489.489489489	2.75252684431	
491.491491491	2.71968677701	
493.493493493	2.68793300318	
495.495495495	2.65724757422	
497.497497497	2.62761489132	
499.499499499	2.59902175098	
501.501501502	2.57145740962	
503.503503504	2.54491366931	
505.505505506	2.51938498666	
507.507507508	2.49486860807	
509.50950951	2.47136473431	
511.511511512	2.44887671859	
513.513513514	2.42741130273	
515.515515516	2.406978897	
517.517517518	2.38759391016	
519.51951952	2.36927513731	
521.521521522	2.35204621449	
523.523523524	2.3359361504	
525.525525526	2.3209799472	
527.527527528	2.30721932358	
529.52952953	2.29470355532	
531.531531532	2.28349044879	
533.533533534	2.27364746364	
535.535535536	2.26525299835	
537.537537538	2.25839784747	
539.53953954	2.25318682758	
541.541541542	2.24974054659	
543.543543544	2.24819724982	
545.545545546	2.24871460316	
547.547547548	2.25147114456	
549.54954955	2.25666691191	
551.551551552	2.2645223685	
553.553553554	2.27527408009	
555.555555556	2.28916444798	
557.557557558	2.30642082788	
559.55955956	2.32721599824	
561.561561562	2.35159629756	
563.563563564	2.37935460483	
565.565565566	2.40981155757	
567.567567568	2.44145089898	
569.56956957	2.47134295698	
571.571571572	2.49431819139	
573.573573574	2.50200960318	
575.575575576	2.48232265388	
577.577577578	2.42065386694	
579.57957958	2.3045352393	
581.581581582	2.13135417967	
583.583583584	1.91398422593	
585.585585586	1.67780155081	
587.587587588	1.45027522617	
589.58958959	1.25167698878	
591.591591592	1.09212439767	
593.593593594	0.973282593837	
595.595595596	0.891340676561	
597.597597598	0.839657794093	
599.5995996	0.810816008978	
601.601601602	0.798028608356	
603.603603604	0.795846153269	
605.605605606	0.800278193429	
607.607607608	0.808587119438	
609.60960961	0.818982158922	
611.611611612	0.830337894961	
613.613613614	0.841978464629	
615.615615616	0.853527359139	
617.617617618	0.864809599387	
619.61961962	0.875792438137	
621.621621622	0.886553747264	
623.623623624	0.897269700415	
625.625625626	0.908212740505	
627.627627628	0.919744673184	
629.62962963	0.932277362634	
631.631631632	0.946164743122	
633.633633634	0.961517212079	
635.635635636	0.978024518499	
637.637637638	0.994963101685	
639.63963964	1.01145686254	
641.641641642	1.02678357187	
643.643643644	1.04045111892	
645.645645646	1.05200765463	
647.647647648	1.06073819361	
649.64964965	1.06537857584	
651.651651652	1.06391556154	
653.653653654	1.05357332327	
655.655655656	1.03119104847	
657.657657658	0.994222287108	
659.65965966	0.942273161308	
661.661661662	0.878383106083	
663.663663664	0.80884499546	
665.665665666	0.741235453657	
667.667667668	0.681871754737	
669.66966967	0.634263519739	
671.671671672	0.599053534804	
673.673673674	0.574905638676	
675.675675676	0.55958211503	
677.677677678	0.550749369196	
679.67967968	0.54640147158	
681.681681682	0.544991232738	
683.683683684	0.545403047942	
685.685685686	0.546867394243	
687.687687688	0.548869908202	
689.68968969	0.551075475539	
691.691691692	0.553271300777	
693.693693694	0.555326545722	
695.695695696	0.557164593128	
697.697697698	0.55874431731	
699.6996997	0.560047560382	
701.701701702	0.561070805017	
703.703703704	0.561819658067	
705.705705706	0.562305208748	
707.707707708	0.56254163527	
709.70970971	0.562544642912	
711.711711712	0.56233045611	
713.713713714	0.561915179714	
715.715715716	0.561314405995	
717.717717718	0.560542984767	
719.71971972	0.559614901195	
721.721721722	0.558543223995	
723.723723724	0.55734009895	
725.725725726	0.556016770873	
727.727727728	0.554583622701	
729.72972973	0.553050224157	
731.731731732	0.551425385	
733.733733734	0.549717209579	
735.735735736	0.547933150626	
737.737737738	0.546080060996	
739.73973974	0.544164242613	
741.741741742	0.542191492226	
743.743743744	0.540167143856	
745.745745746	0.538096107904	
747.747747748	0.535982907057	
749.74974975	0.533831709138	
751.751751752	0.531646357094	
753.753753754	0.529430396338	
755.755755756	0.527187099648	
757.757757758	0.52491948983	
759.75975976	0.522630360344	
761.761761762	0.520322294071	
763.763763764	0.517997680399	
765.765765766	0.515658730783	
767.767767768	0.513307492914	
769.76976977	0.510945863645	
771.771771772	0.508575600773	
773.773773774	0.506198333807	
775.775775776	0.503815573793	
777.777777778	0.501428722312	
779.77977978	0.4990390797	
781.781781782	0.496647852594	
783.783783784	0.494256160835	
785.785785786	0.491865043812	
787.787787788	0.489475466284	
789.78978979	0.487088323737	
791.791791792	0.484704447306	
793.793793794	0.482324608312	
795.795795796	0.479949522441	
797.797797798	0.477579853603	
799.7997998	0.475216217492	
801.801801802	0.472859184871	
803.803803804	0.470509284621	
805.805805806	0.46816700655	
807.807807808	0.465832804006	
809.80980981	0.463507096288	
811.811811812	0.461190270893	
813.813813814	0.458882685594	
815.815815816	0.456584670376	
817.817817818	0.454296529231	
819.81981982	0.452018541827	
821.821821822	0.449750965073	
823.823823824	0.447494034556	
825.825825826	0.445247965903	
827.827827828	0.443012956034	
829.82982983	0.440789184339	
831.831831832	0.438576813778	
833.833833834	0.436375991902	
835.835835836	0.434186851815	
837.837837838	0.43200951307	
839.83983984	0.429844082505	
841.841841842	0.427690655031	
843.843843844	0.425549314366	
845.845845846	0.423420133724	
847.847847848	0.421303176464	
849.84984985	0.41919849669	
851.851851852	0.417106139826	
853.853853854	0.415026143145	
855.855855856	0.412958536272	
857.857857858	0.410903341657	
859.85985986	0.408860575013	
861.861861862	0.406830245735	
863.863863864	0.404812357293	
865.865865866	0.402806907595	
867.867867868	0.400813889337	
869.86986987	0.398833290329	
871.871871872	0.396865093802	
873.873873874	0.394909278696	
875.875875876	0.392965819932	
877.877877878	0.391034688673	
879.87987988	0.389115852561	
881.881881882	0.387209275949	
883.883883884	0.385314920115	
885.885885886	0.383432743463	
887.887887888	0.381562701719	
889.88988989	0.379704748109	
891.891891892	0.37785883353	
893.893893894	0.37602490671	
895.895895896	0.374202914363	
897.897897898	0.372392801332	
899.8998999	0.370594510721	
901.901901902	0.368807984029	
903.903903904	0.367033161266	
905.905905906	0.365269981069	
907.907907908	0.363518380811	
909.90990991	0.361778296703	
911.911911912	0.360049663889	
913.913913914	0.358332416538	
915.915915916	0.35662648793	
917.917917918	0.354931810537	
919.91991992	0.3532483161	
921.921921922	0.351575935703	
923.923923924	0.349914599839	
925.925925926	0.348264238479	
927.927927928	0.346624781126	
929.92992993	0.344996156881	
931.931931932	0.343378294492	
933.933933934	0.341771122411	
935.935935936	0.340174568834	
937.937937938	0.338588561757	
939.93993994	0.337013029012	
941.941941942	0.335447898312	
943.943943944	0.33389309729	
945.945945946	0.332348553529	
947.947947948	0.330814194608	
949.94994995	0.329289948121	
951.951951952	0.32777574172	
953.953953954	0.326271503135	
955.955955956	0.324777160204	
957.957957958	0.323292640901	
959.95995996	0.321817873354	
961.961961962	0.320352785876	
963.963963964	0.318897306978	
965.965965966	0.317451365393	
967.967967968	0.316014890095	
969.96996997	0.314587810314	
971.971971972	0.313170055557	
973.973973974	0.311761555618	
975.975975976	0.310362240595	
977.977977978	0.308972040905	
979.97997998	0.307590887292	
981.981981982	0.306218710845	
983.983983984	0.304855443003	
985.985985986	0.303501015568	
987.987987988	0.302155360716	
989.98998999	0.300818411001	
991.991991992	0.299490099368	
993.993993994	0.298170359158	
995.995995996	0.296859124114	
997.997997998	0.295556328391	
1000.0	0.294261906557	


==> data/fig_real_vf.dat <==
im_z	abs_r	
0.000000000000000e+00	2.511072298968196e+01	
6.283143965558951e-03	1.858402106618889e+00	
1.256603988335261e-02	9.866929236961290e-01	
1.884843971540818e-02	7.197610794295904e-01	
2.513009544333748e-02	6.045007220718547e-01	
3.141075907812829e-02	5.498105603410584e-01	
3.769018266993454e-02	5.252511441234935e-01	
4.396811831786490e-02	5.177419722256507e-01	
5.024431817976956e-02	5.207172779880997e-01	
5.651853448202453e-02	5.305086381654563e-01	
6.279051952931337e-02	5.448975878823573e-01	
6.906002571440578e-02	5.624577028293809e-01	
7.532680552793272e-02	5.822256960440597e-01	
8.159061156815756e-02	6.035243705580695e-01	
8.785119655074317e-02	6.258614891172655e-01	
9.410831331851431e-02	6.488691206510429e-01	
1.003617148512149e-01	6.722657436316575e-01	
1.066111542752599e-01	6.958317259403474e-01	
1.128563848734817e-01	7.193929706324987e-01	
1.190971600948697e-01	7.428097116100649e-01	
1.253332335643043e-01	7.659686502633993e-01	
1.315643590922825e-01	7.887773139171161e-01	
1.377902906846381e-01	8.111599245347740e-01	
1.440107825522522e-01	8.330543142735034e-01	
1.502255891207571e-01	8.544095795736565e-01	
1.564344650402309e-01	8.751842647259523e-01	
1.626371651948836e-01	8.953449307444757e-01	
1.688334447127339e-01	9.148650086091534e-01	
1.750230589752760e-01	9.337238652506821e-01	
1.812057636271374e-01	9.519060308303362e-01	
1.873813145857246e-01	9.694005499555738e-01	
1.935494680508602e-01	9.862004294317821e-01	
1.997099805144070e-01	1.002302162269566e+00	
2.058626087698813e-01	1.017705312805917e+00	
2.120071099220547e-01	1.032412151539136e+00	
2.181432413965426e-01	1.046427331022008e+00	
2.242707609493812e-01	1.059757596183910e+00	
2.303894266765906e-01	1.072411523956683e+00	
2.364989970237247e-01	1.084399288200875e+00	
2.425992307954074e-01	1.095732446768850e+00	
2.486898871648548e-01	1.106423748172498e+00	
2.547707256833822e-01	1.116486955799004e+00	
2.608415062898969e-01	1.125936687978075e+00	
2.669019893203756e-01	1.134788272477227e+00	
2.729519355173252e-01	1.143057614210120e+00	
2.789911060392293e-01	1.150761075102861e+00	
2.850192624699761e-01	1.157915365186856e+00	
2.910361668282718e-01	1.164537444083555e+00	
2.970415815770349e-01	1.170644432123127e+00	
3.030352696327739e-01	1.176253530400990e+00	
3.090169943749474e-01	1.181381949127200e+00	
3.149865196553048e-01	1.186046843666694e+00	
3.209436098072095e-01	1.190265257705730e+00	
3.268880296549425e-01	1.194054073012848e+00	
3.328195445229866e-01	1.197429965292759e+00	
3.387379202452914e-01	1.200409365659328e+00	
3.446429231745171e-01	1.203008427279973e+00	
3.505343201912590e-01	1.205242996768743e+00	
3.564118787132508e-01	1.207128589929251e+00	
3.622753667045457e-01	1.208680371471773e+00	
3.681245526846779e-01	1.209913138351210e+00	
3.739592057378004e-01	1.210841306394329e+00	
3.797790955218011e-01	1.211478899905753e+00	
3.855839922773965e-01	1.211839543962510e+00	
3.913736668372024e-01	1.211936459126644e+00	
3.971478906347806e-01	1.211782458324302e+00	
4.029064357136626e-01	1.211389945657921e+00	
4.086490747363490e-01	1.210770916935510e+00	
4.143755809932841e-01	1.209936961717664e+00	
4.200857284118062e-01	1.208899266698713e+00	
4.257792915650727e-01	1.207668620253407e+00	
4.314560456809590e-01	1.206255417994673e+00	
4.371157666509329e-01	1.204669669201325e+00	
4.427582310389015e-01	1.202921003987145e+00	
4.483832160900322e-01	1.201018681094470e+00	
4.539904997395467e-01	1.198971596206397e+00	
4.595798606214879e-01	1.196788290681948e+00	
4.651510780774583e-01	1.194476960627974e+00	
4.707039321653326e-01	1.192045466230450e+00	
4.762382036679391e-01	1.189501341275873e+00	
4.817536741017153e-01	1.186851802801017e+00	
4.872501257253323e-01	1.184103760816183e+00	
4.927273415482916e-01	1.181263828053408e+00	
4.981851053394908e-01	1.178338329696910e+00	
5.036232016357608e-01	1.175333313058330e+00	
5.090414157503713e-01	1.172254557164158e+00	
5.144395337815064e-01	1.169107582227119e+00	
5.198173426207096e-01	1.165897658977291e+00	
5.251746299612956e-01	1.162629817832304e+00	
5.305111843067341e-01	1.159308857889239e+00	
5.358267949789967e-01	1.155939355723765e+00	
5.411212521268758e-01	1.152525673984685e+00	
5.463943467342691e-01	1.149071969774413e+00	
5.516458706284302e-01	1.145582202808009e+00	
5.568756164881880e-01	1.142060143345268e+00	
5.620833778521306e-01	1.138509379892014e+00	
5.672689491267565e-01	1.134933326668235e+00	
5.724321255945909e-01	1.131335230841954e+00	
5.775727034222676e-01	1.127718179528907e+00	
5.826904796685761e-01	1.124085106559042e+00	
5.877852522924731e-01	1.120438799011743e+00	
5.928568201610592e-01	1.116781903522412e+00	
5.979049830575188e-01	1.113116932363660e+00	
6.029295416890247e-01	1.109446269304919e+00	
6.079302976946055e-01	1.105772175254726e+00	
6.129070536529764e-01	1.102096793690292e+00	
6.178596130903343e-01	1.098422155879294e+00	
6.227877804881126e-01	1.094750185899070e+00	
6.276913612907005e-01	1.091082705458562e+00	
6.325701619131244e-01	1.087421438528525e+00	
6.374239897486896e-01	1.083768015785600e+00	
6.422526531765844e-01	1.080123978875912e+00	
6.470559615694442e-01	1.076490784503891e+00	
6.518337253008788e-01	1.072869808351997e+00	
6.565857557529565e-01	1.069262348837026e+00	
6.613118653236518e-01	1.065669630708613e+00	
6.660118674342517e-01	1.062092808495485e+00	
6.706855765367200e-01	1.058532969804932e+00	
6.753328081210245e-01	1.054991138480891e+00	
6.799533787224192e-01	1.051468277625899e+00	
6.845471059286886e-01	1.047965292492093e+00	
6.891138083873485e-01	1.044483033246277e+00	
6.936533058128049e-01	1.041022297613974e+00	
6.981654189934727e-01	1.037583833407256e+00	
7.026499697988492e-01	1.034168340940960e+00	
7.071067811865475e-01	1.030776475341833e+00	
7.115356772092853e-01	1.027408848754947e+00	
7.159364830218311e-01	1.024066032451616e+00	
7.203090248879069e-01	1.020748558842907e+00	
7.246531301870466e-01	1.017456923402686e+00	
7.289686274214116e-01	1.014191586504015e+00	
7.332553462225599e-01	1.010952975172569e+00	
7.375131173581739e-01	1.007741484760617e+00	
7.417417727387392e-01	1.004557480544976e+00	
7.459411454241821e-01	1.001401299252227e+00	
7.501110696304596e-01	9.982732505143243e-01	
7.542513807361038e-01	9.951736182576674e-01	
7.583619152887219e-01	9.921026620285142e-01	
7.624425110114479e-01	9.890606182575564e-01	
7.664930068093498e-01	9.860477014663309e-01	
7.705132427757893e-01	9.830641054180449e-01	
7.745030601987338e-01	9.801100042152866e-01	
7.784623015670235e-01	9.771855533469853e-01	
7.823908105765881e-01	9.742908906868931e-01	
7.862884321366189e-01	9.714261374457571e-01	
7.901550123756903e-01	9.685913990792665e-01	
7.939903986478352e-01	9.657867661537631e-01	
7.977944395385709e-01	9.630123151716274e-01	
8.015669848708765e-01	9.602681093581565e-01	
8.053078857111219e-01	9.575541994116856e-01	
8.090169943749473e-01	9.548706242186205e-01	
8.126941644330938e-01	9.522174115349737e-01	
8.163392507171839e-01	9.495945786359369e-01	
8.199521093254523e-01	9.470021329349402e-01	
8.235325976284273e-01	9.444400725735992e-01	
8.270805742745618e-01	9.419083869838765e-01	
8.305958991958126e-01	9.394070574237365e-01	
8.340784336131711e-01	9.369360574875004e-01	
8.375280400421417e-01	9.344953535920739e-01	
8.409445822981690e-01	9.320849054401473e-01	
8.443279255020151e-01	9.297046664614326e-01	
8.476779360850831e-01	9.273545842329486e-01	
8.509944817946917e-01	9.250346008793177e-01	
8.542774316992952e-01	9.227446534540005e-01	
8.575266561936523e-01	9.204846743023443e-01	
8.607420270039436e-01	9.182545914072896e-01	
8.639234171928353e-01	9.160543287185352e-01	
8.670707011644900e-01	9.138838064659278e-01	
8.701837546695257e-01	9.117429414578089e-01	
8.732624548099202e-01	9.096316473650128e-01	
8.763066800438637e-01	9.075498349911860e-01	
8.793163101905562e-01	9.054974125300614e-01	
8.822912264349533e-01	9.034742858102925e-01	
8.852313113324553e-01	9.014803585284296e-01	
8.881364488135446e-01	8.995155324705859e-01	
8.910065241883678e-01	8.975797077233250e-01	
8.938414241512637e-01	8.956727828742700e-01	
8.966410367852358e-01	8.937946552029145e-01	
8.994052515663710e-01	8.919452208620926e-01	
9.021339593682028e-01	8.901243750505483e-01	
9.048270524660196e-01	8.883320121770147e-01	
9.074844245411169e-01	8.865680260162088e-01	
9.101059706849957e-01	8.848323098571128e-01	
9.126915874035028e-01	8.831247566439132e-01	
9.152411726209175e-01	8.814452591099337e-01	
9.177546256839811e-01	8.797937099048997e-01	
9.202318473658703e-01	8.781700017158443e-01	
9.226727398701148e-01	8.765740273819558e-01	
9.250772068344580e-01	8.750056800036573e-01	
9.274451533346614e-01	8.734648530461846e-01	
9.297764858882513e-01	8.719514404379323e-01	
9.320711124582109e-01	8.704653366638038e-01	
9.343289424566120e-01	8.690064368538198e-01	
9.365498867481924e-01	8.675746368671929e-01	
9.387338576538741e-01	8.661698333720993e-01	
9.408807689542255e-01	8.647919239213451e-01	
9.429905358928644e-01	8.634408070241264e-01	
9.450630751798048e-01	8.621163822140722e-01	
9.470983049947443e-01	8.608185501137453e-01	
9.490961449902946e-01	8.595472124957748e-01	
9.510565162951535e-01	8.583022723407826e-01	
9.529793415172189e-01	8.570836338922579e-01	
9.548645447466430e-01	8.558912027085293e-01	
9.567120515588305e-01	8.547248857119727e-01	
9.585217890173758e-01	8.535845912355962e-01	
9.602936856769431e-01	8.524702290671220e-01	
9.620276715860859e-01	8.513817104906943e-01	
9.637236782900097e-01	8.503189483263279e-01	
9.653816388332739e-01	8.492818569672064e-01	
9.670014877624351e-01	8.482703524149418e-01	
9.685831611286311e-01	8.472843523128901e-01	
9.701265964901058e-01	8.463237759776250e-01	
9.716317329146740e-01	8.453885444286579e-01	
9.730985109821265e-01	8.444785804164925e-01	
9.745268727865771e-01	8.435938084490997e-01	
9.759167619387473e-01	8.427341548168888e-01	
9.772681235681935e-01	8.418995476162521e-01	
9.785809043254721e-01	8.410899167717559e-01	
9.798550523842469e-01	8.403051940570453e-01	
9.810905174433341e-01	8.395453131145272e-01	
9.822872507286886e-01	8.388102094738954e-01	
9.834452049953297e-01	8.380998205695545e-01	
9.845643345292053e-01	8.374140857570008e-01	
9.856445951489980e-01	8.367529463282114e-01	
9.866859442078680e-01	8.361163455260928e-01	
9.876883405951378e-01	8.355042285580362e-01	
9.886517447379141e-01	8.349165426086266e-01	
9.895761186026509e-01	8.343532368515462e-01	
9.904614256966512e-01	8.338142624607136e-01	
9.913076310695066e-01	8.332995726206980e-01	
9.921147013144779e-01	8.328091225364453e-01	
9.928826045698137e-01	8.323428694423458e-01	
9.936113105200084e-01	8.319007726106814e-01	
9.943007903969989e-01	8.314827933594797e-01	
9.949510169813002e-01	8.310888950598032e-01	
9.955619646030800e-01	8.307190431425019e-01	
9.961336091431725e-01	8.303732051044508e-01	
9.966659280340299e-01	8.300513505143003e-01	
9.971589002606139e-01	8.297534510177578e-01	
9.976125063612252e-01	8.294794803424194e-01	
9.980267284282716e-01	8.292294143021740e-01	
9.984015501089750e-01	8.290032308011943e-01	
9.987369566060175e-01	8.288009098375283e-01	
9.990329346781247e-01	8.286224335063097e-01	
9.992894726405892e-01	8.284677860025961e-01	
9.995065603657316e-01	8.283369536238467e-01	
9.996841892832999e-01	8.282299247720526e-01	
9.998223523808090e-01	8.281466899555208e-01	
9.999210442038161e-01	8.280872417903293e-01	
9.999802608561371e-01	8.280515750014492e-01	
1.000000000000000e+00	8.280396864235444e-01	
9.999802608561371e-01	8.280515750014492e-01	
9.999210442038161e-01	8.280872417903297e-01	
9.998223523808090e-01	8.281466899555210e-01	
9.996841892832999e-01	8.282299247720529e-01	
9.995065603657316e-01	8.283369536238474e-01	
9.992894726405892e-01	8.284677860025969e-01	
9.990329346781247e-01	8.286224335063107e-01	
9.987369566060175e-01	8.288009098375293e-01	
9.984015501089750e-01	8.290032308011954e-01	
9.980267284282716e-01	8.292294143021753e-01	
9.976125063612252e-01	8.294794803424208e-01	
9.971589002606139e-01	8.297534510177594e-01	
9.966659280340299e-01	8.300513505143023e-01	
9.961336091431725e-01	8.303732051044527e-01	
9.955619646030800e-01	8.307190431425039e-01	
9.949510169813002e-01	8.310888950598055e-01	
9.943007903969989e-01	8.314827933594821e-01	
9.936113105200084e-01	8.319007726106838e-01	
9.928826045698137e-01	8.323428694423484e-01	
9.921147013144778e-01	8.328091225364481e-01	
9.913076310695066e-01	8.332995726207010e-01	
9.904614256966512e-01	8.338142624607164e-01	
9.895761186026509e-01	8.343532368515493e-01	
9.886517447379140e-01	8.349165426086300e-01	
9.876883405951377e-01	8.355042285580397e-01	
9.866859442078680e-01	8.361163455260964e-01	
9.856445951489980e-01	8.367529463282153e-01	
9.845643345292053e-01	8.374140857570047e-01	
9.834452049953296e-01	8.380998205695582e-01	
9.822872507286886e-01	8.388102094738994e-01	
9.810905174433341e-01	8.395453131145314e-01	
9.798550523842469e-01	8.403051940570497e-01	
9.785809043254721e-01	8.410899167717605e-01	
9.772681235681934e-01	8.418995476162567e-01	
9.759167619387474e-01	8.427341548168937e-01	
9.745268727865771e-01	8.435938084491049e-01	
9.730985109821265e-01	8.444785804164977e-01	
9.716317329146739e-01	8.453885444286630e-01	
9.701265964901059e-01	8.463237759776303e-01	
9.685831611286312e-01	8.472843523128957e-01	
9.670014877624351e-01	8.482703524149474e-01	
9.653816388332740e-01	8.492818569672124e-01	
9.637236782900098e-01	8.503189483263338e-01	
9.620276715860859e-01	8.513817104907005e-01	
9.602936856769431e-01	8.524702290671282e-01	
9.585217890173759e-01	8.535845912356025e-01	
9.567120515588305e-01	8.547248857119792e-01	
9.548645447466431e-01	8.558912027085359e-01	
9.529793415172189e-01	8.570836338922649e-01	
9.510565162951536e-01	8.583022723407895e-01	
9.490961449902947e-01	8.595472124957818e-01	
9.470983049947443e-01	8.608185501137524e-01	
9.450630751798049e-01	8.621163822140795e-01	
9.429905358928645e-01	8.634408070241338e-01	
9.408807689542255e-01	8.647919239213526e-01	
9.387338576538742e-01	8.661698333721071e-01	
9.365498867481924e-01	8.675746368672007e-01	
9.343289424566121e-01	8.690064368538278e-01	
9.320711124582109e-01	8.704653366638121e-01	
9.297764858882513e-01	8.719514404379405e-01	
9.274451533346614e-01	8.734648530461933e-01	
9.250772068344580e-01	8.750056800036657e-01	
9.226727398701149e-01	8.765740273819644e-01	
9.202318473658704e-01	8.781700017158530e-01	
9.177546256839813e-01	8.797937099049087e-01	
9.152411726209176e-01	8.814452591099428e-01	
9.126915874035029e-01	8.831247566439224e-01	
9.101059706849957e-01	8.848323098571224e-01	
9.074844245411169e-01	8.865680260162183e-01	
9.048270524660195e-01	8.883320121770244e-01	
9.021339593682027e-01	8.901243750505581e-01	
8.994052515663711e-01	8.919452208621026e-01	
8.966410367852360e-01	8.937946552029243e-01	
8.938414241512638e-01	8.956727828742802e-01	
8.910065241883679e-01	8.975797077233352e-01	
8.881364488135446e-01	8.995155324705963e-01	
8.852313113324553e-01	9.014803585284404e-01	
8.822912264349533e-01	9.034742858103035e-01	
8.793163101905562e-01	9.054974125300723e-01	
8.763066800438635e-01	9.075498349911971e-01	
8.732624548099200e-01	9.096316473650241e-01	
8.701837546695258e-01	9.117429414578203e-01	
8.670707011644901e-01	9.138838064659394e-01	
8.639234171928354e-01	9.160543287185468e-01	
8.607420270039436e-01	9.182545914073014e-01	
8.575266561936523e-01	9.204846743023563e-01	
8.542774316992952e-01	9.227446534540125e-01	
8.509944817946917e-01	9.250346008793299e-01	
8.476779360850831e-01	9.273545842329607e-01	
8.443279255020150e-01	9.297046664614450e-01	
8.409445822981692e-01	9.320849054401598e-01	
8.375280400421418e-01	9.344953535920866e-01	
8.340784336131712e-01	9.369360574875131e-01	
8.305958991958127e-01	9.394070574237494e-01	
8.270805742745618e-01	9.419083869838897e-01	
8.235325976284273e-01	9.444400725736123e-01	
8.199521093254523e-01	9.470021329349536e-01	
8.163392507171838e-01	9.495945786359504e-01	
8.126941644330938e-01	9.522174115349873e-01	
8.090169943749475e-01	9.548706242186341e-01	
8.053078857111220e-01	9.575541994116995e-01	
8.015669848708769e-01	9.602681093581702e-01	
7.977944395385712e-01	9.630123151716413e-01	
7.939903986478356e-01	9.657867661537770e-01	
7.901550123756905e-01	9.685913990792806e-01	
7.862884321366190e-01	9.714261374457714e-01	
7.823908105765882e-01	9.742908906869077e-01	
7.784623015670236e-01	9.771855533470000e-01	
7.745030601987339e-01	9.801100042153011e-01	
7.705132427757893e-01	9.830641054180597e-01	
7.664930068093498e-01	9.860477014663458e-01	
7.624425110114481e-01	9.890606182575714e-01	
7.583619152887220e-01	9.921026620285291e-01	
7.542513807361040e-01	9.951736182576825e-01	
7.501110696304597e-01	9.982732505143397e-01	
7.459411454241822e-01	1.001401299252242e+00	
7.417417727387393e-01	1.004557480544992e+00	
7.375131173581739e-01	1.007741484760632e+00	
7.332553462225599e-01	1.010952975172585e+00	
7.289686274214116e-01	1.014191586504031e+00	
7.246531301870469e-01	1.017456923402702e+00	
7.203090248879072e-01	1.020748558842923e+00	
7.159364830218313e-01	1.024066032451632e+00	
7.115356772092856e-01	1.027408848754964e+00	
7.071067811865476e-01	1.030776475341850e+00	
7.026499697988492e-01	1.034168340940977e+00	
6.981654189934727e-01	1.037583833407272e+00	
6.936533058128049e-01	1.041022297613991e+00	
6.891138083873484e-01	1.044483033246294e+00	
6.845471059286888e-01	1.047965292492110e+00	
6.799533787224193e-01	1.051468277625916e+00	
6.753328081210246e-01	1.054991138480907e+00	
6.706855765367201e-01	1.058532969804949e+00	
6.660118674342517e-01	1.062092808495502e+00	
6.613118653236518e-01	1.065669630708631e+00	
6.565857557529564e-01	1.069262348837043e+00	
6.518337253008787e-01	1.072869808352014e+00	
6.470559615694442e-01	1.076490784503908e+00	
6.422526531765845e-01	1.080123978875930e+00	
6.374239897486899e-01	1.083768015785618e+00	
6.325701619131245e-01	1.087421438528542e+00	
6.276913612907006e-01	1.091082705458579e+00	
6.227877804881126e-01	1.094750185899088e+00	
6.178596130903343e-01	1.098422155879311e+00	
6.129070536529764e-01	1.102096793690309e+00	
6.079302976946053e-01	1.105772175254744e+00	
6.029295416890246e-01	1.109446269304937e+00	
5.979049830575187e-01	1.113116932363677e+00	
5.928568201610593e-01	1.116781903522429e+00	
5.877852522924732e-01	1.120438799011760e+00	
5.826904796685761e-01	1.124085106559059e+00	
5.775727034222676e-01	1.127718179528925e+00	
5.724321255945908e-01	1.131335230841971e+00	
5.672689491267564e-01	1.134933326668252e+00	
5.620833778521305e-01	1.138509379892031e+00	
5.568756164881878e-01	1.142060143345284e+00	
5.516458706284300e-01	1.145582202808026e+00	
5.463943467342691e-01	1.149071969774429e+00	
5.411212521268759e-01	1.152525673984702e+00	
5.358267949789967e-01	1.155939355723782e+00	
5.305111843067341e-01	1.159308857889255e+00	
5.251746299612956e-01	1.162629817832320e+00	
5.198173426207093e-01	1.165897658977307e+00	
5.144395337815063e-01	1.169107582227135e+00	
5.090414157503711e-01	1.172254557164174e+00	
5.036232016357606e-01	1.175333313058346e+00	
4.981851053394909e-01	1.178338329696924e+00	
4.927273415482916e-01	1.181263828053422e+00	
4.872501257253327e-01	1.184103760816197e+00	
4.817536741017156e-01	1.186851802801031e+00	
4.762382036679394e-01	1.189501341275886e+00	
4.707039321653328e-01	1.192045466230463e+00	
4.651510780774585e-01	1.194476960627986e+00	
4.595798606214880e-01	1.196788290681960e+00	
4.539904997395469e-01	1.198971596206409e+00	
4.483832160900323e-01	1.201018681094481e+00	
4.427582310389015e-01	1.202921003987156e+00	
4.371157666509328e-01	1.204669669201336e+00	
4.314560456809593e-01	1.206255417994682e+00	
4.257792915650729e-01	1.207668620253416e+00	
4.200857284118065e-01	1.208899266698721e+00	
4.143755809932843e-01	1.209936961717672e+00	
4.086490747363491e-01	1.210770916935517e+00	
4.029064357136627e-01	1.211389945657928e+00	
3.971478906347806e-01	1.211782458324308e+00	
3.913736668372024e-01	1.211936459126649e+00	
3.855839922773965e-01	1.211839543962515e+00	
3.797790955218014e-01	1.211478899905757e+00	
3.739592057378007e-01	1.210841306394332e+00	
3.681245526846781e-01	1.209913138351212e+00	
3.622753667045458e-01	1.208680371471774e+00	
3.564118787132508e-01	1.207128589929251e+00	
3.505343201912590e-01	1.205242996768741e+00	
3.446429231745171e-01	1.203008427279970e+00	
3.387379202452913e-01	1.200409365659324e+00	
3.328195445229865e-01	1.197429965292753e+00	
3.268880296549427e-01	1.194054073012841e+00	
3.209436098072097e-01	1.190265257705722e+00	
3.149865196553049e-01	1.186046843666685e+00	
3.090169943749475e-01	1.181381949127189e+00	
3.030352696327740e-01	1.176253530400978e+00	
2.970415815770349e-01	1.170644432123112e+00	
2.910361668282718e-01	1.164537444083539e+00	
2.850192624699760e-01	1.157915365186837e+00	
2.789911060392291e-01	1.150761075102841e+00	
2.729519355173250e-01	1.143057614210097e+00	
2.669019893203757e-01	1.134788272477202e+00	
2.608415062898971e-01	1.125936687978048e+00	
2.547707256833822e-01	1.116486955798974e+00	
2.486898871648548e-01	1.106423748172465e+00	
2.425992307954074e-01	1.095732446768814e+00	
2.364989970237246e-01	1.084399288200836e+00	
2.303894266765905e-01	1.072411523956641e+00	
2.242707609493810e-01	1.059757596183864e+00	
2.181432413965423e-01	1.046427331021960e+00	
2.120071099220548e-01	1.032412151539084e+00	
2.058626087698814e-01	1.017705312805861e+00	
1.997099805144071e-01	1.002302162269506e+00	
1.935494680508602e-01	9.862004294317170e-01	
1.873813145857245e-01	9.694005499555043e-01	
1.812057636271372e-01	9.519060308302614e-01	
1.750230589752759e-01	9.337238652506018e-01	
1.688334447127336e-01	9.148650086090674e-01	
1.626371651948833e-01	8.953449307443831e-01	
1.564344650402310e-01	8.751842647258548e-01	
1.502255891207571e-01	8.544095795735516e-01	
1.440107825522522e-01	8.330543142733906e-01	
1.377902906846380e-01	8.111599245346529e-01	
1.315643590922824e-01	7.887773139169860e-01	
1.253332335643045e-01	7.659686502632609e-01	
1.190971600948700e-01	7.428097116099158e-01	
1.128563848734819e-01	7.193929706323376e-01	
1.066111542752601e-01	6.958317259401732e-01	
1.003617148512150e-01	6.722657436314688e-01	
9.410831331851435e-02	6.488691206508378e-01	
8.785119655074315e-02	6.258614891170421e-01	
8.159061156815792e-02	6.035243705578266e-01	
7.532680552793304e-02	5.822256960437924e-01	
6.906002571440606e-02	5.624577028290852e-01	
6.279051952931358e-02	5.448975878820280e-01	
5.651853448202469e-02	5.305086381650861e-01	
5.024431817976966e-02	5.207172779876793e-01	
4.396811831786496e-02	5.177419722251660e-01	
3.769018266993454e-02	5.252511441229241e-01	
3.141075907812824e-02	5.498105603403712e-01	
2.513009544333781e-02	6.045007220709873e-01	
1.884843971540846e-02	7.197610794284277e-01	
1.256603988335284e-02	9.866929236943780e-01	
6.283143965559126e-03	1.858402106615382e+00	
1.224646799147353e-16	2.511072298968279e+01	
-6.283143965558882e-03	1.858402106615451e+00	
-1.256603988335259e-02	9.866929236943942e-01	
-1.884843971540821e-02	7.197610794284343e-01	
-2.513009544333757e-02	6.045007220709901e-01	
-3.141075907812799e-02	5.498105603403726e-01	
-3.769018266993429e-02	5.252511441229247e-01	
-4.396811831786471e-02	5.177419722251660e-01	
-5.024431817976941e-02	5.207172779876790e-01	
-5.651853448202444e-02	5.305086381650856e-01	
-6.279051952931333e-02	5.448975878820274e-01	
-6.906002571440581e-02	5.624577028290845e-01	
-7.532680552793279e-02	5.822256960437917e-01	
-8.159061156815767e-02	6.035243705578257e-01	
-8.785119655074290e-02	6.258614891170411e-01	
-9.410831331851410e-02	6.488691206508369e-01	
-1.003617148512147e-01	6.722657436314680e-01	
-1.066111542752598e-01	6.958317259401724e-01	
-1.128563848734816e-01	7.193929706323368e-01	
-1.190971600948697e-01	7.428097116099147e-01	
-1.253332335643043e-01	7.659686502632599e-01	
-1.315643590922826e-01	7.887773139169868e-01	
-1.377902906846382e-01	8.111599245346536e-01	
-1.440107825522524e-01	8.330543142733915e-01	
-1.502255891207569e-01	8.544095795735507e-01	
-1.564344650402308e-01	8.751842647258540e-01	
-1.626371651948835e-01	8.953449307443839e-01	
-1.688334447127339e-01	9.148650086090681e-01	
-1.750230589752761e-01	9.337238652506026e-01	
-1.812057636271374e-01	9.519060308302620e-01	
-1.873813145857248e-01	9.694005499555051e-01	
-1.935494680508605e-01	9.862004294317178e-01	
-1.997099805144073e-01	1.002302162269507e+00	
-2.058626087698812e-01	1.017705312805860e+00	
-2.120071099220546e-01	1.032412151539084e+00	
-2.181432413965425e-01	1.046427331021960e+00	
-2.242707609493812e-01	1.059757596183864e+00	
-2.303894266765907e-01	1.072411523956642e+00	
-2.364989970237248e-01	1.084399288200836e+00	
-2.425992307954076e-01	1.095732446768815e+00	
-2.486898871648550e-01	1.106423748172466e+00	
-2.547707256833824e-01	1.116486955798974e+00	
-2.608415062898968e-01	1.125936687978047e+00	
-2.669019893203755e-01	1.134788272477202e+00	
-2.729519355173252e-01	1.143057614210098e+00	
-2.789911060392293e-01	1.150761075102841e+00	
-2.850192624699762e-01	1.157915365186837e+00	
-2.910361668282720e-01	1.164537444083539e+00	
-2.970415815770351e-01	1.170644432123112e+00	
-3.030352696327742e-01	1.176253530400978e+00	
-3.090169943749477e-01	1.181381949127189e+00	
-3.149865196553052e-01	1.186046843666685e+00	
-3.209436098072095e-01	1.190265257705722e+00	
-3.268880296549425e-01	1.194054073012841e+00	
-3.328195445229867e-01	1.197429965292754e+00	
-3.387379202452915e-01	1.200409365659324e+00	
-3.446429231745172e-01	1.203008427279970e+00	
-3.505343201912592e-01	1.205242996768741e+00	
-3.564118787132510e-01	1.207128589929251e+00	
-3.622753667045460e-01	1.208680371471774e+00	
-3.681245526846784e-01	1.209913138351212e+00	
-3.739592057378004e-01	1.210841306394332e+00	
-3.797790955218012e-01	1.211478899905757e+00	
-3.855839922773966e-01	1.211839543962515e+00	
-3.913736668372026e-01	1.211936459126649e+00	
-3.971478906347808e-01	1.211782458324308e+00	
-4.029064357136629e-01	1.211389945657928e+00	
-4.086490747363494e-01	1.210770916935517e+00	
-4.143755809932845e-01	1.209936961717672e+00	
-4.200857284118066e-01	1.208899266698721e+00	
-4.257792915650727e-01	1.207668620253416e+00	
-4.314560456809591e-01	1.206255417994682e+00	
-4.371157666509330e-01	1.204669669201335e+00	
-4.427582310389017e-01	1.202921003987156e+00	
-4.483832160900325e-01	1.201018681094481e+00	
-4.539904997395471e-01	1.198971596206409e+00	
-4.595798606214882e-01	1.196788290681960e+00	
-4.651510780774579e-01	1.194476960627987e+00	
-4.707039321653322e-01	1.192045466230463e+00	
-4.762382036679388e-01	1.189501341275887e+00	
-4.817536741017150e-01	1.186851802801031e+00	
-4.872501257253321e-01	1.184103760816197e+00	
-4.927273415482914e-01	1.181263828053422e+00	
-4.981851053394907e-01	1.178338329696924e+00	
-5.036232016357604e-01	1.175333313058346e+00	
-5.090414157503709e-01	1.172254557164174e+00	
-5.144395337815061e-01	1.169107582227135e+00	
-5.198173426207091e-01	1.165897658977307e+00	
-5.251746299612954e-01	1.162629817832320e+00	
-5.305111843067338e-01	1.159308857889255e+00	
-5.358267949789964e-01	1.155939355723782e+00	
-5.411212521268757e-01	1.152525673984701e+00	
-5.463943467342690e-01	1.149071969774429e+00	
-5.516458706284298e-01	1.145582202808026e+00	
-5.568756164881876e-01	1.142060143345285e+00	
-5.620833778521303e-01	1.138509379892031e+00	
-5.672689491267562e-01	1.134933326668252e+00	
-5.724321255945907e-01	1.131335230841972e+00	
-5.775727034222674e-01	1.127718179528925e+00	
-5.826904796685759e-01	1.124085106559059e+00	
-5.877852522924730e-01	1.120438799011760e+00	
-5.928568201610592e-01	1.116781903522429e+00	
-5.979049830575185e-01	1.113116932363677e+00	
-6.029295416890244e-01	1.109446269304937e+00	
-6.079302976946050e-01	1.105772175254744e+00	
-6.129070536529763e-01	1.102096793690309e+00	
-6.178596130903341e-01	1.098422155879312e+00	
-6.227877804881123e-01	1.094750185899088e+00	
-6.276913612907004e-01	1.091082705458580e+00	
-6.325701619131244e-01	1.087421438528542e+00	
-6.374239897486896e-01	1.083768015785618e+00	
-6.422526531765844e-01	1.080123978875930e+00	
-6.470559615694440e-01	1.076490784503909e+00	
-6.518337253008785e-01	1.072869808352014e+00	
-6.565857557529562e-01	1.069262348837043e+00	
-6.613118653236517e-01	1.065669630708631e+00	
-6.660118674342514e-01	1.062092808495502e+00	
-6.706855765367199e-01	1.058532969804949e+00	
-6.753328081210244e-01	1.054991138480907e+00	
-6.799533787224192e-01	1.051468277625916e+00	
-6.845471059286887e-01	1.047965292492110e+00	
-6.891138083873483e-01	1.044483033246294e+00	
-6.936533058128047e-01	1.041022297613992e+00	
-6.981654189934725e-01	1.037583833407273e+00	
-7.026499697988491e-01	1.034168340940977e+00	
-7.071067811865475e-01	1.030776475341850e+00	
-7.115356772092853e-01	1.027408848754964e+00	
-7.159364830218311e-01	1.024066032451632e+00	
-7.203090248879069e-01	1.020748558842923e+00	
-7.246531301870467e-01	1.017456923402702e+00	
-7.289686274214113e-01	1.014191586504031e+00	
-7.332553462225598e-01	1.010952975172585e+00	
-7.375131173581737e-01	1.007741484760632e+00	
-7.417417727387391e-01	1.004557480544992e+00	
-7.459411454241820e-01	1.001401299252243e+00	
-7.501110696304595e-01	9.982732505143397e-01	
-7.542513807361038e-01	9.951736182576826e-01	
-7.583619152887215e-01	9.921026620285296e-01	
-7.624425110114479e-01	9.890606182575715e-01	
-7.664930068093496e-01	9.860477014663460e-01	
-7.705132427757894e-01	9.830641054180597e-01	
-7.745030601987337e-01	9.801100042153013e-01	
-7.784623015670236e-01	9.771855533469997e-01	
-7.823908105765880e-01	9.742908906869079e-01	
-7.862884321366186e-01	9.714261374457718e-01	
-7.901550123756904e-01	9.685913990792806e-01	
-7.939903986478350e-01	9.657867661537776e-01	
-7.977944395385710e-01	9.630123151716415e-01	
-8.015669848708764e-01	9.602681093581704e-01	
-8.053078857111220e-01	9.575541994116994e-01	
-8.090169943749473e-01	9.548706242186340e-01	
-8.126941644330942e-01	9.522174115349872e-01	
-8.163392507171839e-01	9.495945786359503e-01	
-8.199521093254520e-01	9.470021329349537e-01	
-8.235325976284275e-01	9.444400725736123e-01	
-8.270805742745616e-01	9.419083869838898e-01	
-8.305958991958127e-01	9.394070574237494e-01	
-8.340784336131710e-01	9.369360574875133e-01	
-8.375280400421419e-01	9.344953535920867e-01	
-8.409445822981690e-01	9.320849054401600e-01	
-8.443279255020153e-01	9.297046664614449e-01	
-8.476779360850832e-01	9.273545842329607e-01	
-8.509944817946921e-01	9.250346008793295e-01	
-8.542774316992952e-01	9.227446534540125e-01	
-8.575266561936521e-01	9.204846743023564e-01	
-8.607420270039438e-01	9.182545914073013e-01	
-8.639234171928352e-01	9.160543287185468e-01	
-8.670707011644901e-01	9.138838064659394e-01	
-8.701837546695256e-01	9.117429414578203e-01	
-8.732624548099204e-01	9.096316473650239e-01	
-8.763066800438636e-01	9.075498349911971e-01	
-8.793163101905566e-01	9.054974125300721e-01	
-8.822912264349534e-01	9.034742858103034e-01	
-8.852313113324551e-01	9.014803585284404e-01	
-8.881364488135446e-01	8.995155324705963e-01	
-8.910065241883678e-01	8.975797077233353e-01	
-8.938414241512640e-01	8.956727828742801e-01	
-8.966410367852359e-01	8.937946552029243e-01	
-8.994052515663712e-01	8.919452208621024e-01	
-9.021339593682028e-01	8.901243750505581e-01	
-9.048270524660198e-01	8.883320121770244e-01	
-9.074844245411170e-01	8.865680260162182e-01	
-9.101059706849957e-01	8.848323098571224e-01	
-9.126915874035030e-01	8.831247566439224e-01	
-9.152411726209175e-01	8.814452591099428e-01	
-9.177546256839813e-01	8.797937099049086e-01	
-9.202318473658704e-01	8.781700017158530e-01	
-9.226727398701150e-01	8.765740273819642e-01	
-9.250772068344580e-01	8.750056800036657e-01	
-9.274451533346615e-01	8.734648530461930e-01	
-9.297764858882515e-01	8.719514404379403e-01	
-9.320711124582108e-01	8.704653366638122e-01	
-9.343289424566121e-01	8.690064368538278e-01	
-9.365498867481923e-01	8.675746368672009e-01	
-9.387338576538742e-01	8.661698333721070e-01	
-9.408807689542255e-01	8.647919239213526e-01	
-9.429905358928646e-01	8.634408070241338e-01	
-9.450630751798049e-01	8.621163822140795e-01	
-9.470983049947445e-01	8.608185501137524e-01	
-9.490961449902947e-01	8.595472124957818e-01	
-9.510565162951535e-01	8.583022723407896e-01	
-9.529793415172190e-01	8.570836338922648e-01	
-9.548645447466430e-01	8.558912027085358e-01	
-9.567120515588307e-01	8.547248857119790e-01	
-9.585217890173756e-01	8.535845912356026e-01	
-9.602936856769430e-01	8.524702290671282e-01	
-9.620276715860857e-01	8.513817104907007e-01	
-9.637236782900096e-01	8.503189483263340e-01	
-9.653816388332738e-01	8.492818569672124e-01	
-9.670014877624350e-01	8.482703524149474e-01	
-9.685831611286310e-01	8.472843523128958e-01	
-9.701265964901058e-01	8.463237759776304e-01	
-9.716317329146739e-01	8.453885444286630e-01	
-9.730985109821264e-01	8.444785804164976e-01	
-9.745268727865771e-01	8.435938084491049e-01	
-9.759167619387472e-01	8.427341548168940e-01	
-9.772681235681934e-01	8.418995476162567e-01	
-9.785809043254720e-01	8.410899167717606e-01	
-9.798550523842469e-01	8.403051940570497e-01	
-9.810905174433340e-01	8.395453131145315e-01	
-9.822872507286887e-01	8.388102094738994e-01	
-9.834452049953296e-01	8.380998205695583e-01	
-9.845643345292054e-01	8.374140857570046e-01	
-9.856445951489979e-01	8.367529463282152e-01	
-9.866859442078679e-01	8.361163455260965e-01	
-9.876883405951377e-01	8.355042285580397e-01	
-9.886517447379140e-01	8.349165426086300e-01	
-9.895761186026509e-01	8.343532368515493e-01	
-9.904614256966512e-01	8.338142624607165e-01	
-9.913076310695066e-01	8.332995726207008e-01	
-9.921147013144778e-01	8.328091225364481e-01	
-9.928826045698137e-01	8.323428694423484e-01	
-9.936113105200084e-01	8.319007726106840e-01	
-9.943007903969988e-01	8.314827933594821e-01	
-9.949510169813002e-01	8.310888950598055e-01	
-9.955619646030800e-01	8.307190431425039e-01	
-9.961336091431725e-01	8.303732051044528e-01	
-9.966659280340299e-01	8.300513505143021e-01	
-9.971589002606139e-01	8.297534510177594e-01	
-9.976125063612252e-01	8.294794803424208e-01	
-9.980267284282716e-01	8.292294143021752e-01	
-9.984015501089750e-01	8.290032308011954e-01	
-9.987369566060175e-01	8.288009098375293e-01	
-9.990329346781247e-01	8.286224335063108e-01	
-9.992894726405892e-01	8.284677860025969e-01	
-9.995065603657316e-01	8.283369536238474e-01	
-9.996841892832999e-01	8.282299247720530e-01	
-9.998223523808090e-01	8.281466899555210e-01	
-9.999210442038161e-01	8.280872417903297e-01	
-9.999802608561371e-01	8.280515750014492e-01	
-1.000000000000000e+00	8.280396864235444e-01	
-9.999802608561371e-01	8.280515750014492e-01	
-9.999210442038161e-01	8.280872417903293e-01	
-9.998223523808090e-01	8.281466899555207e-01	
-9.996841892832999e-01	8.282299247720526e-01	
-9.995065603657316e-01	8.283369536238469e-01	
-9.992894726405892e-01	8.284677860025961e-01	
-9.990329346781247e-01	8.286224335063097e-01	
-9.987369566060175e-01	8.288009098375283e-01	
-9.984015501089750e-01	8.290032308011943e-01	
-9.980267284282716e-01	8.292294143021739e-01	
-9.976125063612252e-01	8.294794803424194e-01	
-9.971589002606139e-01	8.297534510177578e-01	
-9.966659280340299e-01	8.300513505143003e-01	
-9.961336091431725e-01	8.303732051044508e-01	
-9.955619646030800e-01	8.307190431425019e-01	
-9.949510169813002e-01	8.310888950598032e-01	
-9.943007903969988e-01	8.314827933594796e-01	
-9.936113105200084e-01	8.319007726106814e-01	
-9.928826045698137e-01	8.323428694423457e-01	
-9.921147013144779e-01	8.328091225364453e-01	
-9.913076310695066e-01	8.332995726206980e-01	
-9.904614256966512e-01	8.338142624607134e-01	
-9.895761186026510e-01	8.343532368515462e-01	
-9.886517447379140e-01	8.349165426086268e-01	
-9.876883405951378e-01	8.355042285580362e-01	
-9.866859442078680e-01	8.361163455260929e-01	
-9.856445951489980e-01	8.367529463282114e-01	
-9.845643345292054e-01	8.374140857570007e-01	
-9.834452049953297e-01	8.380998205695545e-01	
-9.822872507286887e-01	8.388102094738953e-01	
-9.810905174433341e-01	8.395453131145272e-01	
-9.798550523842470e-01	8.403051940570452e-01	
-9.785809043254721e-01	8.410899167717559e-01	
-9.772681235681935e-01	8.418995476162521e-01	
-9.759167619387473e-01	8.427341548168888e-01	
-9.745268727865771e-01	8.435938084490997e-01	
-9.730985109821264e-01	8.444785804164926e-01	
-9.716317329146740e-01	8.453885444286576e-01	
-9.701265964901059e-01	8.463237759776250e-01	
-9.685831611286311e-01	8.472843523128901e-01	
-9.670014877624351e-01	8.482703524149418e-01	
-9.653816388332738e-01	8.492818569672065e-01	
-9.637236782900097e-01	8.503189483263279e-01	
-9.620276715860858e-01	8.513817104906946e-01	
-9.602936856769431e-01	8.524702290671220e-01	
-9.585217890173757e-01	8.535845912355963e-01	
-9.567120515588304e-01	8.547248857119727e-01	
-9.548645447466431e-01	8.558912027085291e-01	
-9.529793415172187e-01	8.570836338922582e-01	
-9.510565162951536e-01	8.583022723407826e-01	
-9.490961449902945e-01	8.595472124957749e-01	
-9.470983049947443e-01	8.608185501137453e-01	
-9.450630751798047e-01	8.621163822140723e-01	
-9.429905358928644e-01	8.634408070241264e-01	
-9.408807689542253e-01	8.647919239213451e-01	
-9.387338576538741e-01	8.661698333720993e-01	
-9.365498867481924e-01	8.675746368671930e-01	
-9.343289424566119e-01	8.690064368538200e-01	
-9.320711124582111e-01	8.704653366638038e-01	
-9.297764858882512e-01	8.719514404379323e-01	
-9.274451533346614e-01	8.734648530461846e-01	
-9.250772068344579e-01	8.750056800036573e-01	
-9.226727398701148e-01	8.765740273819558e-01	
-9.202318473658702e-01	8.781700017158444e-01	
-9.177546256839810e-01	8.797937099048997e-01	
-9.152411726209176e-01	8.814452591099335e-01	
-9.126915874035026e-01	8.831247566439132e-01	
-9.101059706849958e-01	8.848323098571128e-01	
-9.074844245411168e-01	8.865680260162089e-01	
-9.048270524660196e-01	8.883320121770147e-01	
-9.021339593682026e-01	8.901243750505484e-01	
-8.994052515663710e-01	8.919452208620926e-01	
-8.966410367852357e-01	8.937946552029145e-01	
-8.938414241512637e-01	8.956727828742700e-01	
-8.910065241883680e-01	8.975797077233250e-01	
-8.881364488135444e-01	8.995155324705859e-01	
-8.852313113324553e-01	9.014803585284296e-01	
-8.822912264349531e-01	9.034742858102929e-01	
-8.793163101905562e-01	9.054974125300614e-01	
-8.763066800438634e-01	9.075498349911861e-01	
-8.732624548099202e-01	9.096316473650128e-01	
-8.701837546695254e-01	9.117429414578092e-01	
-8.670707011644905e-01	9.138838064659276e-01	
-8.639234171928354e-01	9.160543287185351e-01	
-8.607420270039439e-01	9.182545914072895e-01	
-8.575266561936523e-01	9.204846743023443e-01	
-8.542774316992954e-01	9.227446534540003e-01	
-8.509944817946923e-01	9.250346008793173e-01	
-8.476779360850835e-01	9.273545842329483e-01	
-8.443279255020155e-01	9.297046664614323e-01	
-8.409445822981693e-01	9.320849054401473e-01	
-8.375280400421421e-01	9.344953535920738e-01	
-8.340784336131712e-01	9.369360574875004e-01	
-8.305958991958130e-01	9.394070574237362e-01	
-8.270805742745618e-01	9.419083869838765e-01	
-8.235325976284277e-01	9.444400725735990e-01	
-8.199521093254523e-01	9.470021329349401e-01	
-8.163392507171842e-01	9.495945786359367e-01	
-8.126941644330944e-01	9.522174115349733e-01	
-8.090169943749476e-01	9.548706242186202e-01	
-8.053078857111223e-01	9.575541994116854e-01	
-8.015669848708766e-01	9.602681093581564e-01	
-7.977944395385713e-01	9.630123151716271e-01	
-7.939903986478354e-01	9.657867661537631e-01	
-7.901550123756906e-01	9.685913990792662e-01	
-7.862884321366188e-01	9.714261374457572e-01	
-7.823908105765883e-01	9.742908906868931e-01	
-7.784623015670239e-01	9.771855533469851e-01	
-7.745030601987339e-01	9.801100042152863e-01	
-7.705132427757896e-01	9.830641054180446e-01	
-7.664930068093498e-01	9.860477014663309e-01	
-7.624425110114482e-01	9.890606182575562e-01	
-7.583619152887219e-01	9.921026620285142e-01	
-7.542513807361041e-01	9.951736182576671e-01	
-7.501110696304595e-01	9.982732505143244e-01	
-7.459411454241823e-01	1.001401299252227e+00	
-7.417417727387396e-01	1.004557480544976e+00	
-7.375131173581740e-01	1.007741484760617e+00	
-7.332553462225604e-01	1.010952975172569e+00	
-7.289686274214116e-01	1.014191586504015e+00	
-7.246531301870469e-01	1.017456923402686e+00	
-7.203090248879069e-01	1.020748558842907e+00	
-7.159364830218313e-01	1.024066032451616e+00	
-7.115356772092853e-01	1.027408848754947e+00	
-7.071067811865477e-01	1.030776475341833e+00	
-7.026499697988496e-01	1.034168340940960e+00	
-6.981654189934727e-01	1.037583833407256e+00	
-6.936533058128054e-01	1.041022297613974e+00	
-6.891138083873485e-01	1.044483033246277e+00	
-6.845471059286889e-01	1.047965292492093e+00	
-6.799533787224191e-01	1.051468277625899e+00	
-6.753328081210246e-01	1.054991138480891e+00	
-6.706855765367199e-01	1.058532969804933e+00	
-6.660118674342518e-01	1.062092808495485e+00	
-6.613118653236523e-01	1.065669630708613e+00	
-6.565857557529565e-01	1.069262348837026e+00	
-6.518337253008791e-01	1.072869808351996e+00	
-6.470559615694442e-01	1.076490784503891e+00	
-6.422526531765846e-01	1.080123978875912e+00	
-6.374239897486896e-01	1.083768015785600e+00	
-6.325701619131247e-01	1.087421438528525e+00	
-6.276913612907002e-01	1.091082705458563e+00	
-6.227877804881126e-01	1.094750185899070e+00	
-6.178596130903348e-01	1.098422155879294e+00	
-6.129070536529765e-01	1.102096793690292e+00	
-6.079302976946057e-01	1.105772175254726e+00	
-6.029295416890247e-01	1.109446269304919e+00	
-5.979049830575192e-01	1.113116932363659e+00	
-5.928568201610591e-01	1.116781903522412e+00	
-5.877852522924732e-01	1.120438799011743e+00	
-5.826904796685758e-01	1.124085106559042e+00	
-5.775727034222676e-01	1.127718179528907e+00	
-5.724321255945912e-01	1.131335230841954e+00	
-5.672689491267565e-01	1.134933326668235e+00	
-5.620833778521309e-01	1.138509379892014e+00	
-5.568756164881880e-01	1.142060143345268e+00	
-5.516458706284305e-01	1.145582202808009e+00	
-5.463943467342689e-01	1.149071969774413e+00	
-5.411212521268760e-01	1.152525673984685e+00	
-5.358267949789963e-01	1.155939355723765e+00	
-5.305111843067341e-01	1.159308857889239e+00	
-5.251746299612954e-01	1.162629817832304e+00	
-5.198173426207094e-01	1.165897658977291e+00	
-5.144395337815068e-01	1.169107582227119e+00	
-5.090414157503712e-01	1.172254557164158e+00	
-5.036232016357610e-01	1.175333313058330e+00	
-4.981851053394906e-01	1.178338329696910e+00	
-4.927273415482917e-01	1.181263828053407e+00	
-4.872501257253320e-01	1.184103760816183e+00	
-4.817536741017153e-01	1.186851802801017e+00	
-4.762382036679387e-01	1.189501341275873e+00	
-4.707039321653325e-01	1.192045466230450e+00	
-4.651510780774586e-01	1.194476960627973e+00	
-4.595798606214877e-01	1.196788290681948e+00	
-4.539904997395470e-01	1.198971596206397e+00	
-4.483832160900320e-01	1.201018681094470e+00	
-4.427582310389016e-01	1.202921003987145e+00	
-4.371157666509325e-01	1.204669669201325e+00	
-4.314560456809590e-01	1.206255417994673e+00	
-4.257792915650722e-01	1.207668620253407e+00	
-4.200857284118061e-01	1.208899266698712e+00	
-4.143755809932844e-01	1.209936961717664e+00	
-4.086490747363489e-01	1.210770916935510e+00	
-4.029064357136628e-01	1.211389945657921e+00	
-3.971478906347803e-01	1.211782458324302e+00	
-3.913736668372025e-01	1.211936459126644e+00	
-3.855839922773961e-01	1.211839543962510e+00	
-3.797790955218011e-01	1.211478899905753e+00	
-3.739592057377999e-01	1.210841306394329e+00	
-3.681245526846778e-01	1.209913138351210e+00	
-3.622753667045459e-01	1.208680371471773e+00	
-3.564118787132505e-01	1.207128589929251e+00	
-3.505343201912591e-01	1.205242996768742e+00	
-3.446429231745167e-01	1.203008427279972e+00	
-3.387379202452914e-01	1.200409365659328e+00	
-3.328195445229862e-01	1.197429965292759e+00	
-3.268880296549424e-01	1.194054073012847e+00	
-3.209436098072089e-01	1.190265257705730e+00	
-3.149865196553046e-01	1.186046843666694e+00	
-3.090169943749476e-01	1.181381949127200e+00	
-3.030352696327737e-01	1.176253530400990e+00	
-2.970415815770350e-01	1.170644432123127e+00	
-2.910361668282715e-01	1.164537444083555e+00	
-2.850192624699761e-01	1.157915365186856e+00	
-2.789911060392288e-01	1.150761075102861e+00	
-2.729519355173251e-01	1.143057614210120e+00	
-2.669019893203750e-01	1.134788272477226e+00	
-2.608415062898967e-01	1.125936687978075e+00	
-2.547707256833823e-01	1.116486955799004e+00	
-2.486898871648553e-01	1.106423748172499e+00	
-2.425992307954075e-01	1.095732446768850e+00	
-2.364989970237251e-01	1.084399288200875e+00	
-2.303894266765915e-01	1.072411523956685e+00	
-2.242707609493816e-01	1.059757596183910e+00	
-2.181432413965433e-01	1.046427331022010e+00	
-2.120071099220549e-01	1.032412151539136e+00	
-2.058626087698820e-01	1.017705312805918e+00	
-1.997099805144072e-01	1.002302162269567e+00	
-1.935494680508608e-01	9.862004294317835e-01	
-1.873813145857247e-01	9.694005499555739e-01	
-1.812057636271378e-01	9.519060308303375e-01	
-1.750230589752760e-01	9.337238652506821e-01	
-1.688334447127342e-01	9.148650086091545e-01	
-1.626371651948843e-01	8.953449307444780e-01	
-1.564344650402311e-01	8.751842647259533e-01	
-1.502255891207577e-01	8.544095795736585e-01	
-1.440107825522523e-01	8.330543142735040e-01	
-1.377902906846386e-01	8.111599245347758e-01	
-1.315643590922825e-01	7.887773139171164e-01	
-1.253332335643047e-01	7.659686502634009e-01	
-1.190971600948697e-01	7.428097116100648e-01	
-1.128563848734820e-01	7.193929706325001e-01	
-1.066111542752606e-01	6.958317259403501e-01	
-1.003617148512151e-01	6.722657436316583e-01	
-9.410831331851492e-02	6.488691206510450e-01	
-8.785119655074328e-02	6.258614891172659e-01	
-8.159061156815804e-02	6.035243705580712e-01	
-7.532680552793272e-02	5.822256960440597e-01	
-6.906002571440618e-02	5.624577028293821e-01	
-6.279051952931326e-02	5.448975878823570e-01	
-5.651853448202480e-02	5.305086381654568e-01	
-5.024431817977022e-02	5.207172779881005e-01	
-4.396811831786508e-02	5.177419722256507e-01	
-3.769018266993510e-02	5.252511441234923e-01	
-3.141075907812835e-02	5.498105603410579e-01	
-2.513009544333794e-02	6.045007220718490e-01	
-1.884843971540814e-02	7.197610794295914e-01	
-1.256603988335296e-02	9.866929236961058e-01	
-6.283143965558805e-03	1.858402106618930e+00	


==> data/fig_space_station_bode.dat <==
omega	modulus	angle	
0.1	0.000170066671095	1.56957481468	
0.10233520471	0.000174164361759	1.56954526855	
0.10472494123	0.000178367015966	1.56951495736	
0.10717048299	0.000182677777211	1.56948385764	
0.109673133156	0.0001870999155	1.56945194491	
0.112234225327	0.000191636834563	1.56941919369	
0.114855124242	0.000196292079588	1.56938557736	
0.117537226513	0.000201069345532	1.56935106817	
0.120281961362	0.000205972486071	1.56931563709	
0.123090791389	0.000211005523215	1.56927925382	
0.125965213347	0.00021617265769	1.56924188662	
0.128906758941	0.000221478280115	1.56920350229	
0.131916995647	0.000226926983078	1.56916406602	
0.134997527543	0.000232523574177	1.56912354133	
0.138149996164	0.000238273090126	1.5690818899	
0.141376081381	0.000244180812025	1.56903907152	
0.144677502292	0.000250252281903	1.56899504389	
0.148056018139	0.000256493320669	1.5689497625	
0.151513429248	0.000262910047599	1.56890318047	
0.155051577983	0.000269508901519	1.56885524839	
0.158672349735	0.000276296663858	1.5688059141	
0.162377673919	0.000283280483767	1.56875512254	
0.166169525008	0.000290467905513	1.56870281545	
0.170049923582	0.000297866898399	1.56864893118	
0.174020937406	0.000305485889473	1.56859340443	
0.178084682532	0.000313333799347	1.5685361659	
0.182243324426	0.00032142008146	1.56847714202	
0.186499079121	0.000329754765179	1.56841625457	
0.190854214401	0.000338348503182	1.5683534203	
0.195311051004	0.000347212623621	1.56828855049	
0.199871963866	0.000356359187639	1.56822155048	
0.204539383379	0.000365801052881	1.56815231916	
0.209315796693	0.000375551943739	1.56808074834	
0.214203749036	0.000385626529187	1.56800672218	
0.219205845072	0.000396040509153	1.56793011639	
0.22432475029	0.000406810710558	1.56785079749	
0.229563192424	0.000417955194286	1.56776862191	
0.234923962905	0.000429493374577	1.56768343497	
0.240409918351	0.000441446152538	1.56759506979	
0.246023982087	0.000453836065757	1.56750334602	
0.251769145704	0.000466687456346	1.56740806845	
0.257648470652	0.000480026660078	1.56730902543	
0.263665089873	0.0004938822198	1.56720598705	
0.26982220947	0.00050828512682	1.56709870315	
0.276123110413	0.000523269094621	1.56698690098	
0.282571150292	0.000538870870104	1.56687028261	
0.289169765102	0.000555130588454	1.56674852192	
0.295922471076	0.000572092178975	1.56662126117	
0.302832866557	0.000589803830599	1.56648810708	
0.30990463392	0.000608318527616	1.56634862629	
0.317141541527	0.00062769466825	1.56620234012	
0.324547445741	0.000647996781474	1.56604871846	
0.332126292979	0.000669296360742	1.56588717273	
0.339882121815	0.00069167283753	1.56571704759	
0.347819065131	0.000715214722848	1.56553761119	
0.355941352322	0.000740020951534	1.56534804375	
0.364253311545	0.000766202472705	1.56514742397	
0.372759372031	0.000793884140605	1.56493471289	
0.381464066443	0.000823206974276	1.56470873456	
0.390372033289	0.000854330872836	1.5644681528	
0.399488019395	0.000887437897359	1.5642114431	
0.408816882439	0.000922736262353	1.56393685837	
0.418363593532	0.00096046522262	1.56364238702	
0.428133239872	0.00100090109911	1.56332570121	
0.438131027453	0.00104436476615	1.56298409243	
0.448362283841	0.00109123103113	1.56261439088	
0.45883246101	0.00114194048956	1.56221286335	
0.469547138249	0.00119701465305	1.56177508291	
0.480512025136	0.00125707545547	1.56129576075	
0.491732964578	0.00132287069123	1.56076852674	
0.503215935926	0.0013953076031	1.56018563955	
0.514967058162	0.00147549783809	1.55953759843	
0.526992593158	0.00156481852966	1.5588126155	
0.539298949013	0.00166499668457	1.55799588638	
0.55189268347	0.00177822795361	1.55706856318	
0.564780507407	0.00190734732165	1.55600627808	
0.577969288415	0.00205608027631	1.55477696997	
0.591466054459	0.00222942249582	1.5533375979	
0.605277997619	0.00243423192007	1.55162901465	
0.619412477927	0.00268018602468	1.54956767537	
0.633877027284	0.00298139714324	1.54703164201	
0.648679353479	0.00335928165991	1.54383571351	
0.663827344292	0.00384798665835	1.53968436615	
0.679329071701	0.0045054953842	1.53407538371	
0.695192796178	0.00543880046202	1.5260812031	
0.711426971096	0.00686945398212	1.5137786637	
0.728040247231	0.00934228679937	1.49242801996	
0.745041477373	0.0146462837924	1.44638360974	
0.762439721042	0.0337280733624	1.27739919628	
0.780244249317	0.0695322903575	-0.922219584783	
0.798464549774	0.01900993438	-1.40248131277	
0.817110331546	0.0107141811487	-1.47474367168	
0.836191530492	0.00740752934612	-1.50329047402	
0.855718314494	0.0056314707369	-1.51851348603	
0.875701088876	0.00452171449619	-1.52793976327	
0.896150501947	0.00376116883942	-1.53432158642	
0.917077450674	0.00320622245804	-1.53890231906	
0.938493086494	0.00278240514477	-1.5423245977	
0.960408821251	0.00244724777874	-1.54495290838	
0.982836333277	0.00217475352932	-1.54700821261	
1.00578757362	0.00194810835356	-1.54863097372	
1.02927477241	0.00175594530662	-1.54991328104	
1.05331044537	0.00159029307567	-1.55091627615	
1.0779074005	0.00144538440911	-1.55167999405	
1.10307874488	0.0013169309095	-1.55222897187	
1.12883789168	0.00120166368987	-1.55257527007	
1.1551985673	0.00109703201664	-1.55271969266	
1.18217481865	0.00100099911594	-1.55265148907	
1.20978102069	0.000911899395108	-1.55234643317	
1.23803188406	0.000828335235708	-1.55176273839	
1.26694246293	0.000749099465471	-1.55083358456	
1.29652816299	0.000673114246855	-1.54945372985	
1.32680474971	0.000599379800175	-1.54745488974	
1.35778835672	0.000526927836592	-1.54455798055	
1.38949549437	0.000454775206576	-1.54027309834	
1.4219430586	0.000381873404235	-1.53366692651	
1.45514833987	0.000307049802865	-1.52273669918	
1.48912903244	0.000228942115385	-1.50231714924	
1.52390324374	0.000145977095051	-1.45399594914	
1.55948950406	5.73494453377e-05	-1.23437041531	
1.5959067764	5.19868137687e-05	1.1411947323	
1.63317446661	0.000165650280329	1.41598000889	
1.67131243367	0.000303384179717	1.4676690747	
1.71034100034	0.000473865259079	1.48657578091	
1.75028096393	0.000695018591734	1.4934803236	
1.79115360743	0.00100051022505	1.49313426769	
1.83298071083	0.00146111145422	1.48563249635	
1.87578456272	0.00225502911363	1.46669223492	
1.91958797217	0.00399405881166	1.41854723296	
1.96441428091	0.0108948193284	1.21126157762	
2.01028737571	0.0166308567963	-1.08301483291	
2.05723170119	0.00562838125433	-1.4288741738	
2.10527227277	0.00347618104485	-1.49125914738	
2.15443469003	0.00256611724717	-1.51627446518	
2.20474515038	0.00205448575678	-1.52866585402	
2.25623046297	0.00170386988681	-1.52924269241	
2.308918063	0.00163504628462	-1.4869351803	
2.36283602636	0.00139361088638	-1.54429498509	
2.41801308453	0.00124390395549	-1.54922248744	
2.47447863996	0.00112084479072	-1.54120140761	
2.5322627817	0.00104995939686	-1.55151704217	
2.59139630144	0.000979940020846	-1.54937553619	
2.65191070992	0.000906777234758	-1.55690191919	
2.71383825371	0.000846513651258	-1.55819520453	
2.77721193243	0.000793533550773	-1.55900728314	
2.84206551627	0.000745873605058	-1.55958365576	
2.90843356406	0.000702302970932	-1.55997602915	
2.97635144163	0.00066188814796	-1.56019414383	
3.04585534067	0.000623847653494	-1.5602239642	
3.11698229804	0.000587465633238	-1.5600257555	
3.18977021547	0.000552015788132	-1.55952092154	
3.26425787977	0.000516669079489	-1.55856105793	
3.34048498351	0.000480350341531	-1.55685622935	
3.41849214618	0.000441471973319	-1.55379247205	
3.49832093578	0.000397363043413	-1.54789164198	
3.58001389103	0.000342854919902	-1.53480152134	
3.66361454402	0.000266121549294	-1.49628227179	
3.7491674434	0.000135459282318	-1.25122929302	
3.83671817811	0.000309927569161	0.95261376989	
3.92631340171	0.00281577236339	-0.687228824368	
4.01800085718	0.000983570251164	-1.46076156748	
4.11182940244	0.000710801965712	-1.52477139069	
4.2078490363	0.000600030342616	-1.54372388201	
4.30611092517	0.000535653946006	-1.55192300449	
4.4066674303	0.000490933095882	-1.55619019949	
4.50957213568	0.000456366334422	-1.55864001645	
4.61487987658	0.000427673625648	-1.56009139581	
4.7226467688	0.000402570382495	-1.56089051736	
4.83293023857	0.000379623162903	-1.56115656748	
4.94578905312	0.000357725646492	-1.56083652872	
5.06128335202	0.000335732056642	-1.55962198483	
5.17947467923	0.000311941228581	-1.55654547594	
5.30042601588	0.000282719614491	-1.54808214054	
5.42420181384	0.000236617414239	-1.51350844293	
5.55086803006	0.000127558064896	-0.91559967386	
5.68049216173	0.000579944161915	-1.32069584464	
5.81314328222	0.000378165096115	-1.52543600123	
5.94889207793	0.000320328766694	-1.54101333568	
6.08781088591	0.000286526977534	-1.32095733483	
6.22997373244	0.000306438586666	-1.54722772834	
6.37545637246	0.000280810043887	-1.55895442993	
6.52433632993	0.000263282500148	-1.56148959094	
6.67669293919	0.00024836721999	-1.56234542983	
6.83260738716	0.000234597574648	-1.56246980722	
6.99216275666	0.000221237587306	-1.56201925155	
7.15544407066	0.000207683785436	-1.56082891288	
7.3225383376	0.000193143054204	-1.55823786947	
7.49353459774	0.000176018152311	-1.55183654646	
7.66852397059	0.000151301052211	-1.52761197782	
7.84759970351	9.48842038432e-05	-1.12509333401	
8.03085722139	0.000233078013864	-1.41260939736	
8.21839417746	0.000178357331405	-1.51699830246	
8.41031050535	0.000142776298531	-1.52762394802	
8.60670847238	0.000108264340277	-1.49798994505	
8.80769273398	5.73700398974e-05	-1.304446273	
9.01337038952	8.99560052893e-05	0.931365052362	
9.22385103936	0.00117164859026	-0.0470119979314	
9.43924684325	0.000416460465113	-1.42907881621	
9.65967258009	0.000282579838512	-1.51171399145	
9.88524570913	0.000226437563731	-1.53317682875	
10.1160864325	0.000186218647412	-1.51683747888	
10.3523177593	0.00018955394109	-1.48385547384	
10.5940655712	0.000133553454357	-1.42921783866	
10.8414586894	0.000304513103557	-1.20297872057	
11.0946289433	0.00020105420192	-1.5300205178	
11.3537112409	0.000174785737248	-1.55194800865	
11.6188436405	0.000159733869577	-1.5580617694	
11.8901674244	0.000148487150592	-1.5607268068	
12.1678271741	0.000139106085353	-1.56215084695	
12.4519708474	0.000130826621964	-1.5629851155	
12.742749857	0.00012326752256	-1.56347052631	
13.0403191518	0.000116191007901	-1.56362577453	
13.3448372988	0.000109598821069	-1.55946827901	
13.6564665679	0.000103372542001	-1.56373815671	
13.9753730184	9.71593827506e-05	-1.56377323135	
14.3017265874	9.11293670067e-05	-1.56354368756	
14.6357011802	8.52042586511e-05	-1.56313091309	
14.9774747635	7.9322759868e-05	-1.56248908627	
15.3272294595	7.34187848409e-05	-1.56147177501	
15.6851516437	6.73854094201e-05	-1.55992675227	
16.0514320436	6.10498703734e-05	-1.55707678747	
16.4262658407	5.40133660411e-05	-1.55075452745	
16.8098527743	4.5054026486e-05	-1.52962783835	
17.2023972479	2.82485000015e-05	-1.30969460849	
17.6041084387	9.20810182149e-05	-1.19425309833	
18.015200408	5.32669285202e-05	-1.51416284586	
18.4358922164	4.20424049884e-05	-1.53432126719	
18.8664080397	3.3996740241e-05	-1.54001144792	
19.3069772888	2.70204702733e-05	-1.53634948927	
19.7578347318	2.03515932219e-05	-1.52579915362	
20.219220619	1.36124468824e-05	-1.49809610901	
20.6913808111	6.17062497035e-06	-1.32761592604	
21.1745669104	8.07765976274e-06	-0.81117099471	
21.6690363941	3.69804963648e-06	1.08773338632	
22.1750527525	1.10642168362e-05	1.46690657651	
22.6928856288	1.86133525409e-05	1.50791975356	
23.2228109628	2.64054557119e-05	1.52355833731	
23.7651111381	3.46028021043e-05	1.53165584436	
24.3200751327	4.33331798478e-05	1.53641529833	
24.8879986726	5.27392320803e-05	1.53931187481	
25.4691843897	6.30197365412e-05	1.54086512142	
26.0639419831	7.45594351436e-05	1.54062181611	
26.6725883839	8.89896684992e-05	1.52816672586	
27.295447924	9.34243832808e-05	1.51495261401	
27.9328525095	0.000111584719812	1.54097674074	
28.5851417968	0.000129558423775	1.54241922214	
29.2526633744	0.000149877187107	1.54198713757	
29.9357729472	0.000173752740548	1.54033066608	
30.634834527	0.000202029210632	1.53804264223	
31.3502206257	0.000237501083896	1.53620051232	
32.0823124542	0.000283026265096	1.5322086452	
32.8315001256	0.000344799263188	1.52547963694	
33.5981828628	0.000436275942775	1.51261851629	
34.3827692114	0.000615878679084	1.45798363978	
35.1856772574	0.000468034779353	1.16306168714	
36.0073348499	0.000869711743025	1.45092159107	
36.8481798291	0.00163774419014	1.39656850147	
37.7086602599	0.00593583249487	0.963967605347	
38.5892346703	0.00327374256472	-1.26916675283	
39.4903722958	0.00141605486955	-1.44684486268	
40.4125533295	0.00090986416929	-1.49349380885	
41.3562691782	0.000672343778681	-1.51441125518	
42.3220227238	0.000536978261578	-1.52600011398	
43.3103285917	0.000444470158814	-1.53379020103	
44.3217134248	0.000377107555124	-1.53688498153	
45.3567161641	0.000321909942006	-1.53213462735	
46.4158883361	0.000263111428401	-1.4911862962	
47.4997943466	0.000202849663034	-1.25309326366	
48.6090117813	0.000341281504736	-1.47205799593	
49.7441317138	0.000272309175738	-1.53996830315	
50.9057590204	0.000242555653762	-1.54689512258	
52.0945127025	0.000220681858702	-1.55245113045	
53.3110262167	0.00020378614626	-1.55336671242	
54.5559478117	0.000186598082991	-1.54995516877	
55.8299408744	0.000162182644013	-1.40961219644	
57.1336842832	0.000183954756933	-1.54324009807	
58.4678727694	0.000168885178421	-1.55755298966	
59.833217288	0.000158789439083	-1.56023819318	
61.2304453961	0.000150468702736	-1.55935252449	
62.6603016407	0.000143429245237	-1.56226147961	
64.1235479558	0.000136892520072	-1.56297130213	
65.6209640677	0.000130971541169	-1.56348744303	
67.1533479112	0.000125543810371	-1.56391905326	
68.7215160543	0.000120532242695	-1.56429485131	
70.3263041338	0.000115879928057	-1.56462898225	
71.9685673001	0.00011154222515	-1.56493006116	
73.6491806732	0.000107482915678	-1.56520393505	
75.369039809	0.000103671957744	-1.56545485177	
77.1290611763	0.000100084032865	-1.56568604634	
78.9301826454	9.66975419493e-05	-1.56590006848	
80.773363988	9.34938784191e-05	-1.56609898051	
82.659587388	9.0456883554e-05	-1.56628448417	
84.5898579657	8.75724275162e-05	-1.56645800606	
86.5652043129	8.48280803432e-05	-1.56662075752	
88.586679041	8.22128492723e-05	-1.56677377795	
90.6553593422	7.97169661429e-05	-1.56691796707	
92.7723475631	7.73317133549e-05	-1.5670541096	
94.9387717928	7.50492799911e-05	-1.56718289432	
97.155786463	7.28626418691e-05	-1.56730492925	
99.4245729643	7.07654607948e-05	-1.5674207538	
101.746340275	6.87519993855e-05	-1.56753084864	
104.122325605	6.68170486255e-05	-1.56763564382	
106.553795056	6.49558659207e-05	-1.56773552552	
109.042044297	6.31641218689e-05	-1.56783084166	
111.588399251	6.14378543131e-05	-1.56792190668	
114.194216806	5.97734285144e-05	-1.56800900557	
116.860885535	5.81675024963e-05	-1.56809239731	
119.589826437	5.66169967787e-05	-1.56817231784	
122.382493697	5.51190678554e-05	-1.5682489826	
125.240375454	5.36710848787e-05	-1.56832258875	
128.1649946	5.22706091001e-05	-1.56839331713	
131.15790959	5.09153756907e-05	-1.5684613339	
134.220715272	4.96032776213e-05	-1.56852679202	
137.355043736	4.83323513335e-05	-1.5685898326	
140.562565186	4.71007639695e-05	-1.56865058601	
143.844988829	4.59068019667e-05	-1.56870917288	
147.204063783	4.47488608469e-05	-1.56876570505	
150.641580013	4.36254360565e-05	-1.56882028636	
154.159369284	4.25351147317e-05	-1.56887301333	
157.759306136	4.14765682819e-05	-1.56892397584	
161.443308883	4.04485456965e-05	-1.56897325771	
165.213340636	3.94498674941e-05	-1.56902093718	
169.071410347	3.84794202428e-05	-1.5690670874	
173.019573885	3.75361515887e-05	-1.56911177684	
177.059935123	3.66190657399e-05	-1.56915506969	
181.194647067	3.57272193557e-05	-1.56919702616	
185.425912999	3.48597178003e-05	-1.56923770283	
189.755987652	3.40157117232e-05	-1.56927715291	
194.187178413	3.3194393934e-05	-1.56931542649	
198.721846549	3.23949965413e-05	-1.56935257081	
203.362408469	3.16167883305e-05	-1.56938863042	
208.111337009	3.08590723577e-05	-1.56942364742	
212.971162752	3.01211837387e-05	-1.5694576616	
217.944475375	2.94024876144e-05	-1.56949071064	
223.033925029	2.87023772771e-05	-1.56952283021	
228.24222375	2.80202724429e-05	-1.56955405416	
233.572146909	2.73556176562e-05	-1.56958441461	
239.026534684	2.67078808151e-05	-1.56961394206	
244.60829358	2.60765518076e-05	-1.56964266554	
250.320397972	2.54611412476e-05	-1.56967061264	
256.165891695	2.48611793036e-05	-1.56969780966	
262.147889662	2.42762146109e-05	-1.56972428168	
268.269579528	2.37058132616e-05	-1.5697500526	
274.534223384	2.31495578652e-05	-1.56977514526	
280.945159498	2.26070466732e-05	-1.56979958147	
287.505804094	2.20778927649e-05	-1.56982338208	
294.219653172	2.15617232871e-05	-1.56984656706	
301.09028437	2.10581787444e-05	-1.56986915552	
308.121358871	2.05669123361e-05	-1.56989116576	
315.316623355	2.00875893369e-05	-1.56991261536	
322.679911995	1.96198865158e-05	-1.56993352115	
330.215148497	1.91634915929e-05	-1.56995389932	
337.926348197	1.87181027293e-05	-1.5699737654	
345.817620195	1.82834280491e-05	-1.56999313434	
353.893169549	1.78591851897e-05	-1.57001202049	
362.157299512	1.74451008798e-05	-1.57003043769	
370.614413827	1.70409105416e-05	-1.57004839926	
379.269019073	1.66463579171e-05	-1.57006591801	
388.125727069	1.62611947151e-05	-1.57008300632	
397.189257327	1.58851802792e-05	-1.57009967611	
406.464439571	1.55180812733e-05	-1.5701159389	
415.956216307	1.51596713859e-05	-1.57013180578	
425.669645461	1.48097310493e-05	-1.57014728749	
435.609903069	1.44680471747e-05	-1.5701623944	
445.782286042	1.41344129012e-05	-1.57017713652	
456.192214981	1.3808627358e-05	-1.57019152354	
466.84523707	1.34904954388e-05	-1.57020556485	
477.747029034	1.31798275879e-05	-1.57021926952	
488.903400156	1.2876439597e-05	-1.57023264633	
500.320295383	1.2580152412e-05	-1.57024570379	
512.003798484	1.22907919493e-05	-1.57025845015	
523.9601353	1.20081889215e-05	-1.5702708934	
536.195677057	1.17321786702e-05	-1.57028304128	
548.716943761	1.14626010081e-05	-1.57029490131	
561.530607675	1.11993000672e-05	-1.57030648078	
574.643496872	1.0942124155e-05	-1.57031778676	
588.062598875	1.06909256161e-05	-1.57032882612	
601.79506438	1.04455607009e-05	-1.57033960553	
615.848211066	1.02058894393e-05	-1.57035013146	
630.229527496	9.97177552054e-06	-1.5703604102	
644.946677104	9.74308617769e-06	-1.57037044787	
660.007502283	9.51969207705e-06	-1.57038025041	
675.420028561	9.30146721229e-06	-1.57038982359	
691.192468878	9.08828880284e-06	-1.57039917303	
707.333227964	8.88003719632e-06	-1.5704083042	
723.850906817	8.67659577495e-06	-1.5704172224	
740.754307285	8.47785086557e-06	-1.5704259328	
758.052436756	8.28369165312e-06	-1.57043444044	
775.754512961	8.09401009748e-06	-1.57044275021	
793.869968884	7.9087008534e-06	-1.57045086688	
812.408457786	7.72766119341e-06	-1.57045879508	
831.379858355	7.55079093361e-06	-1.57046653935	
850.794279963	7.37799236205e-06	-1.57047410407	
870.662068059	7.20917016975e-06	-1.57048149354	
890.993809678	7.04423138412e-06	-1.57048871193	
911.800339085	6.88308530473e-06	-1.57049576331	
933.092743546	6.72564344123e-06	-1.57050265165	
954.88236924	6.57181945348e-06	-1.57050938081	
977.180827298	6.42152909355e-06	-1.57051595455	
1000.0	6.27469014982e-06	-1.57052237655	


==> data/fig_space_station_irka.dat <==
r	rnorm	
2.0	0.62459677861	
4.0	0.506693049866	
6.0	0.504626432291	
8.0	0.0399269706119	
10.0	0.0381570876261	
12.0	0.0282269502781	
14.0	0.024963120175	
16.0	0.025678565352	
18.0	0.025678141311	
20.0	0.0250733727304	
22.0	0.0246126984753	
24.0	0.00443540501614	
26.0	0.0244242994291	
28.0	0.020611875193	
30.0	0.00319409617023	
32.0	0.00304103223442	
34.0	0.00302843723176	
36.0	0.0014366259338	
38.0	0.00140711146679	
40.0	0.000647935640731	
42.0	0.000430464076188	
44.0	0.000416845408912	
46.0	0.000286712475494	
48.0	0.000246775380183	
50.0	0.000246380052431	


==> data/fig_space_station_irka_hist10.dat <==
n_samples	h2_err	
10.0	0.519897609645	
20.0	inf	
30.0	inf	
40.0	inf	
50.0	inf	
62.0	inf	
74.0	0.453667565606	
84.0	0.0766354821846	
94.0	0.0381618767866	
104.0	0.0381570881328	
114.0	0.0381570876261	


==> data/fig_space_station_irka_hist12.dat <==
n_samples	h2_err	
12.0	0.518101699179	
24.0	inf	
36.0	inf	
48.0	0.517596806423	
60.0	inf	
72.0	0.044765198039	
84.0	0.028228046867	
96.0	0.0282269503595	
108.0	0.0282269502781	


==> data/fig_space_station_irka_hist14.dat <==
n_samples	h2_err	
14.0	0.525444521777	
28.0	inf	
42.0	0.477099585092	
56.0	inf	
72.0	0.0306733057161	
86.0	inf	
102.0	0.0275196323044	
118.0	0.0275232262554	
134.0	0.027540423387	
150.0	0.0275582939642	
166.0	inf	
182.0	0.0276614181285	
198.0	inf	
214.0	0.0279885549724	
228.0	inf	
244.0	0.0271269577179	
258.0	0.0269388431534	
272.0	0.0269560799176	
286.0	0.0269508415748	
300.0	0.0271939848941	
314.0	0.0277282955158	
328.0	inf	
342.0	0.0269941259908	
356.0	0.0271604779574	
370.0	0.0270178649595	
384.0	0.0272381269503	
398.0	0.0269721022338	
412.0	0.0270546453708	
426.0	0.0270085601545	
440.0	0.0273349347543	
454.0	0.0270532674997	
468.0	0.0270973892819	
482.0	0.0269505937255	
496.0	0.0270611871762	
510.0	0.0271155232479	
524.0	0.0283258392592	
538.0	0.0270322644266	
552.0	0.0269358582784	
566.0	0.0270240691065	
580.0	0.0271164148492	
594.0	0.0287468613759	
608.0	0.0277738355652	
622.0	0.0273520635956	
636.0	inf	
650.0	0.0267503945235	
664.0	0.0265055094665	
678.0	0.0257769809882	
692.0	0.0251341150515	
706.0	0.0249713653792	
720.0	0.0249634786185	
734.0	0.024963133983	
748.0	0.0249631207061	
762.0	0.0249631201945	
776.0	0.024963120175	


==> data/fig_space_station_irka_hist16.dat <==
n_samples	h2_err	
16.0	inf	
34.0	inf	
52.0	inf	
68.0	0.0311614152652	
84.0	0.0266427546525	
100.0	0.0257482383217	
116.0	0.0256790011842	
132.0	0.0256785725282	
148.0	0.0256785676888	
164.0	0.0256785663805	
180.0	0.0256785658005	
196.0	0.0256785655409	
212.0	0.0256785654291	
228.0	0.025678565381	
244.0	0.0256785653606	
260.0	0.025678565352	


==> data/fig_space_station_irka_hist18.dat <==
n_samples	h2_err	
18.0	0.528925716037	
36.0	inf	
54.0	0.236263276772	
72.0	0.0275222099835	
90.0	0.0266531502181	
108.0	0.0256813090389	
126.0	0.0256781646179	
144.0	0.0256782167101	
162.0	0.025678203188	
180.0	0.0256787623682	
198.0	0.025678381498	
216.0	inf	
234.0	0.0256782577114	
252.0	0.0256813709799	
270.0	0.02567839237	
288.0	inf	
306.0	0.0256782150549	
324.0	0.0256783469261	
342.0	0.0256781727563	
360.0	0.0256781978574	
378.0	0.0256781443806	
396.0	0.0256781484446	
414.0	0.0256781303745	
432.0	0.0256781310408	
450.0	0.0256781235409	
468.0	0.0256781237281	
486.0	0.0256781199773	
504.0	0.0256781201826	
522.0	0.0256781179932	
540.0	0.0256781183164	
558.0	0.0256781168649	
576.0	0.0256781173621	
594.0	0.0256781162944	
612.0	0.0256781170648	
630.0	0.0256781162137	
648.0	0.0256781174731	
666.0	0.0256781167609	
684.0	0.0256781190147	
702.0	0.0256781184264	
720.0	0.0256781229972	
738.0	0.0256781225865	
756.0	0.025678133547	
774.0	0.0256781333571	
792.0	0.0256781667081	
810.0	0.0256781647714	
828.0	0.0256783239564	
846.0	0.0256782715948	
864.0	inf	
882.0	0.0256784702262	
900.0	inf	
918.0	0.0256781814819	
936.0	0.0256783526249	
954.0	0.0256782755194	
972.0	inf	
990.0	0.0256784266883	
1008.0	inf	
1026.0	0.0256782030206	
1044.0	0.0256783588204	
1062.0	0.0256781959961	
1080.0	0.0256783006042	
1098.0	0.0256781731386	
1116.0	0.0256782106836	
1134.0	0.0256781504886	
1152.0	0.0256781615228	
1170.0	0.0256781359976	
1188.0	0.025678139601	
1206.0	0.025678127846	
1224.0	0.0256781294539	
1242.0	0.0256781232944	
1260.0	0.0256781243756	
1278.0	0.0256781207061	
1296.0	0.0256781217172	
1314.0	0.0256781192616	
1332.0	0.0256781204159	
1350.0	0.0256781185933	
1368.0	0.0256781200919	
1386.0	0.0256781186084	
1404.0	0.0256781207748	
1422.0	0.0256781194597	
1440.0	0.0256781229547	
1458.0	0.0256781216772	
1476.0	0.0256781280601	
1494.0	0.0256781266168	
1512.0	0.0256781401405	
1530.0	0.0256781377732	
1548.0	0.0256781724975	
1566.0	0.025678164616	
1584.0	0.0256782855708	
1602.0	0.0256782322289	
1620.0	0.0256794420457	
1638.0	0.0256783777954	
1656.0	inf	
1674.0	0.0256782344074	
1692.0	0.0256785464466	
1710.0	0.0256782039513	
1728.0	0.0256782930379	
1746.0	0.0256781629543	
1764.0	0.0256781776332	
1782.0	0.0256781391136	
1800.0	0.025678141311	


==> data/fig_space_station_irka_hist2.dat <==
n_samples	h2_err	
2.0	0.927240986795	
4.0	0.624611371042	
6.0	0.62459677861	


==> data/fig_space_station_irka_hist20.dat <==
n_samples	h2_err	
20.0	inf	
42.0	inf	
62.0	inf	
82.0	inf	
102.0	0.0258507089283	
122.0	0.0250859323005	
142.0	0.0250734893442	
162.0	0.0250733742142	
182.0	0.0250733728888	
202.0	0.0250733727706	
222.0	0.0250733727411	
242.0	0.0250733727327	
262.0	0.0250733727304	


==> data/fig_space_station_irka_hist22.dat <==
n_samples	h2_err	
22.0	inf	
46.0	0.412671665035	
68.0	0.0357529935064	
90.0	inf	
112.0	0.0246198394216	
134.0	0.0246127202421	
156.0	0.0246126985543	
178.0	0.0246126984768	
200.0	0.0246126984753	


==> data/fig_space_station_irka_hist24.dat <==
n_samples	h2_err	
24.0	inf	
50.0	0.282905964139	
74.0	inf	
100.0	0.0250391699754	
124.0	inf	
148.0	0.0245301772438	
172.0	inf	
198.0	inf	
222.0	0.023042963014	
246.0	inf	
272.0	inf	
298.0	0.0135670309217	
322.0	0.0136279156634	
346.0	inf	
370.0	0.00474269456397	
394.0	0.00443704378739	
418.0	0.00443541345181	
442.0	0.00443540508062	
466.0	0.00443540501614	


==> data/fig_space_station_irka_hist26.dat <==
n_samples	h2_err	
26.0	inf	
54.0	inf	
80.0	inf	
106.0	inf	
132.0	inf	
158.0	0.024424930055	
184.0	0.0244243176282	
210.0	0.0244243002306	
236.0	0.0244242994635	
262.0	0.0244242994305	
288.0	0.0244242994291	


==> data/fig_space_station_irka_hist28.dat <==
n_samples	h2_err	
28.0	inf	
56.0	inf	
84.0	inf	
112.0	inf	
140.0	inf	
168.0	0.0239819793988	
196.0	inf	
224.0	inf	
252.0	0.020930224136	
280.0	0.0206182387661	
308.0	0.0206120524814	
336.0	0.0206118798778	
364.0	0.0206118753181	
392.0	0.0206118751963	
420.0	0.020611875193	


==> data/fig_space_station_irka_hist30.dat <==
n_samples	h2_err	
30.0	inf	
60.0	inf	
90.0	inf	
120.0	inf	
150.0	inf	
180.0	0.0143389461893	
210.0	0.0127925796877	
240.0	inf	
270.0	0.00333700971598	
300.0	0.00319448990951	
330.0	0.00319409799978	
360.0	0.00319409617873	
390.0	0.00319409617023	


==> data/fig_space_station_irka_hist32.dat <==
n_samples	h2_err	
32.0	inf	
64.0	inf	
98.0	inf	
130.0	inf	
162.0	0.0162556080241	
194.0	0.0037745171026	
226.0	0.00304902548664	
258.0	0.00304105758306	
290.0	0.0030410323507	
322.0	0.00304103223442	


==> data/fig_space_station_irka_hist34.dat <==
n_samples	h2_err	
34.0	inf	
68.0	inf	
102.0	inf	
136.0	inf	
172.0	inf	
206.0	0.0070292949474	
240.0	0.00330037026951	
274.0	0.00303035479622	
308.0	0.00302844647157	
342.0	0.00302843727474	
376.0	0.00302843723176	


==> data/fig_space_station_irka_hist36.dat <==
n_samples	h2_err	
36.0	inf	
72.0	0.0571360777636	
108.0	inf	
144.0	inf	
180.0	inf	
216.0	inf	
252.0	0.00552612185562	
288.0	0.00306338629379	
324.0	0.00143835009653	
360.0	0.0014366376896	
396.0	0.00143662602257	
432.0	0.00143662593423	
468.0	0.0014366259338	


==> data/fig_space_station_irka_hist38.dat <==
n_samples	h2_err	
38.0	inf	
76.0	inf	
114.0	inf	
152.0	inf	
190.0	inf	
228.0	inf	
266.0	inf	
306.0	0.0018380162154	
344.0	0.00142765980036	
382.0	0.0014081896698	
420.0	0.00140718842208	
458.0	0.0014071153179	
496.0	0.00140711166158	
534.0	0.00140711147622	
572.0	0.00140711146748	
610.0	0.00140711146679	


==> data/fig_space_station_irka_hist4.dat <==
n_samples	h2_err	
4.0	0.725786356301	
8.0	0.506874405291	
12.0	0.506693052359	
16.0	0.506693049866	


==> data/fig_space_station_irka_hist40.dat <==
n_samples	h2_err	
40.0	0.68350825926	
80.0	inf	
122.0	inf	
164.0	inf	
204.0	inf	
246.0	inf	
288.0	inf	
328.0	inf	
368.0	inf	
408.0	0.00138783827391	
448.0	0.00117293302406	
488.0	0.000732620958628	
528.0	0.000648590108036	
568.0	0.000647940152992	
608.0	0.000647935674925	
648.0	0.000647935641193	
688.0	0.000647935640731	


==> data/fig_space_station_irka_hist42.dat <==
n_samples	h2_err	
42.0	0.598085818804	
84.0	inf	
126.0	inf	
168.0	0.0126580562512	
210.0	inf	
254.0	inf	
298.0	inf	
342.0	inf	
384.0	inf	
426.0	inf	
468.0	0.00167679667499	
510.0	0.000734383148133	
552.0	0.000432036798429	
594.0	0.00043046951287	
636.0	0.000430464110402	
678.0	0.000430464076188	


==> data/fig_space_station_irka_hist44.dat <==
n_samples	h2_err	
44.0	0.522250686594	
88.0	inf	
134.0	inf	
180.0	inf	
224.0	inf	
270.0	inf	
314.0	inf	
360.0	inf	
404.0	0.00141485174179	
448.0	inf	
492.0	0.000673383551832	
536.0	inf	
580.0	inf	
624.0	0.000605024828212	
668.0	0.000603160382685	
712.0	0.000603071624201	
756.0	0.000603047821708	
800.0	0.000603035213925	
844.0	0.000603026202115	
888.0	0.000603018392359	
932.0	0.000603010536936	
976.0	0.000603001518194	
1020.0	0.000602989781409	
1064.0	0.000602972421873	
1108.0	0.000602942960348	
1152.0	0.000602884507437	
1196.0	0.000602745044127	
1240.0	0.00060232809318	
1284.0	0.000600690759842	
1328.0	0.000592085904219	
1372.0	0.000537992048297	
1416.0	0.000419566194245	
1460.0	0.00041684609014	
1504.0	0.000416845407871	
1548.0	0.000416845408912	


==> data/fig_space_station_irka_hist46.dat <==
n_samples	h2_err	
46.0	0.495381019423	
92.0	inf	
138.0	inf	
186.0	inf	
234.0	inf	
282.0	inf	
328.0	inf	
374.0	inf	
420.0	inf	
466.0	inf	
512.0	0.0014436071187	
558.0	inf	
604.0	0.000293711962061	
650.0	0.000286741081481	
696.0	0.000286712614989	
742.0	0.000286712477842	
788.0	0.000286712475494	


==> data/fig_space_station_irka_hist48.dat <==
n_samples	h2_err	
48.0	0.0577436642899	
96.0	inf	
144.0	inf	
192.0	inf	
240.0	inf	
288.0	inf	
338.0	inf	
386.0	inf	
434.0	inf	
482.0	0.000441532645815	
530.0	0.000255927095338	
578.0	0.000253045736481	
626.0	0.000251130257909	
674.0	0.000249679160585	
722.0	0.000248541400674	
770.0	0.00024777887083	
818.0	0.000247287483358	
866.0	0.000247021155914	
914.0	0.000246884569149	
962.0	0.0002468221563	
1010.0	0.000246794634481	
1058.0	0.000246783171935	
1106.0	0.000246778480545	
1154.0	0.000246776604568	
1202.0	0.000246775859672	
1250.0	0.000246775565742	
1298.0	0.000246775453262	
1346.0	0.000246775405858	
1394.0	0.000246775393846	
1442.0	0.000246775384175	
1490.0	0.000246775380151	
1538.0	0.000246775382396	
1586.0	0.000246775380183	


==> data/fig_space_station_irka_hist50.dat <==
n_samples	h2_err	
50.0	0.111577404316	
100.0	inf	
150.0	inf	
200.0	inf	
250.0	inf	
300.0	inf	
350.0	inf	
400.0	0.00158565859574	
452.0	inf	
504.0	inf	
554.0	0.000331471616197	
604.0	0.00027456659319	
654.0	0.000333698586066	
704.0	0.000261285639615	
754.0	0.000270624316601	
804.0	0.000251235279946	
854.0	0.000249921856625	
904.0	0.000247322725094	
954.0	0.000246844487668	
1004.0	0.000246532988682	
1054.0	0.000246444575534	
1104.0	0.000246403335738	
1154.0	0.000246389295577	
1204.0	0.000246383512699	
1254.0	0.000246381395718	
1304.0	0.000246380560287	
1354.0	0.000246380251676	
1404.0	0.000246380128977	
1454.0	0.000246380083705	
1504.0	0.000246380064573	
1554.0	0.000246380058832	
1604.0	0.000246380054592	
1654.0	0.000246380053964	
1704.0	0.000246380052657	
1754.0	0.000246380052431	


==> data/fig_space_station_irka_hist6.dat <==
n_samples	h2_err	
6.0	0.521936152206	
12.0	inf	
18.0	inf	
24.0	inf	
30.0	inf	
36.0	inf	
42.0	0.507980675253	
48.0	0.504699710174	
54.0	0.504626478601	
60.0	0.504626432357	
66.0	0.504626432291	


==> data/fig_space_station_irka_hist8.dat <==
n_samples	h2_err	
8.0	0.521084020055	
16.0	0.509121005626	
24.0	inf	
32.0	inf	
40.0	inf	
48.0	0.504619517256	
56.0	inf	
64.0	0.504532803206	
72.0	0.504293938352	
80.0	0.501110820244	
90.0	0.493828116967	
98.0	0.166726503875	
106.0	0.0399696349104	
114.0	0.0399269747823	
122.0	0.0399269706119	


==> data/fig_space_station_lsra.dat <==
r	rnorm	n_samples	mu_size	
2.0	0.624596778432	5.0	10.0	
4.0	0.506693049868	10.0	20.0	
6.0	0.504626432298	15.0	30.0	
8.0	0.0399270285739	23.0	43.0	
10.0	0.0381571435493	28.0	53.0	
12.0	0.0250709074977	39.0	75.0	
14.0	0.0221828495239	42.0	81.0	
16.0	0.021671136376	55.0	107.0	
18.0	0.00860785453915	55.0	107.0	
20.0	0.00504005141167	58.0	113.0	
22.0	0.00697424926104	57.0	111.0	
24.0	0.00424426962294	61.0	116.0	
26.0	0.0044322845261	71.0	139.0	
28.0	0.00198082101437	69.0	134.0	
30.0	0.00128976467847	81.0	157.0	
32.0	0.00123100697374	83.0	161.0	


==> data/fig_space_station_lsra_bode10.dat <==
omega	modulus	angle	
0.1	0.000169750512769	1.56925058381	
0.104737089796	0.000178057240244	1.56920726623	
0.109698579789	0.000186798049239	1.56916011633	
0.114895100019	0.000195999825242	1.56910896661	
0.120337784078	0.000205691744167	1.56905363038	
0.126038292968	0.000215905552982	1.56899389952	
0.132008840083	0.000226675895073	1.56892954194	
0.138262217376	0.000238040688884	1.56886029861	
0.144811822767	0.00025004157019	1.56878587997	
0.151671688847	0.000262724410742	1.56870596182	
0.158856512943	0.000276139928958	1.56862018039	
0.166381688608	0.000290344412128	1.56852812645	
0.174263338601	0.000305400574366	1.56842933836	
0.182518349432	0.000321378580756	1.56832329373	
0.191164407539	0.000338357276134	1.56820939927	
0.200220037182	0.000356425667441	1.56808697867	
0.209704640132	0.000375684722361	1.56795525771	
0.219638537242	0.000396249565332	1.56781334609	
0.230043011977	0.000418252176633	1.56766021503	
0.240940356024	0.000441844733658	1.5674946694	
0.252353917043	0.00046720377924	1.56731531295	
0.264308148697	0.000494535465399	1.56712050438	
0.276828663039	0.000524082209955	1.56690830142	
0.289942285388	0.000556131230339	1.56667638901	
0.303677111804	0.000591025602059	1.56642198597	
0.318062569279	0.000629178758086	1.56614172229	
0.333129478793	0.00067109374664	1.56583147584	
0.348910121341	0.000717389175405	1.56548615181	
0.365438307096	0.000768834718787	1.56509938021	
0.382749447852	0.000826400573072	1.56466309366	
0.40088063289	0.00089132770512	1.56416692647	
0.419870708444	0.000965229872195	1.56359734027	
0.43976036093	0.00105024555802	1.56293631961	
0.460592204115	0.00114927087133	1.56215936929	
0.482410870417	0.00126632868155	1.56123233557	
0.505263106534	0.00140717706671	1.56010615995	
0.529197873596	0.00158036009068	1.5587078088	
0.554266452066	0.00179912791554	1.55692368298	
0.580522551609	0.002085199708	1.55456707825	
0.608022426165	0.00247682562779	1.55130841988	
0.636824994472	0.0030482247733	1.54650694184	
0.666991966303	0.00396487417812	1.53873156021	
0.698587974679	0.00568590912856	1.52400484825	
0.731680714343	0.0101311265687	1.48564702333	
0.766341086801	0.046688827758	1.15774224319	
0.802643352226	0.0162046542644	-1.42697266035	
0.840665288562	0.006910815781	-1.5075202092	
0.880488358164	0.00432047589735	-1.5296031814	
0.922197882333	0.00309701968056	-1.53976722693	
0.965883224116	0.00237833430106	-1.54546893051	
1.01163797977	0.00190037029033	-1.54896469872	
1.05956017928	0.00155500764629	-1.55114394021	
1.10975249641	0.00128951203665	-1.55239003731	
1.16232246868	0.00107479073632	-1.55283473648	
1.21738272774	0.000893094075899	-1.55242155703	
1.27505124071	0.000732470052844	-1.55085393906	
1.33545156293	0.000583875850971	-1.54735374993	
1.39871310265	0.000439346597943	-1.53980191889	
1.46497139831	0.000290410881028	-1.52069135518	
1.53436840893	0.000126306139489	-1.43634588322	
1.60705281826	7.69317928181e-05	1.28225517433	
1.68318035333	0.000344019399186	1.47651843588	
1.7629141181	0.000770536175789	1.4953909344	
1.8464249429	0.00165261728319	1.48247248888	
1.93389175046	0.00509472706555	1.38738235728	
2.02550193923	0.0101556046772	-1.2916356513	
2.12145178491	0.00312135490736	-1.50118972397	
2.22194686094	0.00196234528916	-1.53280908315	
2.32720247896	0.0014740826074	-1.54497403299	
2.43744415012	0.00119708411992	-1.55120523267	
2.55290806824	0.00101373524089	-1.55488316729	
2.67384161584	0.000880024046977	-1.55722457634	
2.80050389418	0.000775518101041	-1.55874840113	
2.93316627839	0.000689113001724	-1.55967169171	
3.07211299886	0.00061373039047	-1.56001112881	
3.21764175025	0.000543661566216	-1.55950323351	
3.37006432927	0.000472100022346	-1.55707635573	
3.52970730273	0.000385304893747	-1.54758611962	
3.6969127072	0.000232315176333	-1.47282299876	
3.87203878181	0.000871332116904	0.929330109031	
4.05546073584	0.000845902658527	-1.49118014373	
4.24757155254	0.000584484785525	-1.54254259605	
4.44878283113	0.000492923237641	-1.55303938084	
4.65952566866	0.000438147823401	-1.55701231731	
4.88025158365	0.000397989447249	-1.55893736205	
5.11143348344	0.000365469683317	-1.55997695807	
5.35356667741	0.000337621826843	-1.56054261577	
5.60716993821	0.000312920422273	-1.56080472507	
5.87278661319	0.00029045988402	-1.56083451056	
6.15098578858	0.000269628525772	-1.5606498663	
6.44236350872	0.000249951579681	-1.56022626818	
6.74754405311	0.000230992664861	-1.55948515753	
7.06718127393	0.000212258978045	-1.55824846346	
7.40195999692	0.000193051702363	-1.5561038573	
7.75259748863	0.000172123267379	-1.55194941676	
8.11984499318	0.000146634444906	-1.54193009694	
8.5044893418	0.000107719783128	-1.50269662061	
8.90735463861	2.85819606215e-05	-0.0476741812315	
9.32930402628	0.000661330050825	-1.23587237043	
9.77124153535	0.000255978639368	-1.53239860687	
10.2341140211	0.000198023137058	-1.55217452296	
10.7189131921	0.000169804442751	-1.55695887328	
11.2266777351	0.000150535906176	-1.55837877249	
11.7584955405	0.000135232790623	-1.55857624192	
12.3155060329	0.00012207618882	-1.55815268149	
12.8989026125	0.000110228435397	-1.55730003236	
13.509935212	9.92369891159e-05	-1.55605780532	
14.1499129743	8.88244820836e-05	-1.5543823724	
14.820207058	7.88009736089e-05	-1.552156715	
15.5222535743	6.90221428026e-05	-1.54916570861	
16.2575566644	5.93669071617e-05	-1.54502643826	
17.0276917223	4.97238923873e-05	-1.53902097053	
17.8343087693	3.99820938227e-05	-1.52965728516	
18.6791359902	3.00238709862e-05	-1.51327681898	
19.5639834352	1.97224727853e-05	-1.47796493393	
20.4907468982	8.9862292407e-06	-1.35135148362	
21.4614119786	3.53985890407e-06	0.929642511858	
22.4780583355	1.56336771941e-05	1.42170572767	
23.5428641432	2.95852783765e-05	1.48323868352	
24.6581107582	4.54906624043e-05	1.50619345103	
25.8261876068	6.40896691241e-05	1.51754546583	
27.0495973046	8.65545267145e-05	1.52366029423	
28.3309610184	0.000114797868396	1.52669124092	
29.6730240819	0.000152159921449	1.52736989907	
31.0786618778	0.000205051157295	1.52563137774	
32.5508859984	0.000287544075553	1.52045552094	
34.0928506975	0.000437710134057	1.50843887445	
35.707859649	0.000806589314478	1.47543092191	
37.3993730248	0.003204406694	1.24644565715	
39.1710149081	0.00175740502114	-1.42099891581	
41.0265810583	0.000733499369588	-1.51696654266	
42.9700470432	0.000472509117242	-1.54054934582	
45.005576757	0.000352498104286	-1.55093259318	
47.1375313412	0.000282996364329	-1.55664466678	
49.3704785284	0.000237321298589	-1.5601885417	
51.709202429	0.000204789061625	-1.56256036336	
54.1587137808	0.000180286751811	-1.56423309243	
56.7242606849	0.000161059582073	-1.5654590418	
59.4113398497	0.000145491486994	-1.56638447672	
62.2257083673	0.000132571473067	-1.56709964353	
65.1733960488	0.000121634371336	-1.56766299713	
68.2607183427	0.000112224375494	-1.56811390401	
71.494289866	0.000104018482961	-1.56847973551	
74.8810385759	9.67812513951e-05	-1.56878003671	
78.4282206134	9.03368795943e-05	-1.56902908279	
82.1434358492	8.45513369924e-05	-1.56923750386	
86.0346441668	7.93205605171e-05	-1.56941334965	
90.1101825167	7.4562443747e-05	-1.56956280607	
94.3787827778	7.02112687362e-05	-1.56969068871	
98.8495904663	6.62137532963e-05	-1.56980078971	
103.53218433	6.25261919459e-05	-1.56989612608	
108.436596869	5.91123528903e-05	-1.56997912034	
113.573335834	5.59419075142e-05	-1.57005173389	
118.953406737	5.29892413553e-05	-1.57011556681	
124.58833643	5.0232542592e-05	-1.57017193339	
130.490197801	4.76530952612e-05	-1.57022191994	
136.671635646	4.52347254614e-05	-1.57026642954	
143.145893752	4.29633632296e-05	-1.5703062169	
149.926843279	4.08266928359e-05	-1.57034191587	
157.029012473	3.88138713443e-05	-1.57037406119	
164.467617799	3.69153003759e-05	-1.57040310592	
172.25859654	3.51224396925e-05	-1.57042943547	
180.418640939	3.34276539231e-05	-1.57045337888	
188.965233969	3.18240857502e-05	-1.57047521811	
197.916686785	3.03055503757e-05	-1.57049519558	
207.29217796	2.88664472057e-05	-1.57051352037	
217.111794569	2.75016855617e-05	-1.5705303734	
227.396575236	2.62066218799e-05	-1.57054591165	
238.168555198	2.49770063707e-05	-1.57056027176	
249.450813523	2.38089375124e-05	-1.57057357298	
261.267522556	2.26988230593e-05	-1.57058591968	
273.643999707	2.16433464947e-05	-1.57059740348	
286.606761695	2.06394380531e-05	-1.57060810497	
300.183581358	1.96842495944e-05	-1.57061809529	
314.403547159	1.87751327342e-05	-1.57062743734	
329.29712551	1.79096197423e-05	-1.57063618694	
344.896226041	1.70854067974e-05	-1.57064439373	
361.234269971	1.6300339259e-05	-1.57065210196	
378.346261713	1.55523986678e-05	-1.57065935121	
396.26886387	1.48396912347e-05	-1.57066617693	
415.040475785	1.41604376155e-05	-1.570672611	
434.701315813	1.3512963797e-05	-1.57067868213	
455.293507487	1.28956929498e-05	-1.57068441626	
476.861169771	1.23071381225e-05	-1.57068983688	
499.450511586	1.17458956695e-05	-1.57069496531	
523.109930806	1.12106393238e-05	-1.57069982096	
547.890117959	1.07001148329e-05	-1.57070442155	
573.84416483	1.02131350931e-05	-1.57070878325	
601.027678207	9.74857572255e-06	-1.57071292093	
629.498899022	9.30537102271e-06	-1.57071684821	
659.318827133	8.88251028487e-06	-1.57072057767	
690.551352016	8.47903440347e-06	-1.57072412088	
723.263389648	8.09403276335e-06	-1.57072748857	
757.525025877	7.72664037179e-06	-1.57073069067	
793.40966658	7.37603521041e-06	-1.57073373641	
830.994194935	7.04143578448e-06	-1.57073663436	
870.359136149	6.72209885051e-06	-1.57073939252	
911.588829975	6.41731730478e-06	-1.57074201834	
954.771611421	6.12641821778e-06	-1.57074451879	
1000.0	5.84876100132e-06	-1.57074690042	


==> data/fig_space_station_lsra_bode12.dat <==
omega	modulus	angle	
0.1	0.000169754682502	1.5639717564	
0.104737089796	0.000178061350631	1.56417461648	
0.109698579789	0.000186802107928	1.56436286497	
0.114895100019	0.000196003839588	1.56453683895	
0.120337784078	0.000205695721226	1.56469683435	
0.126038292968	0.000215909499485	1.56484310475	
0.132008840083	0.000226679817404	1.56497585991	
0.138262217376	0.000238044593048	1.56509526362	
0.144811822767	0.000250045461772	1.56520143116	
0.151671688847	0.000262728294853	1.56529442601	
0.158856512943	0.000276143810175	1.56537425572	
0.166381688608	0.000290348294413	1.56544086696	
0.174263338601	0.000305404460968	1.56549413924	
0.182518349432	0.000321382474096	1.56553387735	
0.191164407539	0.000338361177659	1.56555980199	
0.200220037182	0.000356429577452	1.56557153833	
0.209704640132	0.000375688639796	1.56556860177	
0.219638537242	0.000396253487509	1.56555038051	
0.230043011977	0.000418256098929	1.56551611372	
0.240940356024	0.000441848649118	1.56546486441	
0.252353917043	0.000467207678097	1.56539548521	
0.264308148697	0.000494539334475	1.56530657508	
0.276828663039	0.000524086031916	1.56519642408	
0.289942285388	0.000556134982765	1.56506294209	
0.303677111804	0.000591029256264	1.56490356618	
0.318062569279	0.000629182277619	1.56471513852	
0.333129478793	0.000671097085349	1.56449374379	
0.348910121341	0.000717392274934	1.56423448931	
0.365438307096	0.00076883750526	1.56393120331	
0.382749447852	0.000826402952677	1.56357601355	
0.40088063289	0.00089132955811	1.56315874724	
0.419870708444	0.000965231044586	1.56266605778	
0.43976036093	0.00105024584987	1.56208012136	
0.460592204115	0.00114927001974	1.56137663573	
0.482410870417	0.00126632633534	1.5605216429	
0.505263106534	0.00140717274737	1.5594662848	
0.529197873596	0.00158035312944	1.5581377353	
0.554266452066	0.0017991173471	1.55642261271	
0.580522551609	0.00208518407894	1.55413444429	
0.608022426165	0.00247680262247	1.55094390644	
0.636824994472	0.0030481903993	1.54621051311	
0.666991966303	0.00396482069989	1.53850350711	
0.698587974679	0.00568581842744	1.52384588507	
0.731680714343	0.010130937388	1.48555863174	
0.766341086801	0.0466879456238	1.1577318242	
0.802643352226	0.0162042595798	-1.42692221189	
0.840665288562	0.00691061636016	-1.50739242821	
0.880488358164	0.00432033147059	-1.52939593432	
0.922197882333	0.00309690018881	-1.53947629256	
0.965883224116	0.00237822845604	-1.54508847498	
1.01163797977	0.0019002726323	-1.54848683824	
1.05956017928	0.0015549151278	-1.55055789821	
1.10975249641	0.00128942281477	-1.55168071128	
1.16232246868	0.00107470368155	-1.55198017331	
1.21738272774	0.000893008590796	-1.55138818891	
1.27505124071	0.000732386104511	-1.54958669699	
1.33545156293	0.000583794319838	-1.5457526472	
1.39871310265	0.000439270520534	-1.53765455315	
1.46497139831	0.000290350771269	-1.51740216938	
1.53436840893	0.000126326445325	-1.42865703873	
1.60705281826	7.7332108032e-05	1.27048430867	
1.68318035333	0.000344243452179	1.47361259488	
1.7629141181	0.000770755033032	1.49401487659	
1.8464249429	0.00165286855974	1.48175352024	
1.93389175046	0.00509501566254	1.3870386231	
2.02550193923	0.0101567898864	-1.29160243137	
2.12145178491	0.00312151357639	-1.50100681571	
2.22194686094	0.00196238040143	-1.53245847899	
2.32720247896	0.00147407188757	-1.54447125344	
2.43744415012	0.00119704947365	-1.55056074273	
2.55290806824	0.00101368597565	-1.5541025049	
2.67384161584	0.000879965277769	-1.55630908141	
2.80050389418	0.000775453393793	-1.55769532088	
2.93316627839	0.000689045593512	-1.55847337444	
3.07211299886	0.000613664144316	-1.55865257438	
3.21764175025	0.000543602376821	-1.55795565076	
3.37006432927	0.000472059163569	-1.55527790642	
3.52970730273	0.000385310909436	-1.54536280745	
3.6969127072	0.000232500496183	-1.46918940897	
3.87203878181	0.000870754878937	0.928598552954	
4.05546073584	0.00084538447232	-1.49038611681	
4.24757155254	0.000584125954947	-1.5411956823	
4.44878283113	0.000492609939016	-1.5513862613	
4.65952566866	0.00043785202418	-1.55512208518	
4.88025158365	0.000397699959379	-1.55683459373	
5.11143348344	0.000365180881885	-1.55766875247	
5.35356667741	0.000337330496868	-1.55802687826	
5.60716993821	0.000312624614786	-1.55807307441	
5.87278661319	0.000290158451352	-1.55787303868	
6.15098578858	0.000269320953348	-1.55743862227	
6.44236350872	0.000249637999111	-1.55673747004	
6.74754405311	0.000230674047906	-1.55567943272	
7.06718127393	0.000211937619854	-1.55406711435	
7.40195999692	0.000192732333032	-1.55145150917	
7.75259748863	0.000171815872739	-1.54664836425	
8.11984499318	0.000146363160274	-1.53556394867	
8.5044893418	0.000107566578815	-1.49371872602	
8.90735463861	2.95552632095e-05	-0.0501090911456	
9.32930402628	0.00066024664498	-1.23681098378	
9.77124153535	0.000255116589294	-1.52984989914	
10.2341140211	0.000197257041633	-1.54830008763	
10.7189131921	0.000169062658192	-1.55217910953	
11.2266777351	0.000149793174016	-1.55281305704	
11.7584955405	0.000134476533246	-1.55223746657	
12.3155060329	0.000121298621522	-1.55099561112	
12.8989026125	0.000109423932245	-1.54923336213	
13.509935212	9.84009996648e-05	-1.5469413118	
14.1499129743	8.79530281147e-05	-1.54401302779	
14.820207058	7.78904121835e-05	-1.5402407467	
15.5222535743	6.80690934104e-05	-1.53526637367	
16.2575566644	5.8368345021e-05	-1.52846248746	
17.0276917223	4.86775301531e-05	-1.5186510252	
17.8343087693	3.88874821796e-05	-1.50335619287	
18.6791359902	2.88858587535e-05	-1.47637650906	
19.5639834352	1.85658160686e-05	-1.41670605387	
20.4907468982	7.98358263956e-06	-1.18491554539	
21.4614119786	5.36054677501e-06	0.931684492339	
22.4780583355	1.73716169791e-05	1.37149968268	
23.5428641432	3.13781485548e-05	1.45107987149	
24.6581107582	4.73879507585e-05	1.4831307527	
25.8261876068	6.61212372915e-05	1.49986450416	
27.0495973046	8.8747748771e-05	1.50956449062	
28.3309610184	0.000117182705514	1.51519570422	
29.6730240819	0.000154771671994	1.51789109292	
31.0786618778	0.00020793245232	1.51781173624	
32.5508859984	0.000290745008907	1.51408259687	
34.0928506975	0.000441277405522	1.50341141545	
35.707859649	0.000810467462226	1.47176398677	
37.3993730248	0.00320573879551	1.24457273726	
39.1710149081	0.00175076991096	-1.42155566861	
41.0265810583	0.00072481734197	-1.51497055767	
42.9700470432	0.000460405524467	-1.53391612475	
45.005576757	0.00033220947003	-1.53133174457	
47.1375313412	0.000224879860015	-1.38885938336	
49.3704785284	0.000285113555092	-1.56122320473	
51.709202429	0.000222979441962	-1.57383284078	
54.1587137808	0.000191425504245	-1.57389653223	
56.7242606849	0.000169061306392	-1.57373600541	
59.4113398497	0.000151719961499	-1.57363683996	
62.2257083673	0.000137659077111	-1.57357098319	
65.1733960488	0.000125925493801	-1.57351507481	
68.2607183427	0.000115927160668	-1.57345855165	
71.494289866	0.000107268303934	-1.57339762839	
74.8810385759	9.96710922735e-05	-1.57333159012	
78.4282206134	9.29333684728e-05	-1.57326099207	
82.1434358492	8.69038580177e-05	-1.57318683062	
86.0346441668	8.14667440964e-05	-1.57311017462	
90.1101825167	7.65316346357e-05	-1.5730320115	
94.3787827778	7.20268040646e-05	-1.572953193	
98.8495904663	6.78945088658e-05	-1.57287442575	
103.53218433	6.40876616509e-05	-1.57279628112	
108.436596869	6.05674206621e-05	-1.57271921189	
113.573335834	5.73014111269e-05	-1.57264357036	
118.953406737	5.42623919114e-05	-1.57256962534	
124.58833643	5.1427241795e-05	-1.57249757707	
130.490197801	4.87761789183e-05	-1.57242756999	
136.671635646	4.62921528407e-05	-1.57235970336	
143.145893752	4.39603660659e-05	-1.57229404007	
149.926843279	4.17678938515e-05	-1.57223061385	
157.029012473	3.97033794499e-05	-1.57216943514	
164.467617799	3.77567878271e-05	-1.57211049593	
172.25859654	3.59192051403e-05	-1.57205377366	
180.418640939	3.41826743298e-05	-1.57199923439	
188.965233969	3.25400594404e-05	-1.57194683537	
197.916686785	3.09849329689e-05	-1.5718965272	
207.29217796	2.95114817945e-05	-1.57184825547	
217.111794569	2.81144282016e-05	-1.57180196219	
227.396575236	2.67889632357e-05	-1.57175758692	
238.168555198	2.5530690195e-05	-1.57171506765	
249.450813523	2.43355764952e-05	-1.57167434156	
261.267522556	2.31999124868e-05	-1.57163534561	
273.643999707	2.21202760721e-05	-1.57159801702	
286.606761695	2.10935021822e-05	-1.57156229361	
300.183581358	2.01166563437e-05	-1.57152811418	
314.403547159	1.91870117006e-05	-1.57149541867	
329.29712551	1.83020289664e-05	-1.57146414837	
344.896226041	1.74593388696e-05	-1.57143424606	
361.234269971	1.66567267304e-05	-1.57140565611	
378.346261713	1.58921188624e-05	-1.57137832455	
396.26886387	1.51635705435e-05	-1.57135219911	
415.040475785	1.4469255341e-05	-1.57132722924	
434.701315813	1.38074556066e-05	-1.57130336615	
455.293507487	1.31765539878e-05	-1.57128056279	
476.861169771	1.25750258226e-05	-1.57125877381	
499.450511586	1.20014323053e-05	-1.57123795558	
523.109930806	1.14544143268e-05	-1.57121806615	
547.890117959	1.09326869068e-05	-1.57119906519	
573.84416483	1.04350341468e-05	-1.57118091399	
601.027678207	9.96030464132e-06	-1.57116357536	
629.498899022	9.50740729675e-06	-1.57114701366	
659.318827133	9.07530750899e-06	-1.57113119471	
690.551352016	8.66302366203e-06	-1.57111608574	
723.263389648	8.26962391176e-06	-1.57110165536	
757.525025877	7.894223225e-06	-1.57108787349	
793.40966658	7.53598064716e-06	-1.57107471136	
830.994194935	7.1940967754e-06	-1.57106214139	
870.359136149	6.86781141695e-06	-1.57105013722	
911.588829975	6.55640141456e-06	-1.57103867362	
954.771611421	6.25917862341e-06	-1.57102772643	
1000.0	5.97548802552e-06	-1.57101727258	


==> data/fig_space_station_lsra_bode14.dat <==
omega	modulus	angle	
0.1	0.000169863056901	1.56618021942	
0.104737089796	0.000178175022575	1.56627978512	
0.109698579789	0.000186921321847	1.56636924798	
0.114895100019	0.000196128851922	1.56644873341	
0.120337784078	0.000205826800992	1.56651833481	
0.126038292968	0.000216046928878	1.56657811201	
0.132008840083	0.000226823892433	1.56662808929	
0.138262217376	0.0002381956242	1.56666825294	
0.144811822767	0.000250203774714	1.56669854825	
0.151671688847	0.000262894231175	1.56671887585	
0.158856512943	0.000276317728172	1.56672908731	
0.166381688608	0.000290530569912	1.56672897975	
0.174263338601	0.000305595488204	1.56671828929	
0.182518349432	0.000321582666636	1.56669668318	
0.191164407539	0.000338570969386	1.56666375007	
0.200220037182	0.000356649423603	1.56661898832	
0.209704640132	0.000375919018074	1.56656179147	
0.219638537242	0.000396494899257	1.56649143048	
0.230043011977	0.000418509070396	1.56640703174	
0.240940356024	0.000442113732803	1.56630754953	
0.252353917043	0.000467485454198	1.56619173163	
0.264308148697	0.000494830412449	1.56605807579	
0.276828663039	0.000524391052174	1.56590477412	
0.289942285388	0.000556454618503	1.56572964171	
0.303677111804	0.000591364215487	1.56553002359	
0.318062569279	0.000629533305362	1.56530267249	
0.333129478793	0.000671464966166	1.56504358589	
0.348910121341	0.000717777835689	1.56474778591	
0.365438307096	0.000769241618335	1.56440901727	
0.382749447852	0.000826826539696	1.56401932555	
0.40088063289	0.000891773594365	1.5635684568	
0.419870708444	0.000965696564416	1.5630429838	
0.43976036093	0.00105073395341	1.56242500235	
0.460592204115	0.00114978188164	1.56169012938	
0.482410870417	0.00126686321657	1.56080432514	
0.505263106534	0.00140773601176	1.55971864809	
0.529197873596	0.00158094426838	1.55836018607	
0.554266452066	0.00179973801818	1.55661546771	
0.580522551609	0.00208583617117	1.55429792543	
0.608022426165	0.00247748837486	1.5510781338	
0.636824994472	0.00304891263858	1.54631549515	
0.666991966303	0.00396558337652	1.53857912631	
0.698587974679	0.00568662800543	1.52389187516	
0.731680714343	0.010131806319	1.48557454263	
0.766341086801	0.0466886060178	1.15771955679	
0.802643352226	0.0162036057104	-1.42696601973	
0.840665288562	0.00690977313413	-1.50746962393	
0.880488358164	0.00431941068096	-1.52950704578	
0.922197882333	0.00309591825539	-1.53962296619	
0.965883224116	0.00237718934746	-1.54527299888	
1.01163797977	0.00189917678888	-1.54871228126	
1.05956017928	0.00155376157606	-1.55082841068	
1.10975249641	0.00128820988607	-1.55200203095	
1.16232246868	0.00107342932337	-1.55236049257	
1.21738272774	0.000891670534359	-1.55183972716	
1.27505124071	0.000730981972456	-1.55012877816	
1.33545156293	0.000582321679247	-1.54641835022	
1.39871310265	0.000437726746524	-1.53850697211	
1.46497139831	0.000288731877047	-1.51857785036	
1.53436840893	0.000124618474266	-1.4301751068	
1.60705281826	7.88532635994e-05	1.28224819557	
1.68318035333	0.000345954486093	1.4754182787	
1.7629141181	0.000772473083804	1.49483291331	
1.8464249429	0.00165444556098	1.48222075206	
1.93389175046	0.0050958489212	1.38737520632	
2.02550193923	0.0101501065273	-1.29175035609	
2.12145178491	0.00311761203848	-1.50105906317	
2.22194686094	0.00195876346998	-1.53254648963	
2.32720247896	0.00147043868569	-1.54459377622	
2.43744415012	0.00119329328443	-1.55070712183	
2.55290806824	0.0010097454339	-1.55425829571	
2.67384161584	0.000875792536578	-1.55645480446	
2.80050389418	0.000771003279063	-1.55780266177	
2.93316627839	0.000684270370749	-1.55849760922	
3.07211299886	0.000608510122874	-1.55851635271	
3.21764175025	0.000538007582875	-1.5575088893	
3.37006432927	0.000465954350148	-1.55417435425	
3.52970730273	0.000378643242516	-1.54250406682	
3.6969127072	0.000225599496171	-1.45617119621	
3.87203878181	0.000874856690863	0.9201877814	
4.05546073584	0.000836882964172	-1.49618197434	
4.24757155254	0.000573066139225	-1.54599970782	
4.44878283113	0.000479111656518	-1.55581747865	
4.65952566866	0.000420906609582	-1.55943425357	
4.88025158365	0.00037514514108	-1.56100353242	
5.11143348344	0.000331676255982	-1.56076641178	
5.35356667741	0.000272801019194	-1.54958841834	
5.60716993821	0.000433959429248	0.0184439248153	
5.87278661319	0.000363637048093	-1.52713837215	
6.15098578858	0.000305060699366	-1.54842446029	
6.44236350872	0.000273178550163	-1.55306000465	
6.74754405311	0.000248183664085	-1.55450086993	
7.06718127393	0.000225842523472	-1.55457977336	
7.40195999692	0.000204230644852	-1.5535237181	
7.75259748863	0.000181579647274	-1.55066653511	
8.11984499318	0.000154785449649	-1.54298721745	
8.5044893418	0.000114779571167	-1.51141714765	
8.90735463861	2.71349256276e-05	-0.267673291578	
9.32930402628	0.00066099535704	-1.2272660877	
9.77124153535	0.000260354164481	-1.52241718091	
10.2341140211	0.000202226227706	-1.5431171546	
10.7189131921	0.000173673188793	-1.54828478361	
11.2266777351	0.000154067179384	-1.54977264313	
11.7584955405	0.00013844686674	-1.54982568194	
12.3155060329	0.000124996351329	-1.54908638598	
12.8989026125	0.000112876402389	-1.54775608727	
13.509935212	0.000101631881972	-1.54586228595	
14.1499129743	9.09827757387e-05	-1.54332897785	
14.820207058	8.07367411637e-05	-1.53998071207	
15.5222535743	7.07473964917e-05	-1.53550336277	
16.2575566644	6.08920081499e-05	-1.5293429915	
17.0276917223	5.10581162088e-05	-1.52046743107	
17.8343087693	4.1134656179e-05	-1.5067464757	
18.6791359902	3.10064868093e-05	-1.4830105979	
19.5639834352	2.05585378969e-05	-1.43275650385	
20.4907468982	9.77084501303e-06	-1.26198811336	
21.4614119786	4.01296005559e-06	0.668851437991	
22.4780583355	1.56732071301e-05	1.35366668329	
23.5428641432	2.97440819023e-05	1.44706092776	
24.6581107582	4.58293646187e-05	1.4821299363	
25.8261876068	6.46359952826e-05	1.49987893094	
27.0495973046	8.73318708516e-05	1.50998847745	
28.3309610184	0.000115831839345	1.51579399819	
29.6730240819	0.000153481331768	1.51855709396	
31.0786618778	0.000206697945882	1.51849158397	
32.5508859984	0.000289561197606	1.5147464432	
34.0928506975	0.000440138549396	1.50404101741	
35.707859649	0.000809372669534	1.47234705345	
37.3993730248	0.00320518468478	1.24507618959	
39.1710149081	0.00175130867145	-1.42120400507	
41.0265810583	0.000725611940751	-1.5147043753	
42.9700470432	0.000461213498098	-1.53385440169	
45.005576757	0.000332990444557	-1.53177178667	
47.1375313412	0.000225172744812	-1.392242178	
49.3704785284	0.000285486840864	-1.55942630854	
51.709202429	0.000223572204478	-1.57262369115	
54.1587137808	0.000192030864353	-1.57293851505	
56.7242606849	0.000169654023777	-1.57291491127	
59.4113398497	0.000152293267149	-1.57290597219	
62.2257083673	0.000138210761117	-1.57290664692	
65.1733960488	0.000126454967668	-1.57290341918	
68.2607183427	0.000116434536445	-1.5728906342	
71.494289866	0.000107754031204	-1.57286723348	
74.8810385759	0.000100135791919	-1.57283414472	
78.4282206134	9.33777482335e-05	-1.57279297731	
82.1434358492	8.73286662941e-05	-1.57274543977	
86.0346441668	8.18727433171e-05	-1.57269310289	
90.1101825167	7.69195853401e-05	-1.57263732097	
94.3787827778	7.2397455184e-05	-1.57257922222	
98.8495904663	6.82485917505e-05	-1.57251972734	
103.53218433	6.4425886439e-05	-1.57245957735	
108.436596869	6.08904741541e-05	-1.57239936232	
113.573335834	5.7609955648e-05	-1.57233954766	
118.953406737	5.45570648333e-05	-1.57228049685	
124.58833643	5.1708655501e-05	-1.57222249057	
130.490197801	4.9044921069e-05	-1.5721657424	
136.671635646	4.65487868418e-05	-1.57211041172	
143.145893752	4.42054316713e-05	-1.57205661425	
149.926843279	4.20019078546e-05	-1.5720044305	
157.029012473	3.99268364285e-05	-1.57195391269	
164.467617799	3.79701609205e-05	-1.57190509037	
172.25859654	3.61229468396e-05	-1.57185797496	
180.418640939	3.43772172702e-05	-1.57181256342	
188.965233969	3.27258171868e-05	-1.57176884126	
197.916686785	3.11623007887e-05	-1.57172678502	
207.29217796	2.96808374127e-05	-1.57168636419	
217.111794569	2.8276132536e-05	-1.57164754291	
227.396575236	2.69433611096e-05	-1.57161028122	
238.168555198	2.56781110267e-05	-1.57157453622	
249.450813523	2.44763349632e-05	-1.57154026288	
261.267522556	2.33343091704e-05	-1.5715074148	
273.643999707	2.22485980676e-05	-1.57147594478	
286.606761695	2.12160236953e-05	-1.57144580528	
300.183581358	2.02336392576e-05	-1.57141694882	
314.403547159	1.92987061212e-05	-1.57138932829	
329.29712551	1.84086737445e-05	-1.57136289718	
344.896226041	1.75611621016e-05	-1.57133760977	
361.234269971	1.67539462376e-05	-1.57131342131	
378.346261713	1.59849426492e-05	-1.5712902881	
396.26886387	1.52521972368e-05	-1.5712681676	
415.040475785	1.45538746096e-05	-1.57124701848	
434.701315813	1.38882485629e-05	-1.5712268007	
455.293507487	1.32536935715e-05	-1.57120747547	
476.861169771	1.26486771678e-05	-1.57118900532	
499.450511586	1.20717530913e-05	-1.57117135409	
523.109930806	1.15215551132e-05	-1.57115448691	
547.890117959	1.0996791454e-05	-1.57113837021	
573.84416483	1.04962397219e-05	-1.57112297168	
601.027678207	1.00187423109e-05	-1.57110826024	
629.498899022	9.56320220591e-06	-1.57109420606	
659.318827133	9.12857914844e-06	-1.57108078047	
690.551352016	8.71388612305e-06	-1.57106795596	
723.263389648	8.31818612974e-06	-1.57105570616	
757.525025877	7.94058921206e-06	-1.57104400576	
793.40966658	7.5802497143e-06	-1.57103283053	
830.994194935	7.23636374473e-06	-1.57102215723	
870.359136149	6.90816682432e-06	-1.57101196363	
911.588829975	6.5949317031e-06	-1.57100222842	
954.771611421	6.29596632839e-06	-1.57099293121	
1000.0	6.01061195083e-06	-1.57098405251	


==> data/fig_space_station_lsra_bode16.dat <==
omega	modulus	angle	
0.1	0.000169956499033	1.56585341126	
0.104737089796	0.000178272890445	1.56596769216	
0.109698579789	0.000187023828572	1.56607120244	
0.114895100019	0.000196236221072	1.5661640977	
0.120337784078	0.000205939267144	1.56624650023	
0.126038292968	0.000216164738209	1.56631849742	
0.132008840083	0.000226947303346	1.56638013994	
0.138262217376	0.000238324907998	1.56643143926	
0.144811822767	0.000250339216314	1.56647236478	
0.151671688847	0.000263036129874	1.56650284019	
0.158856512943	0.000276466398467	1.56652273914	
0.166381688608	0.000290686342377	1.56653187988	
0.174263338601	0.000305758710437	1.56653001879	
0.182518349432	0.000321753704274	1.56651684253	
0.191164407539	0.000338750207203	1.56649195844	
0.200220037182	0.000356837266694	1.56645488277	
0.209704640132	0.000376115893139	1.56640502634	
0.219638537242	0.000396701255994	1.56634167678	
0.230043011977	0.000418725383015	1.56626397655	
0.240940356024	0.000442340501677	1.56617089553	
0.252353917043	0.00046772320767	1.5660611967	
0.264308148697	0.000495079708803	1.56593339256	
0.276828663039	0.0005246524818	1.56578568978	
0.289942285388	0.000556728806284	1.56561591772	
0.303677111804	0.000591651823416	1.56542143561	
0.318062569279	0.000629835035436	1.56519901034	
0.333129478793	0.000671781563581	1.56494465367	
0.348910121341	0.000718110092365	1.56465340222	
0.365438307096	0.000769590376812	1.56431901563	
0.382749447852	0.000827192697423	1.56393355496	
0.40088063289	0.000892158108399	1.56348678258	
0.419870708444	0.00096610045654	1.56296528869	
0.43976036093	0.00105115831558	1.56235118789	
0.460592204115	0.00115022788168	1.56162011779	
0.482410870417	0.00126733210363	1.56073806164	
0.505263106534	0.00140822912095	1.55965610395	
0.529197873596	0.00158146302277	1.5583013624	
0.554266452066	0.00180028392465	1.55656040038	
0.580522551609	0.00208641080149	1.55424669142	
0.608022426165	0.00247809330991	1.55103085947	
0.636824994472	0.00304954931074	1.54627236738	
0.666991966303	0.00396625257787	1.5385404086	
0.698587974679	0.00568732793425	1.52385793622	
0.731680714343	0.0101325195108	1.48554595962	
0.766341086801	0.0466887536287	1.15770127173	
0.802643352226	0.0162027896538	-1.42698186115	
0.840665288562	0.00690886331129	-1.50747827324	
0.880488358164	0.00431844012608	-1.52950672111	
0.922197882333	0.00309488429044	-1.53961177179	
0.965883224116	0.00237608603378	-1.54524840828	
1.01163797977	0.00189799676533	-1.5486708091	
1.05956017928	0.00155249610979	-1.55076511466	
1.10975249641	0.00128684860444	-1.55190966716	
1.16232246868	0.00107195978877	-1.55222798081	
1.21738272774	0.00089007765703	-1.55164912775	
1.27505124071	0.000729247218014	-1.54984866743	
1.33545156293	0.000580422037008	-1.54598697445	
1.39871310265	0.000435633624943	-1.53777856774	
1.46497139831	0.000286411857349	-1.51706934515	
1.53436840893	0.000122070778238	-1.4239461482	
1.60705281826	8.18780016534e-05	1.28655835344	
1.68318035333	0.000349486769891	1.474293039	
1.7629141181	0.000776673358587	1.49381292243	
1.8464249429	0.0016596367529	1.48128611496	
1.93389175046	0.00510237426477	1.38645105558	
2.02550193923	0.0101485803407	-1.29228882842	
2.12145178491	0.00310611886302	-1.50175991551	
2.22194686094	0.00192909415509	-1.53184945753	
2.32720247896	0.00153475812304	-1.52691481839	
2.43744415012	0.00121018540419	-1.54938154613	
2.55290806824	0.00101939569646	-1.55394842918	
2.67384161584	0.000882542928144	-1.55647642534	
2.80050389418	0.000776186404739	-1.55800465882	
2.93316627839	0.000688468274765	-1.55883584355	
3.07211299886	0.000612028292216	-1.55898884273	
3.21764175025	0.000541024773282	-1.55814860663	
3.37006432927	0.000468580382766	-1.55507818139	
3.52970730273	0.000380936251725	-1.54398877167	
3.6969127072	0.000227465327179	-1.46059713636	
3.87203878181	0.000874045345719	0.92216615283	
4.05546073584	0.000838478648358	-1.49530561319	
4.24757155254	0.000574656283924	-1.54557990885	
4.44878283113	0.000480591096948	-1.55565349006	
4.65952566866	0.0004222770908	-1.55946826822	
4.88025158365	0.000376413811498	-1.56124912191	
5.11143348344	0.000332843694486	-1.56134124953	
5.35356667741	0.000273818431801	-1.55110204809	
5.60716993821	0.000434766067746	0.0197667154868	
5.87278661319	0.000364541678968	-1.52597637023	
6.15098578858	0.000305972667294	-1.54779978446	
6.44236350872	0.00027404851478	-1.55267253268	
6.74754405311	0.000249008840399	-1.55426585229	
7.06718127393	0.000226625131165	-1.55447106188	
7.40195999692	0.000204973901407	-1.55354619852	
7.75259748863	0.000182287041846	-1.55086223896	
8.11984499318	0.000155460331266	-1.54349240199	
8.5044893418	0.00011542038145	-1.51286299841	
8.90735463861	2.69548112429e-05	-0.292373049493	
9.32930402628	0.000660789918143	-1.2267443567	
9.77124153535	0.000260776381956	-1.52166485899	
10.2341140211	0.000202676001639	-1.5425301102	
10.7189131921	0.000174116107467	-1.54780166835	
11.2266777351	0.000154495490084	-1.54935993898	
11.7584955405	0.000138858265578	-1.54946459682	
12.3155060329	0.000125390278973	-1.54876560934	
12.8989026125	0.000113252992021	-1.54746855917	
13.509935212	0.000101991573113	-1.54560372399	
14.1499129743	9.13261479953e-05	-1.54309729243	
14.820207058	8.10644345375e-05	-1.53977604636	
15.5222535743	7.10600699029e-05	-1.53532887028	
16.2575566644	6.11903156345e-05	-1.52920699784	
17.0276917223	5.1342689444e-05	-1.52038903845	
17.8343087693	4.14060804519e-05	-1.50677172892	
18.6791359902	3.12652290749e-05	-1.48327012772	
19.5639834352	2.08045579862e-05	-1.43376297562	
20.4907468982	9.99868805059e-06	-1.26801022164	
21.4614119786	3.88654970652e-06	0.621834414544	
22.4780583355	1.54664237828e-05	1.35006741505	
23.5428641432	2.95426226986e-05	1.44590515709	
24.6581107582	4.56361441098e-05	1.48156874083	
25.8261876068	6.44512818698e-05	1.49955166318	
27.0495973046	8.71555044997e-05	1.50977679291	
28.3309610184	0.000115663551925	1.51564727764	
29.6730240819	0.000153320826577	1.51844981007	
31.0786618778	0.000206544918298	1.51840926791	
32.5508859984	0.000289415313433	1.51468007711	
34.0928506975	0.000439999262284	1.50398444807	
35.707859649	0.000809237528751	1.47229574193	
37.3993730248	0.00320497414794	1.24503387689	
39.1710149081	0.00175147408759	-1.421253666	
41.0265810583	0.000725738273791	-1.51476829569	
42.9700470432	0.000461328219365	-1.53394353239	
45.005576757	0.000333093162955	-1.53192882546	
47.1375313412	0.000225184496048	-1.3927537953	
49.3704785284	0.000285550880527	-1.55919592538	
51.709202429	0.000223660356532	-1.57250518509	
54.1587137808	0.000192118190308	-1.57285850675	
56.7242606849	0.000169738284765	-1.57285342744	
59.4113398497	0.000152374056568	-1.57285534907	
62.2257083673	0.000138288048742	-1.57286319575	
65.1733960488	0.00012652883387	-1.57286509978	
68.2607183427	0.000116505099392	-1.57285620664	
71.494289866	0.000107821421784	-1.5728358903	
74.8810385759	0.000100200143773	-1.57280533122	
78.4282206134	9.34391934123e-05	-1.57276629558	
82.1434358492	8.73873332862e-05	-1.5727205939	
86.0346441668	8.1928756148e-05	-1.57266986596	
90.1101825167	7.69730631998e-05	-1.57261551426	
94.3787827778	7.24485123221e-05	-1.57255870162	
98.8495904663	6.82973375121e-05	-1.57250037428	
103.53218433	6.44724253753e-05	-1.57244129245	
108.436596869	6.09349061724e-05	-1.57238206093	
113.573335834	5.76523761812e-05	-1.57232315669	
118.953406737	5.45975650178e-05	-1.57226495236	
124.58833643	5.17473223559e-05	-1.57220773604	
130.490197801	4.90818376742e-05	-1.57215172736	
136.671635646	4.65840325106e-05	-1.57209709077	
143.145893752	4.42390821188e-05	-1.5720439462	
149.926843279	4.20340353588e-05	-1.57199237776	
157.029012473	3.99575099863e-05	-1.57194244079	
164.467617799	3.79994463959e-05	-1.57189416753	
172.25859654	3.61509071066e-05	-1.57184757173	
180.418640939	3.44039123484e-05	-1.57180265246	
188.965233969	3.27513043718e-05	-1.57175939708	
197.916686785	3.11866347761e-05	-1.57171778378	
207.29217796	2.97040704166e-05	-1.57167778357	
217.111794569	2.82983144019e-05	-1.57163936194	
227.396575236	2.69645394227e-05	-1.57160248018	
238.168555198	2.56983312145e-05	-1.57156709651	
249.450813523	2.44956403937e-05	-1.57153316698	
261.267522556	2.33527412461e-05	-1.57150064613	
273.643999707	2.22661963146e-05	-1.57146948766	
286.606761695	2.12328258488e-05	-1.57143964488	
300.183581358	2.02496813433e-05	-1.57141107108	
314.403547159	1.93140225328e-05	-1.57138371987	
329.29712551	1.8423297318e-05	-1.57135754543	
344.896226041	1.75751241861e-05	-1.57133250267	
361.234269971	1.67672767624e-05	-1.57130854745	
378.346261713	1.59976701888e-05	-1.57128563663	
396.26886387	1.52643490719e-05	-1.57126372819	
415.040475785	1.45654767858e-05	-1.57124278133	
434.701315813	1.3899325947e-05	-1.57122275645	
455.293507487	1.32642699048e-05	-1.57120361523	
476.861169771	1.26587751169e-05	-1.57118532063	
499.450511586	1.20813942972e-05	-1.57116783688	
523.109930806	1.15307602374e-05	-1.5711511295	
547.890117959	1.10055802231e-05	-1.57113516527	
573.84416483	1.05046309698e-05	-1.57111991223	
601.027678207	1.00267540193e-05	-1.57110533964	
629.498899022	9.570851543e-06	-1.57109141796	
659.318827133	9.13588250558e-06	-1.57107811883	
690.551352016	8.72085915001e-06	-1.57106541501	
723.263389648	8.32484376826e-06	-1.5710532804	
757.525025877	7.9469457279e-06	-1.57104168995	
793.40966658	7.58631872784e-06	-1.57103061966	
830.994194935	7.24215826019e-06	-1.57102004653	
870.359136149	6.91369925763e-06	-1.57100994854	
911.588829975	6.60021390853e-06	-1.57100030461	
954.771611421	6.30100962398e-06	-1.57099109453	
1000.0	6.01542714262e-06	-1.57098229899	


==> data/fig_space_station_lsra_bode18.dat <==
omega	modulus	angle	
0.1	0.000169987983166	1.57282653961	
0.104737089796	0.000178305903246	1.57261539251	
0.109698579789	0.000187058442808	1.57240771445	
0.114895100019	0.000196272513255	1.57220299396	
0.120337784078	0.00020597731774	1.57200071526	
0.126038292968	0.000216204631873	1.57180035536	
0.132008840083	0.000226989129167	1.57160138079	
0.138262217376	0.000238368759765	1.57140324399	
0.144811822767	0.000250385192812	1.57120537916	
0.151671688847	0.0002630843352	1.57100719748	
0.158856512943	0.000276516942374	1.57080808162	
0.166381688608	0.00029073934066	1.57060737938	
0.174263338601	0.000305814285348	1.57040439613	
0.182518349432	0.000321811984989	1.57019838598	
0.191164407539	0.000338811330335	1.56998854119	
0.200220037182	0.00035690137687	1.56977397957	
0.209704640132	0.00037618314365	1.5695537291	
0.219638537242	0.000396771809523	1.56932670938	
0.230043011977	0.00041879941247	1.56909170878	
0.240940356024	0.000442418191145	1.56884735619	
0.252353917043	0.000467804753514	1.56859208587	
0.264308148697	0.000495165320944	1.56832409307	
0.276828663039	0.000524742385221	1.56804127787	
0.289942285388	0.000556823242809	1.5677411729	
0.303677111804	0.00059175105385	1.56742084969	
0.318062569279	0.000629939342154	1.56707679563	
0.333129478793	0.000671891253706	1.56670475035	
0.348910121341	0.000718225501739	1.5662994848	
0.365438307096	0.000769711875008	1.56585449846	
0.382749447852	0.000827320694207	1.56536159679	
0.40088063289	0.000892293062207	1.56481028994	
0.419870708444	0.000966242885849	1.56418691812	
0.43976036093	0.00105130881454	1.56347334684	
0.460592204115	0.00115038714221	1.56264496383	
0.482410870417	0.00126750094764	1.5616675	
0.505263106534	0.00140840854915	1.56049178274	
0.529197873596	0.00158165429191	1.55904466523	
0.554266452066	0.00180048867634	1.55721243555	
0.580522551609	0.00208663129145	1.55480827668	
0.608022426165	0.00247833285116	1.5515025005	
0.636824994472	0.00304981322856	1.54665422656	
0.666991966303	0.00396655060652	1.53883225542	
0.698587974679	0.00568768180558	1.52405904928	
0.731680714343	0.0101329993558	1.48565480179	
0.766341086801	0.0466899395104	1.15771166311	
0.802643352226	0.0162030047655	-1.42705589321	
0.840665288562	0.00690880415462	-1.50765239313	
0.880488358164	0.00431829420407	-1.52978346858	
0.922197882333	0.00309468858298	-1.539996058	
0.965883224116	0.00237585311535	-1.54574698161	
1.01163797977	0.00189773158366	-1.5492927513	
1.05956017928	0.00155220027345	-1.55152278459	
1.10975249641	0.001286521815	-1.55282029713	
1.16232246868	0.00107160032872	-1.55331647552	
1.21738272774	0.000889682433857	-1.55295331757	
1.27505124071	0.000728811457112	-1.55143013599	
1.33545156293	0.000579938452855	-1.54795646411	
1.39871310265	0.000435090309479	-1.5403681564	
1.46497139831	0.000285785123875	-1.52091410604	
1.53436840893	0.000121272520313	-1.43223981709	
1.60705281826	8.23035591752e-05	1.30175770861	
1.68318035333	0.000350283854995	1.4774847035	
1.7629141181	0.000777739980212	1.49513155525	
1.8464249429	0.00166119607947	1.48178104668	
1.93389175046	0.00510556051574	1.38637207386	
2.02550193923	0.0101532847375	-1.29223196166	
2.12145178491	0.00310699810303	-1.50220138271	
2.22194686094	0.00192882077737	-1.53252946123	
2.32720247896	0.00153593333366	-1.52682453279	
2.43744415012	0.00121067787738	-1.55027815612	
2.55290806824	0.00101960895372	-1.55509954634	
2.67384161584	0.000882598539853	-1.55783028506	
2.80050389418	0.000776129361948	-1.55955065328	
2.93316627839	0.000688319210695	-1.56057655894	
3.07211299886	0.000611796034628	-1.56093715348	
3.21764175025	0.000540709490184	-1.56033223271	
3.37006432927	0.000468171277587	-1.55755689911	
3.52970730273	0.000380397108016	-1.54692309071	
3.6969127072	0.000226634532077	-1.4647152961	
3.87203878181	0.000875283971303	0.92243783728	
4.05546073584	0.000838645510631	-1.49680412933	
4.24757155254	0.000574437555513	-1.54777993471	
4.44878283113	0.000480216986169	-1.55823963713	
4.65952566866	0.000421789917311	-1.56235868252	
4.88025158365	0.000375816037687	-1.56441322448	
5.11143348344	0.000332105108056	-1.56475409938	
5.35356667741	0.000272807223018	-1.55457517647	
5.60716993821	0.000435420803722	0.0167883701479	
5.87278661319	0.000364447118229	-1.52968708057	
6.15098578858	0.000305529826824	-1.55214480139	
6.44236350872	0.000273451671114	-1.55742893451	
6.74754405311	0.000248301964022	-1.55941797629	
7.06718127393	0.00022582141494	-1.56004423684	
7.40195999692	0.00020407415893	-1.55959188588	
7.75259748863	0.000181282473225	-1.55746924532	
8.11984499318	0.000154326766046	-1.55083116672	
8.5044893418	0.000114087753841	-1.52131507554	
8.90735463861	2.60208085543e-05	-0.238954679214	
9.32930402628	0.000661989364972	-1.22870947653	
9.77124153535	0.000260055137537	-1.52801750571	
10.2341140211	0.000201649026108	-1.5502274141	
10.7189131921	0.000172916740749	-1.55652111785	
11.2266777351	0.000153157959662	-1.55905713671	
11.7584955405	0.000137392977167	-1.56018919553	
12.3155060329	0.000123798462779	-1.56062362728	
12.8989026125	0.000111531068209	-1.56061718287	
13.509935212	0.000100132702704	-1.56025981648	
14.1499129743	8.93207472599e-05	-1.55955728534	
14.820207058	7.89001872775e-05	-1.55845127227	
15.5222535743	6.87215969706e-05	-1.55680724186	
16.2575566644	5.86584935296e-05	-1.55436532382	
17.0276917223	4.85934533523e-05	-1.55061268291	
17.8343087693	3.84082210031e-05	-1.54442786822	
18.6791359902	2.79756088879e-05	-1.53285890758	
19.5639834352	1.71540177976e-05	-1.50495040525	
20.4907468982	5.82837364632e-06	-1.35994761404	
21.4614119786	6.66025738646e-06	1.36809290238	
22.4780583355	1.99067399869e-05	1.49530191616	
23.5428641432	3.47261525402e-05	1.5213479587	
24.6581107582	5.16360649548e-05	1.53187054309	
25.8261876068	7.14745940225e-05	1.53693995899	
27.0495973046	9.55493901066e-05	1.53924209803	
28.3309610184	0.000126018363925	1.5396561589	
29.6730240819	0.000166738510711	1.53830121642	
31.0786618778	0.000225445802915	1.53459092101	
32.5508859984	0.000320977213182	1.52608099882	
34.0928506975	0.000530565754269	1.48950404752	
35.707859649	0.000713433722577	1.44365539796	
37.3993730248	0.00317926374023	1.25127969899	
39.1710149081	0.00176638487514	-1.41432736352	
41.0265810583	0.000738699065993	-1.5086307932	
42.9700470432	0.000471815547115	-1.529970348	
45.005576757	0.000341829771886	-1.5329178918	
47.1375313412	0.000228680227323	-1.42317956049	
49.3704785284	0.00028812268436	-1.5407741154	
51.709202429	0.000228059461166	-1.55935392681	
54.1587137808	0.00019638522724	-1.56214586983	
56.7242606849	0.000173701898575	-1.56355054183	
59.4113398497	0.000156029103425	-1.5645256583	
62.2257083673	0.000141659326925	-1.56527627022	
65.1733960488	0.00012964548317	-1.56588058552	
68.2607183427	0.000119394437698	-1.56637977474	
71.494289866	0.000110507563604	-1.5667995147	
74.8810385759	0.000102703972502	-1.56715733395	
78.4282206134	9.57787097894e-05	-1.56746584267	
82.1434358492	8.95780729445e-05	-1.56773442553	
86.0346441668	8.39841793274e-05	-1.56797023775	
90.1101825167	7.8904890683e-05	-1.56817883742	
94.3787827778	7.42670060132e-05	-1.56836460807	
98.8495904663	7.00115318236e-05	-1.56853105168	
103.53218433	6.60903172873e-05	-1.56868099737	
108.436596869	6.24636114055e-05	-1.56881675351	
113.573335834	5.90982578703e-05	-1.56894022037	
118.953406737	5.59663401414e-05	-1.56905297505	
124.58833643	5.30441501658e-05	-1.56915633615	
130.490197801	5.03113935231e-05	-1.56925141376	
136.671635646	4.77505697913e-05	-1.56933914841	
143.145893752	4.53464844837e-05	-1.56942034177	
149.926843279	4.30858609562e-05	-1.56949568094	
157.029012473	4.09570291096e-05	-1.56956575801	
164.467617799	3.89496736731e-05	-1.56963108577	
172.25859654	3.70546291429e-05	-1.56969211043	
180.418640939	3.52637115665e-05	-1.56974922208	
188.965233969	3.35695796575e-05	-1.56980276324	
197.916686785	3.19656194304e-05	-1.56985303594	
207.29217796	3.04458478266e-05	-1.56990030756	
217.111794569	2.90048317717e-05	-1.56994481578	
227.396575236	2.76376198507e-05	-1.56998677263	
238.168555198	2.63396843535e-05	-1.570026368	
249.450813523	2.51068718943e-05	-1.5700637725	
261.267522556	2.39353611501e-05	-1.57009913997	
273.643999707	2.28216265419e-05	-1.57013260958	
286.606761695	2.1762406896e-05	-1.57016430762	
300.183581358	2.07546782978e-05	-1.57019434904	
314.403547159	1.97956304888e-05	-1.57022283879	
329.29712551	1.8882646268e-05	-1.57024987293	
344.896226041	1.80132834533e-05	-1.57027553964	
361.234269971	1.71852590281e-05	-1.57029992008	
378.346261713	1.63964351616e-05	-1.57032308912	
396.26886387	1.56448068406e-05	-1.57034511597	
415.040475785	1.49284908907e-05	-1.57036606479	
434.701315813	1.42457162004e-05	-1.57038599515	
455.293507487	1.3594814988e-05	-1.57040496248	
476.861169771	1.29742149764e-05	-1.57042301847	
499.450511586	1.23824323607e-05	-1.57044021136	
523.109930806	1.18180654683e-05	-1.5704565863	
547.890117959	1.12797890275e-05	-1.57047218557	
573.84416483	1.07663489718e-05	-1.57048704887	
601.027678207	1.02765577157e-05	-1.57050121346	
629.498899022	9.80928984794e-06	-1.57051471441	
659.318827133	9.36347819613e-06	-1.57052758474	
690.551352016	8.93811021966e-06	-1.57053985559	
723.263389648	8.53222469687e-06	-1.57055155633	
757.525025877	8.14490867457e-06	-1.57056271473	
793.40966658	7.77529465287e-06	-1.57057335703	
830.994194935	7.42255798153e-06	-1.57058350806	
870.359136149	7.08591444677e-06	-1.57059319134	
911.588829975	6.76461803021e-06	-1.57060242914	
954.771611421	6.45795882378e-06	-1.57061124259	
1000.0	6.165261086e-06	-1.57061965173	


==> data/fig_space_station_lsra_bode2.dat <==
omega	modulus	angle	
0.1	0.000151793511275	1.61429441583	
0.104737089796	0.000159231408875	1.61220580904	
0.109698579789	0.000167062210708	1.610205027	
0.114895100019	0.000175310726677	1.6082877714	
0.120337784078	0.000184003945483	1.60644990429	
0.126038292968	0.00019317130769	1.60468743834	
0.132008840083	0.000202845022855	1.60299652691	
0.138262217376	0.000213060439136	1.60137345392	
0.144811822767	0.000223856475668	1.59981462351	
0.151671688847	0.000235276130301	1.59831654913	
0.158856512943	0.000247367078286	1.59687584227	
0.166381688608	0.000260182381176	1.59548920027	
0.174263338601	0.000273781330051	1.59415339337	
0.182518349432	0.000288230453273	1.59286525045	
0.191164407539	0.000303604727016	1.59162164331	
0.200220037182	0.000319989037205	1.59041946888	
0.209704640132	0.000337479955295	1.58925562908	
0.219638537242	0.000356187908595	1.58812700727	
0.230043011977	0.000376239850439	1.58703044076	
0.240940356024	0.0003977825688	1.58596268785	
0.252353917043	0.000420986817682	1.58492038795	
0.264308148697	0.000446052518957	1.58390001269	
0.276828663039	0.000473215371375	1.58289780489	
0.289942285388	0.000502755330155	1.58190970161	
0.303677111804	0.000535007603649	1.58093123554	
0.318062569279	0.000570377082177	1.57995740675	
0.333129478793	0.000609357515265	1.57898251362	
0.348910121341	0.00065255736398	1.57799992606	
0.365438307096	0.000700735203619	1.57700177613	
0.382749447852	0.000754849060493	1.57597852831	
0.40088063289	0.000816126527924	1.57491836991	
0.419870708444	0.000886166639965	1.57380632674	
0.43976036093	0.000967091652012	1.57262294685	
0.460592204115	0.00106177978527	1.57134228346	
0.482410870417	0.00117423423466	1.56992869832	
0.505263106534	0.00131019157135	1.56833159251	
0.529197873596	0.00147817268493	1.5664763055	
0.554266452066	0.0016914035748	1.56424748196	
0.580522551609	0.00197158022383	1.56145646742	
0.608022426165	0.00235693602369	1.557771433	
0.636824994472	0.00292169571917	1.55254883173	
0.666991966303	0.0038314192802	1.5443536815	
0.698587974679	0.00554565134529	1.5292012406	
0.731680714343	0.00998689335923	1.49038416176	
0.766341086801	0.0466473226671	1.16107427274	
0.802643352226	0.016365235566	-1.42309694266	
0.840665288562	0.00709286303667	-1.50403767605	
0.880488358164	0.00451623113758	-1.52660733686	
0.922197882333	0.00330703242528	-1.5373088707	
0.965883224116	0.00260406507311	-1.5436147007	
1.01163797977	0.00214373381592	-1.54780950574	
1.05956017928	0.00181837656694	-1.55082623761	
1.10975249641	0.00157582638809	-1.55311705129	
1.16232246868	0.00138774042004	-1.55492774861	
1.21738272774	0.00123739511251	-1.55640349974	
1.27505124071	0.00111428657614	-1.55763560675	
1.33545156293	0.00101148583415	-1.55868440544	
1.39871310265	0.000924237727544	-1.55959139703	
1.46497139831	0.000849170799285	-1.56038608931	
1.53436840893	0.000783828387987	-1.56109005674	
1.60705281826	0.000726378254699	-1.56171945473	
1.68318035333	0.000675426171834	-1.56228663395	
1.7629141181	0.000629892495572	-1.56280120936	
1.8464249429	0.000588928219053	-1.56327078741	
1.93389175046	0.000551856519591	-1.56370147252	
2.02550193923	0.000518131203433	-1.56409822736	
2.12145178491	0.000487306612249	-1.56446513379	
2.22194686094	0.000459015466336	-1.56480558512	
2.32720247896	0.000432952306432	-1.56512242991	
2.43744415012	0.000408860951505	-1.56541808093	
2.55290806824	0.000386524881379	-1.56569459885	
2.67384161584	0.000365759779235	-1.56595375717	
2.80050389418	0.000346407689449	-1.56619709318	
2.93316627839	0.000328332397684	-1.5664259483	
3.07211299886	0.00031141574576	-1.56664150031	
3.21764175025	0.000295554668598	-1.56684478937	
3.37006432927	0.00028065879406	-1.56703673907	
3.52970730273	0.000266648485354	-1.56721817368	
3.6969127072	0.000253453234188	-1.56738983238	
3.87203878181	0.000241010333931	-1.56755238097	
4.05546073584	0.000229263777888	-1.56770642172	
4.24757155254	0.000218163339698	-1.56785250155	
4.44878283113	0.000207663801983	-1.56799111893	
4.65952566866	0.00019772430634	-1.5681227298	
4.88025158365	0.000188307803195	-1.56824775247	
5.11143348344	0.000179380584239	-1.56836657193	
5.35356667741	0.000170911883473	-1.5684795435	
5.60716993821	0.000162873535505	-1.56858699594	
5.87278661319	0.00015523968184	-1.56868923422	
6.15098578858	0.000147986517506	-1.56878654186	
6.44236350872	0.000141092071776	-1.56887918299	
6.74754405311	0.000134536017745	-1.56896740418	
7.06718127393	0.000128299506463	-1.56905143601	
7.40195999692	0.00012236502198	-1.56913149447	
7.75259748863	0.00011671625431	-1.56920778221	
8.11984499318	0.000111337987734	-1.56928048961	
8.5044893418	0.00010621600232	-1.5693497958	
8.90735463861	0.000101336986837	-1.56941586949	
9.32930402628	9.66884615101e-05	-1.56947886978	
9.77124153535	9.2258709332e-05	-1.56953894686	
10.2341140211	8.80367147826e-05	-1.56959624265	
10.7189131921	8.40121090244e-05	-1.56965089135	
11.2266777351	8.01751207425e-05	-1.56970301999	
11.7584955405	7.65165319297e-05	-1.56975274888	
12.3155060329	7.30276380091e-05	-1.56980019207	
12.8989026125	6.9700211773e-05	-1.56984545771	
13.509935212	6.65264706857e-05	-1.56988864845	
14.1499129743	6.34990471589e-05	-1.56992986172	
14.820207058	6.0610961461e-05	-1.56996919011	
15.5222535743	5.78555969634e-05	-1.57000672158	
16.2575566644	5.52266774697e-05	-1.57004253977	
17.0276917223	5.27182463997e-05	-1.57007672424	
17.8343087693	5.03246476353e-05	-1.57010935065	
18.6791359902	4.80405078543e-05	-1.57014049103	
19.5639834352	4.58607202029e-05	-1.57017021395	
20.4907468982	4.37804291727e-05	-1.57019858468	
21.4614119786	4.17950165672e-05	-1.57022566541	
22.4780583355	3.99000884531e-05	-1.57025151538	
23.5428641432	3.80914630066e-05	-1.57027619102	
24.6581107582	3.63651591731e-05	-1.57029974611	
25.8261876068	3.47173860686e-05	-1.57032223193	
27.0495973046	3.31445330597e-05	-1.57034369734	
28.3309610184	3.1643160465e-05	-1.57036418893	
29.6730240819	3.02099908263e-05	-1.57038375114	
31.0786618778	2.88419007054e-05	-1.57040242634	
32.5508859984	2.75359129648e-05	-1.57042025494	
34.0928506975	2.62891894961e-05	-1.57043727547	
35.707859649	2.5099024362e-05	-1.57045352472	
37.3993730248	2.39628373235e-05	-1.57046903775	
39.1710149081	2.2878167724e-05	-1.57048384802	
41.0265810583	2.18426687061e-05	-1.57049798748	
42.9700470432	2.08541017385e-05	-1.57051148658	
45.005576757	1.99103314339e-05	-1.57052437441	
47.1375313412	1.90093206364e-05	-1.57053667869	
49.3704785284	1.81491257648e-05	-1.57054842591	
51.709202429	1.73278923937e-05	-1.57055964134	
54.1587137808	1.65438510582e-05	-1.57057034908	
56.7242606849	1.57953132708e-05	-1.57058057217	
59.4113398497	1.50806677354e-05	-1.57059033256	
62.2257083673	1.43983767494e-05	-1.57059965122	
65.1733960488	1.3746972782e-05	-1.57060854817	
68.2607183427	1.31250552194e-05	-1.57061704252	
71.494289866	1.25312872682e-05	-1.57062515249	
74.8810385759	1.19643930069e-05	-1.5706328955	
78.4282206134	1.14231545802e-05	-1.57064028818	
82.1434358492	1.09064095255e-05	-1.57064734637	
86.0346441668	1.0413048228e-05	-1.57065408522	
90.1101825167	9.94201149466e-06	-1.57066051919	
94.3787827778	9.49228824337e-06	-1.57066666209	
98.8495904663	9.0629133004e-06	-1.57067252708	
103.53218433	8.65296530075e-06	-1.57067812675	
108.436596869	8.26156468665e-06	-1.5706834731	
113.573335834	7.88787179907e-06	-1.5706885776	
118.953406737	7.53108505794e-06	-1.57069345119	
124.58833643	7.19043922661e-06	-1.57069810433	
130.490197801	6.86520375646e-06	-1.57070254697	
136.671635646	6.55468120803e-06	-1.57070678866	
143.145893752	6.25820574474e-06	-1.57071083848	
149.926843279	5.97514169589e-06	-1.57071470511	
157.029012473	5.70488218573e-06	-1.57071839685	
164.467617799	5.44684782529e-06	-1.57072192159	
172.25859654	5.20048546418e-06	-1.57072528691	
180.418640939	4.96526699948e-06	-1.57072850001	
188.965233969	4.74068823909e-06	-1.57073156777	
197.916686785	4.52626781696e-06	-1.57073449677	
207.29217796	4.32154615779e-06	-1.5707372933	
217.111794569	4.12608448903e-06	-1.57073996333	
227.396575236	3.93946389773e-06	-1.5707425126	
238.168555198	3.7612844305e-06	-1.57074494656	
249.450813523	3.5911642343e-06	-1.57074727043	
261.267522556	3.42873873635e-06	-1.5707494892	
273.643999707	3.27365986133e-06	-1.57075160761	
286.606761695	3.12559528415e-06	-1.57075363021	
300.183581358	2.9842277166e-06	-1.57075556132	
314.403547159	2.84925422648e-06	-1.57075740509	
329.29712551	2.72038558752e-06	-1.57075916547	
344.896226041	2.59734565894e-06	-1.57076084623	
361.234269971	2.47987079298e-06	-1.57076245097	
378.346261713	2.36770926944e-06	-1.57076398313	
396.26886387	2.26062075581e-06	-1.57076544598	
415.040475785	2.15837579183e-06	-1.57076684268	
434.701315813	2.06075529744e-06	-1.5707681762	
455.293507487	1.96755010308e-06	-1.57076944942	
476.861169771	1.87856050116e-06	-1.57077066504	
499.450511586	1.79359581793e-06	-1.57077182568	
523.109930806	1.71247400472e-06	-1.57077293383	
547.890117959	1.63502124767e-06	-1.57077399186	
573.84416483	1.56107159514e-06	-1.57077500204	
601.027678207	1.49046660205e-06	-1.57077596652	
629.498899022	1.42305499018e-06	-1.57077688739	
659.318827133	1.35869232401e-06	-1.5707777666	
690.551352016	1.29724070113e-06	-1.57077860605	
723.263389648	1.23856845667e-06	-1.57077940753	
757.525025877	1.18254988117e-06	-1.57078017276	
793.40966658	1.12906495113e-06	-1.57078090339	
830.994194935	1.07799907184e-06	-1.57078160096	
870.359136149	1.02924283177e-06	-1.57078226699	
911.588829975	9.82691768137e-07	-1.57078290289	
954.771611421	9.38246143029e-07	-1.57078351003	
1000.0	8.95810729698e-07	-1.57078408972	


==> data/fig_space_station_lsra_bode20.dat <==
omega	modulus	angle	
0.1	0.000169926860319	1.57155528385	
0.104737089796	0.000178241918753	1.57140385138	
0.109698579789	0.000186991455818	1.57125329228	
0.114895100019	0.000196202375921	1.57110321744	
0.120337784078	0.000205903874823	1.57095322813	
0.126038292968	0.000216127720308	1.57080291334	
0.132008840083	0.000226908577608	1.57065184682	
0.138262217376	0.000238284388089	1.57049958362	
0.144811822767	0.000250296811588	1.57034565618	
0.151671688847	0.000262991745114	1.57018956979	
0.158856512943	0.000276419933613	1.57003079728	
0.166381688608	0.000290637692238	1.56986877282	
0.174263338601	0.000305707764381	1.5697028846	
0.182518349432	0.000321700345904	1.56953246617	
0.191164407539	0.000338694314012	1.56935678597	
0.200220037182	0.0003567787097	1.56917503491	
0.209704640132	0.000376054536511	1.5689863112	
0.219638537242	0.000396636956656	1.56878960185	
0.230043011977	0.000418657990248	1.56858376006	
0.240940356024	0.000442269856718	1.56836747702	
0.252353917043	0.000467649143321	1.56813924693	
0.264308148697	0.000495002049074	1.56789732277	
0.276828663039	0.000524571041605	1.56763966017	
0.289942285388	0.000556643391233	1.56736384529	
0.303677111804	0.000591562229764	1.5670670013	
0.318062569279	0.000629741050266	1.56674566537	
0.333129478793	0.000671682965354	1.56639562516	
0.348910121341	0.000718006652024	1.56601169796	
0.365438307096	0.000769481859717	1.56558742799	
0.382749447852	0.000827078866545	1.56511466382	
0.40088063289	0.00089203872944	1.5645829572	
0.419870708444	0.000965975306013	1.56397868832	
0.43976036093	0.00105102719354	1.56328376106	
0.460592204115	0.00115009063185	1.56247359983	
0.482410870417	0.00126718864576	1.56151397027	
0.505263106534	0.00140807950377	1.56035573233	
0.529197873596	0.0015813075135	1.55892576904	
0.554266452066	0.00180012316638	1.55711039482	
0.580522551609	0.00208624610543	1.55472281393	
0.608022426165	0.00247792723973	1.55143335165	
0.636824994472	0.00304938697673	1.54660112658	
0.666991966303	0.0039661049629	1.53879490699	
0.698587974679	0.00568722269421	1.52403703082	
0.731680714343	0.0101325548559	1.48564712377	
0.766341086801	0.0466898816804	1.15770784375	
0.802643352226	0.0162037073311	-1.42702627759	
0.840665288562	0.00690952054983	-1.50761008925	
0.880488358164	0.00431904414427	-1.52972740514	
0.922197882333	0.00309548527347	-1.53992649559	
0.965883224116	0.00237670658583	-1.54566465978	
1.01163797977	0.00189865156435	-1.54919890706	
1.05956017928	0.00155319739887	-1.55141938317	
1.10975249641	0.00128760841374	-1.55271049205	
1.16232246868	0.00107279118679	-1.55320549085	
1.21738272774	0.000890995714875	-1.55285024929	
1.27505124071	0.000730269932668	-1.55135203379	
1.33545156293	0.000581571222045	-1.54793909444	
1.39871310265	0.000436935168669	-1.54050180468	
1.46497139831	0.000287890869969	-1.52152244309	
1.53436840893	0.000123678370005	-1.43631290023	
1.60705281826	7.94266257736e-05	1.29587179613	
1.68318035333	0.000346730750728	1.47814856539	
1.7629141181	0.000773249274656	1.49602886519	
1.8464249429	0.00165510748201	1.48278911168	
1.93389175046	0.00509590086738	1.38762127756	
2.02550193923	0.0101468844115	-1.29197751752	
2.12145178491	0.00311562642948	-1.50137679419	
2.22194686094	0.00195695787007	-1.53300390286	
2.32720247896	0.00146865686734	-1.54517746645	
2.43744415012	0.0011914819576	-1.55140358032	
2.55290806824	0.00100787749899	-1.55505573396	
2.67384161584	0.000873850145615	-1.55734203547	
2.80050389418	0.000768972247135	-1.55876743872	
2.93316627839	0.00068213776681	-1.55952415949	
3.07211299886	0.000606262928602	-1.55958079182	
3.21764175025	0.00053563170192	-1.55856845495	
3.37006432927	0.00046343382311	-1.55513437227	
3.52970730273	0.000375962022579	-1.54306386747	
3.6969127072	0.000222816402036	-1.45379106599	
3.87203878181	0.000876900005952	0.917726642632	
4.05546073584	0.000834442462747	-1.4986013679	
4.24757155254	0.000569954162138	-1.54829381346	
4.44878283113	0.000475649889313	-1.55795042336	
4.65952566866	0.000417116249158	-1.56132791927	
4.88025158365	0.000371002085765	-1.56243217163	
5.11143348344	0.000327145269843	-1.56107239759	
5.35356667741	0.000267973004535	-1.54564808674	
5.60716993821	0.000430784192274	0.00890725835075	
5.87278661319	0.000358395595373	-1.53641957166	
6.15098578858	0.000298353830773	-1.55582055438	
6.44236350872	0.000265115195542	-1.55972430269	
6.74754405311	0.000238242418537	-1.56065963393	
7.06718127393	0.000212764150938	-1.5598210042	
7.40195999692	0.000184274109308	-1.55482343197	
7.75259748863	0.000130792381147	-1.48075147194	
8.11984499318	0.000196572104532	-1.49718801219	
8.5044893418	0.000125432196349	-1.51187109237	
8.90735463861	2.81201048395e-05	-0.382665216023	
9.32930402628	0.000658976038032	-1.22984921245	
9.77124153535	0.000253111160369	-1.52188180702	
10.2341140211	0.000184521593478	-1.52921827567	
10.7189131921	0.000119724860468	-0.698743915006	
11.2266777351	0.000183537884086	-1.55357922584	
11.7584955405	0.000152487605521	-1.56329464348	
12.3155060329	0.000134085626006	-1.56448626729	
12.8989026125	0.000119410524079	-1.56459062249	
13.509935212	0.000106542103397	-1.56430026713	
14.1499129743	9.47279215389e-05	-1.56372983267	
14.820207058	8.35744245015e-05	-1.5628619338	
15.5222535743	7.28331728823e-05	-1.5616046013	
16.2575566644	6.23224311473e-05	-1.55977145867	
17.0276917223	5.18912821198e-05	-1.55699836684	
17.8343087693	4.13997278298e-05	-1.55250879779	
18.6791359902	3.07052793026e-05	-1.54434204723	
19.5639834352	1.96527596444e-05	-1.52578509969	
20.4907468982	8.08012404044e-06	-1.44949679274	
21.4614119786	4.50988586128e-06	1.32466817939	
22.4780583355	1.78970281236e-05	1.50049282123	
23.5428641432	3.28564320283e-05	1.52612347617	
24.6581107582	4.98919953188e-05	1.53567019761	
25.8261876068	6.98447890426e-05	1.54001292502	
27.0495973046	9.40249005933e-05	1.54179385134	
28.3309610184	0.000124592703171	1.54182901867	
29.6730240819	0.000165408641155	1.54019871344	
31.0786618778	0.000224216144467	1.5363016372	
32.5508859984	0.000319880358338	1.52771751664	
34.0928506975	0.00052995582524	1.49134006256	
35.707859649	0.000712528803449	1.44284398632	
37.3993730248	0.00317861424944	1.25152756584	
39.1710149081	0.00176723291053	-1.41399552088	
41.0265810583	0.000739629693166	-1.5083790715	
42.9700470432	0.000472711713442	-1.52992460649	
45.005576757	0.000342667574403	-1.5333777944	
47.1375313412	0.000228967017186	-1.42655322925	
49.3704785284	0.000288596090038	-1.5388076893	
51.709202429	0.000228717531707	-1.55813304782	
54.1587137808	0.000197041855135	-1.56120389122	
56.7242606849	0.000174337236305	-1.56275799528	
59.4113398497	0.000156638773936	-1.56383085155	
62.2257083673	0.000142242514026	-1.56465299803	
65.1733960488	0.000130202532697	-1.56531342518	
68.2607183427	0.000119926140252	-1.56585867842	
71.494289866	0.00011101488662	-1.56631743976	
74.8810385759	0.000103187945272	-1.56670906761	
78.4282206134	9.62403696263e-05	-1.56704736234	
82.1434358492	9.00184386971e-05	-1.56734252443	
86.0346441668	8.44042381929e-05	-1.56760229258	
90.1101825167	7.93055918707e-05	-1.56783265705	
94.3787827778	7.46492580977e-05	-1.5680383309	
98.8495904663	7.03762021329e-05	-1.56822307362	
103.53218433	6.64382324295e-05	-1.56838991974	
108.436596869	6.27955584246e-05	-1.56854134441	
113.573335834	5.94149857368e-05	-1.56867938544	
118.953406737	5.62685614048e-05	-1.56880573482	
124.58833643	5.33325426653e-05	-1.56892180828	
130.490197801	5.05866020941e-05	-1.56902879885	
136.671635646	4.80132079332e-05	-1.56912771855	
143.145893752	4.55971359661e-05	-1.56921943115	
149.926843279	4.33250813552e-05	-1.56930467814	
157.029012473	4.11853472672e-05	-1.56938409954	
164.467617799	3.91675930803e-05	-1.5694582506	
172.25859654	3.72626292462e-05	-1.56952761542	
180.418640939	3.54622490018e-05	-1.56959261805	
188.965233969	3.37590894138e-05	-1.56965363158	
197.916686785	3.21465159473e-05	-1.56971098567	
207.29217796	3.06185260294e-05	-1.56976497282	
217.111794569	2.9169668048e-05	-1.5698158536	
227.396575236	2.77949729717e-05	-1.56986386098	
238.168555198	2.64898963447e-05	-1.56990920403	
249.450813523	2.5250268857e-05	-1.56995207107	
261.267522556	2.40722540392e-05	-1.56999263225	
273.643999707	2.29523119006e-05	-1.57003104185	
286.606761695	2.18871675515e-05	-1.57006744017	
300.183581358	2.08737840204e-05	-1.57010195519	
314.403547159	1.99093386158e-05	-1.570134704	
329.29712551	1.89912022957e-05	-1.57016579399	
344.896226041	1.81169215984e-05	-1.57019532394	
361.234269971	1.728420276e-05	-1.57022338495	
378.346261713	1.64908977087e-05	-1.57025006118	
396.26886387	1.57349916701e-05	-1.57027543062	
415.040475785	1.50145921657e-05	-1.57029956565	
434.701315813	1.43279192134e-05	-1.57032253361	
455.293507487	1.36732965734e-05	-1.57034439724	
476.861169771	1.30491439035e-05	-1.57036521512	
499.450511586	1.24539697067e-05	-1.57038504204	
523.109930806	1.18863649739e-05	-1.5704039293	
547.890117959	1.13449974355e-05	-1.57042192505	
573.84416483	1.08286063492e-05	-1.57043907448	
601.027678207	1.03359977606e-05	-1.57045542013	
629.498899022	9.86604018203e-06	-1.57047100203	
659.318827133	9.41766064337e-06	-1.57048585791	
690.551352016	8.98984107175e-06	-1.5705000234	
723.263389648	8.58161496637e-06	-1.57051353213	
757.525025877	8.19206433617e-06	-1.57052641591	
793.40966658	7.82031687347e-06	-1.57053870482	
830.994194935	7.46554333956e-06	-1.57055042736	
870.359136149	7.12695514138e-06	-1.57056161051	
911.588829975	6.80380208083e-06	-1.57057227987	
954.771611421	6.49537026036e-06	-1.57058245971	
1000.0	6.2009801306e-06	-1.57059217309	


==> data/fig_space_station_lsra_bode22.dat <==
omega	modulus	angle	
0.1	0.000170019739514	1.57584019527	
0.104737089796	0.000178338940877	1.57548839498	
0.109698579789	0.000187092833696	1.57514621681	
0.114895100019	0.000196308332456	1.57481286107	
0.120337784078	0.00020601464359	1.57448753629	
0.126038292968	0.000216243546183	1.57416945569	
0.132008840083	0.000227029717444	1.57385783342	
0.138262217376	0.000238411111442	1.57355188029	
0.144811822767	0.000250429401497	1.57325079921	
0.151671688847	0.000263130498939	1.57295377981	
0.158856512943	0.000276565163946	1.57265999257	
0.166381688608	0.000290789727886	1.5723685819	
0.174263338601	0.000305866951435	1.57207865818	
0.182518349432	0.000321867048901	1.5717892885	
0.191164407539	0.00033886891721	1.57149948565	
0.200220037182	0.000356961618476	1.57120819509	
0.209704640132	0.000376246178893	1.57091427921	
0.219638537242	0.000396837785024	1.57061649839	
0.230043011977	0.000418868483213	1.57031348778	
0.240940356024	0.000442490521221	1.57000372866	
0.252353917043	0.000467880516978	1.56968551296	
0.264308148697	0.000495244702811	1.56935689854	
0.276828663039	0.000524825582646	1.56901565257	
0.289942285388	0.000556910466485	1.56865917904	
0.303677111804	0.000591842529704	1.56828442464	
0.318062569279	0.000630035313416	1.56788775539	
0.333129478793	0.000671991983484	1.56746479259	
0.348910121341	0.000718331276263	1.56701019156	
0.365438307096	0.000769823007799	1.56651733836	
0.382749447852	0.000827437531516	1.56597792675	
0.40088063289	0.000892415990285	1.56538135644	
0.419870708444	0.000966372340838	1.56471385782	
0.43976036093	0.00105144529631	1.56395718645	
0.460592204115	0.00115053123417	1.56308661929	
0.482410870417	0.00126765334615	1.56206777451	
0.505263106534	0.00140857010859	1.56085136358	
0.529197873596	0.0015818260968	1.55936411884	
0.554266452066	0.00180067216285	1.55749220015	
0.580522551609	0.00208682846521	1.55504865116	
0.608022426165	0.00247854671014	1.55170362684	
0.636824994472	0.00305004867616	1.54681605917	
0.666991966303	0.00396681673769	1.53895449798	
0.698587974679	0.00568799907904	1.52414098211	
0.731680714343	0.0101334328937	1.48569451175	
0.766341086801	0.0466907372812	1.15769463888	
0.802643352226	0.016203244399	-1.42708458753	
0.840665288562	0.00690878943271	-1.50772925129	
0.880488358164	0.00431820094371	-1.5299067669	
0.922197882333	0.00309455364405	-1.54016754717	
0.965883224116	0.00237569003957	-1.5459696798	
1.01163797977	0.00189754680781	-1.54957092981	
1.05956017928	0.00155199739113	-1.55186237139	
1.10975249641	0.00128630311291	-1.55322965387	
1.16232246868	0.0010713674698	-1.55380779879	
1.21738272774	0.000889436816115	-1.55354529685	
1.27505124071	0.000728554421358	-1.55215347063	
1.33545156293	0.000579671357271	-1.5488668989	
1.39871310265	0.000434814235362	-1.54158384894	
1.46497139831	0.000285498602053	-1.52276368572	
1.53436840893	0.000120947247719	-1.43645416344	
1.60705281826	8.23798329064e-05	1.30910989047	
1.68318035333	0.000350416399725	1.47921512548	
1.7629141181	0.000777783598759	1.49597610071	
1.8464249429	0.0016609884008	1.48227172688	
1.93389175046	0.00510442553859	1.38672834439	
2.02550193923	0.0101486553969	-1.29236786331	
2.12145178491	0.00310516601815	-1.50219776329	
2.22194686094	0.00192749022433	-1.53230052114	
2.32720247896	0.00153616815113	-1.52766674419	
2.43744415012	0.0012097214638	-1.55093267406	
2.55290806824	0.00101856313269	-1.5557254748	
2.67384161584	0.000881507478066	-1.55847927332	
2.80050389418	0.00077499352501	-1.56023707077	
2.93316627839	0.000687131994565	-1.56130343103	
3.07211299886	0.000610548644704	-1.56170039262	
3.21764175025	0.000539391471389	-1.5611177744	
3.37006432927	0.000466769840477	-1.5583260615	
3.52970730273	0.000378896194005	-1.54753897766	
3.6969127072	0.000225042215658	-1.4639238774	
3.87203878181	0.000876500245335	0.921075520062	
4.05546073584	0.0008373607763	-1.49832490614	
4.24757155254	0.000572722948817	-1.54934951429	
4.44878283113	0.000478272789018	-1.55981399152	
4.65952566866	0.000419624072048	-1.56389851889	
4.88025158365	0.000373402812186	-1.56580377843	
5.11143348344	0.000329402197925	-1.56563327297	
5.35356667741	0.000269817709135	-1.55310208677	
5.60716993821	0.000433455695232	0.0108688417742	
5.87278661319	0.000361265714972	-1.53648027503	
6.15098578858	0.00030120669618	-1.55835657661	
6.44236350872	0.000267983873739	-1.56386035033	
6.74754405311	0.000241157780868	-1.56649238666	
7.06718127393	0.000215718770314	-1.56804935324	
7.40195999692	0.000187113106131	-1.56764103604	
7.75259748863	0.000131426820755	-1.51085345909	
8.11984499318	0.000201079266514	-1.4895249173	
8.5044893418	0.000130546450697	-1.52536776381	
8.90735463861	2.65771323186e-05	-0.612815204882	
9.32930402628	0.000661681893315	-1.21745646688	
9.77124153535	0.000264940006694	-1.51824619096	
10.2341140211	0.000205879587561	-1.54331062171	
10.7189131921	0.00017653979851	-1.55132854252	
11.2266777351	0.00015630080894	-1.55502872679	
11.7584955405	0.000140155018868	-1.55701775336	
12.3155060329	0.000126252582654	-1.55812773666	
12.8989026125	0.000113731136609	-1.55868650464	
13.509935212	0.000102119313654	-1.55882954795	
14.1499129743	9.11251063461e-05	-1.5585964502	
14.820207058	8.05467161531e-05	-1.55795933616	
15.5222535743	7.02296982587e-05	-1.55681818558	
16.2575566644	6.00437619954e-05	-1.55496260233	
17.0276917223	4.98685044178e-05	-1.55196738945	
17.8343087693	3.95832141623e-05	-1.54690158124	
18.6791359902	2.90583844653e-05	-1.53734563613	
19.5639834352	1.81489157261e-05	-1.51460501404	
20.4907468982	6.71476406442e-06	-1.40748182267	
21.4614119786	5.79486265667e-06	1.36305017622	
22.4780583355	1.91120287206e-05	1.50068146214	
23.5428641432	3.39993011682e-05	1.5255633892	
24.6581107582	5.09739332417e-05	1.53520957582	
25.8261876068	7.08757721963e-05	1.53966405843	
27.0495973046	9.50140162893e-05	1.54150507663	
28.3309610184	0.000125548506353	1.5415497598	
29.6730240819	0.000166339276686	1.53988078882	
31.0786618778	0.000225128406618	1.53588746098	
32.5508859984	0.000320770683885	1.52710219002	
34.0928506975	0.000530618929979	1.49014476723	
35.707859649	0.000713128192965	1.44388536353	
37.3993730248	0.00317945117223	1.25138781429	
39.1710149081	0.00176649679005	-1.41453899512	
41.0265810583	0.000738464627179	-1.50939545238	
42.9700470432	0.000471033913175	-1.53159206192	
45.005576757	0.000339267593026	-1.53566057389	
47.1375313412	0.000243825013392	-1.42606660877	
49.3704785284	0.000288481308679	-1.53205183411	
51.709202429	0.000229038602922	-1.55437565096	
54.1587137808	0.00019725201073	-1.55863126164	
56.7242606849	0.000174460546957	-1.56077498441	
59.4113398497	0.000156704013085	-1.56220140358	
62.2257083673	0.000142268587862	-1.56326119907	
65.1733960488	0.000130201649528	-1.56409396175	
68.2607183427	0.000119906413408	-1.56477109583	
71.494289866	0.000110981880859	-1.565334888	
74.8810385759	0.000103145583225	-1.5658127598	
78.4282206134	9.61914789795e-05	-1.56622359242	
82.1434358492	8.99650945521e-05	-1.56658094755	
86.0346441668	8.43479847179e-05	-1.56689487745	
90.1101825167	7.92475902659e-05	-1.56717301825	
94.3787827778	7.4590388067e-05	-1.56742128712	
98.8495904663	7.03171331334e-05	-1.56764434587	
103.53218433	6.63794747408e-05	-1.56784591958	
108.436596869	6.27375004235e-05	-1.56802902165	
113.573335834	5.93579215395e-05	-1.56819611645	
118.953406737	5.62127116546e-05	-1.56834923894	
124.58833643	5.32780703614e-05	-1.5684900844	
130.490197801	5.05336247763e-05	-1.5686200764	
136.671635646	4.79618071533e-05	-1.56874041924	
143.145893752	4.55473647131e-05	-1.56885213867	
149.926843279	4.32769699205e-05	-1.56895611389	
157.029012473	4.11389079086e-05	-1.56905310303	
164.467617799	3.91228237515e-05	-1.56914376348	
172.25859654	3.72195165951e-05	-1.56922866824	
180.418640939	3.54207707896e-05	-1.56930831934	
188.965233969	3.37192164754e-05	-1.56938315866	
197.916686785	3.21082137827e-05	-1.56945357696	
207.29217796	3.05817560993e-05	-1.56951992123	
217.111794569	2.91343888303e-05	-1.56958250095	
227.396575236	2.77611408224e-05	-1.56964159316	
238.168555198	2.64574662004e-05	-1.56969744687	
249.450813523	2.52191948074e-05	-1.56975028665	
261.267522556	2.40424897919e-05	-1.5698003158	
273.643999707	2.29238111585e-05	-1.56984771891	
286.606761695	2.18598843172e-05	-1.56989266416	
300.183581358	2.08476728402e-05	-1.56993530521	
314.403547159	1.98843547738e-05	-1.56997578289	
329.29712551	1.8967301967e-05	-1.5700142266	
344.896226041	1.8094061967e-05	-1.57005075558	
361.234269971	1.72623421093e-05	-1.57008547994	
378.346261713	1.64699954873e-05	-1.57011850161	
396.26886387	1.57150085387e-05	-1.57014991517	
415.040475785	1.49954900273e-05	-1.57017980856	
434.701315813	1.43096612304e-05	-1.57020826368	
455.293507487	1.36558471739e-05	-1.57023535698	
476.861169771	1.30324687776e-05	-1.57026115994	
499.450511586	1.24380357967e-05	-1.57028573945	
523.109930806	1.18711404577e-05	-1.57030915828	
547.890117959	1.13304517054e-05	-1.57033147536	
573.84416483	1.08147099871e-05	-1.5703527461	
601.027678207	1.032272251e-05	-1.57037302267	
629.498899022	9.85335891811e-06	-1.57039235425	
659.318827133	9.40554734108e-06	-1.57041078723	
690.551352016	8.97827077292e-06	-1.57042836541	
723.263389648	8.57056374601e-06	-1.57044513022	
757.525025877	8.18150926835e-06	-1.57046112085	
793.40966658	7.81023599708e-06	-1.57047637437	
830.994194935	7.45591562413e-06	-1.57049092595	
870.359136149	7.11776045322e-06	-1.57050480889	
911.588829975	6.79502114962e-06	-1.57051805482	
954.771611421	6.48698464626e-06	-1.57053069372	
1000.0	6.19297219211e-06	-1.57054275408	


==> data/fig_space_station_lsra_bode24.dat <==
omega	modulus	angle	
0.1	0.000170029570265	1.5720710708	
0.104737089796	0.000178349495859	1.57189495756	
0.109698579789	0.000187104134531	1.57172077051	
0.114895100019	0.000196320402209	1.57154807001	
0.120337784078	0.000206027506795	1.57137640898	
0.126038292968	0.000216257228868	1.57120533011	
0.132008840083	0.000227044247153	1.57103436282	
0.138262217376	0.000238426517255	1.5708630197	
0.144811822767	0.000250445714045	1.57069079251	
0.151671688847	0.000263147750421	1.57051714757	
0.158856512943	0.00027658338813	1.57034152035	
0.166381688608	0.000290808960109	1.57016330924	
0.174263338601	0.000305887228592	1.56998186812	
0.182518349432	0.000321888409418	1.5697964976	
0.191164407539	0.000338891401005	1.56960643459	
0.200220037182	0.000356985266895	1.56941083973	
0.209704640132	0.000376271034622	1.56920878222	
0.219638537242	0.00039686389197	1.56899922127	
0.230043011977	0.00041889588634	1.56878098339	
0.240940356024	0.000442519266333	1.56855273425	
0.252353917043	0.000467910650439	1.56831294357	
0.264308148697	0.000495276271178	1.56805984094	
0.276828663039	0.000524858632186	1.56779135964	
0.289942285388	0.000556945042561	1.56750506456	
0.303677111804	0.00059187867596	1.56719805856	
0.318062569279	0.000630073070728	1.56686685965	
0.333129478793	0.000672031388577	1.56650723737	
0.348910121341	0.000718372359882	1.56611399206	
0.365438307096	0.000769865792272	1.56568065216	
0.382749447852	0.000827482027467	1.56519905182	
0.40088063289	0.000892462192132	1.56465872974	
0.419870708444	0.000966420220538	1.56404605473	
0.43976036093	0.00105149479447	1.56334292105	
0.460592204115	0.00115058224719	1.5625247456	
0.482410870417	0.0012677057069	1.56155728899	
0.505263106534	0.00140862355671	1.56039140905	
0.529197873596	0.0015818802308	1.5589539902	
0.554266452066	0.00180072635913	1.5571313525	
0.580522551609	0.0020868817321	1.55473671107	
0.608022426165	0.00247859740265	1.55144040836	
0.636824994472	0.00305009387445	1.54660158774	
0.666991966303	0.00396685066768	1.53878905066	
0.698587974679	0.00568800802321	1.52402517595	
0.731680714343	0.0101333699701	1.48562964009	
0.766341086801	0.0466901567361	1.15768802419	
0.802643352226	0.0162028659624	-1.42705094567	
0.840665288562	0.00690854796511	-1.50763929787	
0.880488358164	0.00431799628677	-1.52975915901	
0.922197882333	0.00309436360928	-1.53995914102	
0.965883224116	0.00237550620784	-1.54569607935	
1.01163797977	0.00189736510216	-1.54922618604	
1.05956017928	0.00155181557254	-1.55143835688	
1.10975249641	0.00128611990353	-1.55271498891	
1.16232246868	0.00107118221345	-1.55318595351	
1.21738272774	0.000889249379748	-1.55279099986	
1.27505124071	0.000728365273022	-1.55122522603	
1.33545156293	0.000579481907146	-1.54768915183	
1.39871310265	0.00043462788747	-1.5399950433	
1.46497139831	0.000285324939728	-1.52030374755	
1.53436840893	0.000120838516428	-1.43046445052	
1.60705281826	8.27619206133e-05	1.30139688976	
1.68318035333	0.000350671524594	1.47718690107	
1.7629141181	0.000777997377002	1.49502242467	
1.8464249429	0.001661133905	1.48179889846	
1.93389175046	0.00510427956214	1.38655818342	
2.02550193923	0.0101479779389	-1.29236391008	
2.12145178491	0.00310474197637	-1.5019964277	
2.22194686094	0.00192735127666	-1.53189497575	
2.32720247896	0.00153550259322	-1.52781891879	
2.43744415012	0.0012090686012	-1.55054060863	
2.55290806824	0.00101795745532	-1.55516039821	
2.67384161584	0.000880914592733	-1.55777217338	
2.80050389418	0.00077440038223	-1.55938959031	
2.93316627839	0.000686532801794	-1.56030520359	
3.07211299886	0.000609941640414	-1.56052899632	
3.21764175025	0.000538779010087	-1.55973052049	
3.37006432927	0.000466161852793	-1.55663273613	
3.52970730273	0.000378325138325	-1.54528565675	
3.6969127072	0.000224681895818	-1.45954592681	
3.87203878181	0.000876150685871	0.920056357782	
4.05546073584	0.000836144505319	-1.49793990098	
4.24757155254	0.000571617072187	-1.54824420921	
4.44878283113	0.000477179794491	-1.55824650363	
4.65952566866	0.000418517304778	-1.56189314177	
4.88025158365	0.000372279584892	-1.56327527218	
5.11143348344	0.000328291556017	-1.56231219009	
5.35356667741	0.000268907331061	-1.54788056774	
5.60716993821	0.000431410416714	0.00951552654331	
5.87278661319	0.000359448025054	-1.53594860825	
6.15098578858	0.000299329788368	-1.55607907111	
6.44236350872	0.000266012133038	-1.56037071657	
6.74754405311	0.000239065083332	-1.56164398188	
7.06718127393	0.000213509361909	-1.56121596745	
7.40195999692	0.000184914185618	-1.5569369905	
7.75259748863	0.000131015413378	-1.48557497466	
8.11984499318	0.000197260708649	-1.49600570238	
8.5044893418	0.000126071860306	-1.51348144567	
8.90735463861	2.79153577509e-05	-0.404483841051	
9.32930402628	0.000659164587457	-1.2291149102	
9.77124153535	0.000253659192032	-1.52203092221	
10.2341140211	0.000185015573754	-1.53047349705	
10.7189131921	0.000119031143221	-0.697093784892	
11.2266777351	0.000183912951067	-1.5528438249	
11.7584955405	0.000152891029217	-1.56327854422	
12.3155060329	0.000134471828472	-1.56485731202	
12.8989026125	0.000119773806627	-1.56525684539	
13.509935212	0.000106881496232	-1.56523584781	
14.1499129743	9.50435259099e-05	-1.56493999758	
14.820207058	8.38666189057e-05	-1.56437544669	
15.5222535743	7.31023655248e-05	-1.56347673914	
16.2575566644	6.25689549465e-05	-1.56209648188	
17.0276917223	5.21153234993e-05	-1.55993905629	
17.8343087693	4.16012326842e-05	-1.55636902075	
18.6791359902	3.08837334637e-05	-1.54977951227	
19.5639834352	1.98063618313e-05	-1.53468171255	
20.4907468982	8.19870346346e-06	-1.47273071765	
21.4614119786	4.35576266802e-06	1.35843681847	
22.4780583355	1.77922488652e-05	1.51058981776	
23.5428641432	3.27799899053e-05	1.53189916609	
24.6581107582	4.98428924549e-05	1.53962356629	
25.8261876068	6.98243750218e-05	1.54293896134	
27.0495973046	9.40358714357e-05	1.54404134981	
28.3309610184	0.000124639317534	1.54357693044	
29.6730240819	0.000165497595161	1.54154422067	
31.0786618778	0.00022435875364	1.53729142355	
32.5508859984	0.000320099105428	1.52834517241	
34.0928506975	0.00053029805387	1.49138019447	
35.707859649	0.000712519456047	1.4434011562	
37.3993730248	0.00317905489423	1.25153132139	
39.1710149081	0.00176710981183	-1.4143996121	
41.0265810583	0.000739071340574	-1.5094095184	
42.9700470432	0.000471581918114	-1.53189900826	
45.005576757	0.000339657331226	-1.53669502524	
47.1375313412	0.000244033025857	-1.42415790368	
49.3704785284	0.000288689594925	-1.53035982916	
51.709202429	0.000229449694389	-1.55326979103	
54.1587137808	0.000197675022716	-1.55779881442	
56.7242606849	0.000174873025274	-1.56009518913	
59.4113398497	0.000157100750716	-1.56162162846	
62.2257083673	0.00014264830288	-1.56275362827	
65.1733960488	0.000130564303994	-1.56364187486	
68.2607183427	0.000120252433586	-1.56436350203	
71.494289866	0.000111311876475	-1.56496407911	
74.8810385759	0.000103460231685	-1.56547306109	
78.4282206134	9.64914732615e-05	-1.56591066744	
82.1434358492	9.02511185405e-05	-1.56629138397	
86.0346441668	8.46207013637e-05	-1.56662592633	
90.1101825167	7.95076361061e-05	-1.56692242224	
94.3787827778	7.48383710281e-05	-1.56718716288	
98.8495904663	7.05536320727e-05	-1.56742510095	
103.53218433	6.66050399157e-05	-1.56764019202	
108.436596869	6.2952654445e-05	-1.56783563509	
113.573335834	5.95631605648e-05	-1.56801404597	
118.953406737	5.64085066805e-05	-1.56817758476	
124.58833643	5.3464868538e-05	-1.56832805117	
130.490197801	5.07118506979e-05	-1.56846695676	
136.671635646	4.8131864101e-05	-1.56859558058	
143.145893752	4.57096358382e-05	-1.56871501233	
149.926843279	4.34318193625e-05	-1.56882618639	
157.029012473	4.12866818471e-05	-1.56892990867	
164.467617799	3.92638513934e-05	-1.56902687824	
172.25859654	3.73541110998e-05	-1.56911770468	
180.418640939	3.5549230136e-05	-1.56920292222	
188.965233969	3.38418242733e-05	-1.56928300127	
197.916686785	3.22252400339e-05	-1.56935835794	
207.29217796	3.06934579105e-05	-1.56942936188	
217.111794569	2.92410110827e-05	-1.56949634286	
227.396575236	2.78629168e-05	-1.56955959621	
238.168555198	2.65546181807e-05	-1.56961938743	
249.450813523	2.53119346175e-05	-1.56967595605	
261.267522556	2.41310193316e-05	-1.56972951897	
273.643999707	2.30083228939e-05	-1.56978027316	
286.606761695	2.19405617461e-05	-1.56982839817	
300.183581358	2.09246909313e-05	-1.56987405805	
314.403547159	1.99578803824e-05	-1.56991740321	
329.29712551	1.90374942272e-05	-1.56995857187	
344.896226041	1.81610726639e-05	-1.56999769142	
361.234269971	1.73263160307e-05	-1.57003487953	
378.346261713	1.65310707571e-05	-1.57007024516	
396.26886387	1.57733169336e-05	-1.57010388939	
415.040475785	1.50511572763e-05	-1.57013590626	
434.701315813	1.43628073002e-05	-1.57016638335	
455.293507487	1.37065865387e-05	-1.57019540242	
476.861169771	1.30809106768e-05	-1.57022303991	
499.450511586	1.24842844786e-05	-1.57024936741	
523.109930806	1.19152954118e-05	-1.57027445204	
547.890117959	1.13726078835e-05	-1.57029835688	
573.84416483	1.08549580133e-05	-1.57032114121	
601.027678207	1.03611488807e-05	-1.57034286087	
629.498899022	9.89004619268e-06	-1.57036356849	
659.318827133	9.44057432289e-06	-1.57038331373	
690.551352016	9.01171268219e-06	-1.57040214348	
723.263389648	8.60249238428e-06	-1.57042010208	
757.525025877	8.21199317531e-06	-1.57043723149	
793.40966658	7.83934059988e-06	-1.5704535714	
830.994194935	7.48370337987e-06	-1.57046915947	
870.359136149	7.14429098464e-06	-1.57048403135	
911.588829975	6.82035137454e-06	-1.57049822091	
954.771611421	6.51116890101e-06	-1.57051176025	
1000.0	6.21606234918e-06	-1.57052467989	


==> data/fig_space_station_lsra_bode26.dat <==
omega	modulus	angle	
0.1	0.00017004466953	1.57102961773	
0.104737089796	0.00017836534393	1.57090195032	
0.109698579789	0.0001871207655	1.57077408232	
0.114895100019	0.000196337851866	1.57064567344	
0.120337784078	0.000206045812705	1.57051637161	
0.126038292968	0.000216276430452	1.5703858104	
0.132008840083	0.000227064385777	1.5702536062	
0.138262217376	0.000238447636322	1.57011935482	
0.144811822767	0.000250467859089	1.5699826277	
0.151671688847	0.000263170969208	1.56984296747	
0.158856512943	0.000276607730763	1.5696998827	
0.166381688608	0.000290834479136	1.5695528418	
0.174263338601	0.000305913979123	1.56940126582	
0.182518349432	0.000321916449243	1.56924451978	
0.191164407539	0.000338920790714	1.56908190244	
0.200220037182	0.000357016070008	1.56891263381	
0.209704640132	0.000376303317719	1.56873584016	
0.219638537242	0.000396897724819	1.56855053562	
0.230043011977	0.000418931342033	1.56835559955	
0.240940356024	0.000442556421415	1.5681497486	
0.252353917043	0.000467949585031	1.56793150171	
0.264308148697	0.000495317069095	1.56769913602	
0.276828663039	0.000524901381033	1.56745063089	
0.289942285388	0.000556989833803	1.56718359592	
0.303677111804	0.000591925604957	1.56689517749	
0.318062569279	0.000630122236706	1.56658193602	
0.333129478793	0.000672082894511	1.5662396826	
0.348910121341	0.000718426312254	1.56586325836	
0.365438307096	0.000769922300631	1.56544623201	
0.382749447852	0.000827541203719	1.5649804776	
0.40088063289	0.000892524149393	1.56445557369	
0.419870708444	0.000966485071362	1.56385792906	
0.43976036093	0.00105156264808	1.56316947847	
0.460592204115	0.00115065320511	1.56236568019	
0.482410870417	0.00126777985614	1.56141233754	
0.505263106534	0.00140870095853	1.56026035297	
0.529197873596	0.00158196090205	1.5588366582	
0.554266452066	0.00180081023959	1.55702762432	
0.580522551609	0.00208696862412	1.5546465226	
0.608022426165	0.002478686851	1.55136375914	
0.636824994472	0.00305018490024	1.54653855268	
0.666991966303	0.00396694108355	1.53873980143	
0.698587974679	0.00568809219775	1.52399003307	
0.731680714343	0.0101334275556	1.48560929207	
0.766341086801	0.0466899946608	1.15768732459	
0.802643352226	0.0162026189765	-1.42704490472	
0.840665288562	0.00690834440943	-1.5076161401	
0.880488358164	0.00431780015747	-1.52971868594	
0.922197882333	0.00309416552535	-1.53990019778	
0.965883224116	0.00237530196715	-1.54561697053	
1.01163797977	0.00189715208611	-1.54912457792	
1.05956017928	0.00155159173652	-1.55131102316	
1.10975249641	0.00128588339117	-1.55255736195	
1.16232246868	0.00107093117247	-1.55299132271	
1.21738272774	0.00088898186	-1.55254898076	
1.27505124071	0.000728079176828	-1.55091853492	
1.33545156293	0.000579175022149	-1.54728579636	
1.39871310265	0.000434298185765	-1.53942501072	
1.46497139831	0.000284972209211	-1.51935926359	
1.53436840893	0.000120481321613	-1.42779080164	
1.60705281826	8.32617836992e-05	1.29939814499	
1.68318035333	0.000351180931812	1.47638266962	
1.7629141181	0.000778551136642	1.49458088172	
1.8464249429	0.00166172919236	1.48153600203	
1.93389175046	0.00510476714228	1.38642646806	
2.02550193923	0.0101468720403	-1.29240070966	
2.12145178491	0.00310343327847	-1.50184696569	
2.22194686094	0.00192606674517	-1.53120695797	
2.32720247896	0.00153433265452	-1.52994886468	
2.43744415012	0.00120005988426	-1.55021417752	
2.55290806824	0.00101656904471	-1.55149572318	
2.67384161584	0.000884971673383	-1.5570147205	
2.80050389418	0.000776605158479	-1.55916409982	
2.93316627839	0.000688055551067	-1.56019825535	
3.07211299886	0.000611105295213	-1.56047035496	
3.21764175025	0.000539719887006	-1.55970465221	
3.37006432927	0.000466949471671	-1.55664927103	
3.52970730273	0.000378996459906	-1.54540166971	
3.6969127072	0.000225232422113	-1.46024877311	
3.87203878181	0.00087593056879	0.92033603524	
4.05546073584	0.000836618891057	-1.49758737263	
4.24757155254	0.00057207468587	-1.54796029149	
4.44878283113	0.000477605812536	-1.55799738561	
4.65952566866	0.000418916622822	-1.56167296161	
4.88025158365	0.000372658053395	-1.56309625479	
5.11143348344	0.000328655609237	-1.56222350317	
5.35356667741	0.000269259654133	-1.54813601485	
5.60716993821	0.000431812056568	0.0109018634155	
5.87278661319	0.000359607940049	-1.5352406404	
6.15098578858	0.000299552605614	-1.55547860951	
6.44236350872	0.00026624616046	-1.55982004928	
6.74754405311	0.000239302153211	-1.56113073867	
7.06718127393	0.000213749188939	-1.56076170113	
7.40195999692	0.000185160347163	-1.55665610177	
7.75259748863	0.000131223634816	-1.48668602066	
8.11984499318	0.000197281279148	-1.49468486614	
8.5044893418	0.000126249334077	-1.51222126416	
8.90735463861	2.80677593271e-05	-0.410649440934	
9.32930402628	0.000659031333182	-1.22883372021	
9.77124153535	0.000253771285611	-1.52127500314	
10.2341140211	0.000185169397885	-1.5296738382	
10.7189131921	0.000119067121166	-0.698144218871	
11.2266777351	0.000183987499882	-1.55163711523	
11.7584955405	0.000153002193761	-1.5619915958	
12.3155060329	0.000134594530732	-1.56347273967	
12.8989026125	0.00011990270718	-1.5637523335	
13.509935212	0.000107014726195	-1.56358567929	
14.1499129743	9.51803753372e-05	-1.56311145036	
14.820207058	8.40069098509e-05	-1.5623242763	
15.5222535743	7.32462269231e-05	-1.56113994473	
16.2575566644	6.27167358163e-05	-1.55937907957	
17.0276917223	5.22675745768e-05	-1.55668711962	
17.8343087693	4.17587511387e-05	-1.5523070103	
18.6791359902	3.10477394071e-05	-1.54433445004	
19.5639834352	1.9979206311e-05	-1.52631188808	
20.4907468982	8.3893968962e-06	-1.45405278784	
21.4614119786	4.2210178896e-06	1.30865342091	
22.4780583355	1.7613678713e-05	1.49988595643	
23.5428641432	3.25858627104e-05	1.5261678419	
24.6581107582	4.96339252567e-05	1.53585000827	
25.8261876068	6.95987805347e-05	1.54023228174	
27.0495973046	9.37905722363e-05	1.54202441497	
28.3309610184	0.000124369824795	1.5420609194	
29.6730240819	0.000165197329279	1.54042930413	
31.0786618778	0.00022401751326	1.53653315681	
32.5508859984	0.000319699865309	1.52796078918	
34.0928506975	0.000529852144866	1.49163755811	
35.707859649	0.000712374610697	1.44270063375	
37.3993730248	0.00317848251887	1.25158005681	
39.1710149081	0.00176734299426	-1.41393225824	
41.0265810583	0.000739772641977	-1.50831942409	
42.9700470432	0.00047285403678	-1.52989255889	
45.005576757	0.000342802586897	-1.53342158281	
47.1375313412	0.000229017292172	-1.42703679334	
49.3704785284	0.000288678620378	-1.53845550188	
51.709202429	0.000228828934833	-1.55790566579	
54.1587137808	0.000197153022915	-1.56102135407	
56.7242606849	0.000174445079934	-1.56259941733	
59.4113398497	0.000156742571657	-1.5636881088	
62.2257083673	0.000142342094962	-1.56452206235	
65.1733960488	0.000130297912344	-1.56519196991	
68.2607183427	0.000120017410362	-1.56574520859	
71.494289866	0.000111102173095	-1.56621091559	
74.8810385759	0.000103271389396	-1.56660872035	
78.4282206134	9.63201187843e-05	-1.56695259567	
82.1434358492	9.00946414413e-05	-1.5672528578	
86.0346441668	8.44770414903e-05	-1.56751732677	
90.1101825167	7.93751395293e-05	-1.5677520522	
94.3787827778	7.47156898607e-05	-1.56796179196	
98.8495904663	7.04396531727e-05	-1.56815034033	
103.53218433	6.64988330849e-05	-1.5683207596	
108.436596869	6.28534340935e-05	-1.56847554752	
113.573335834	5.94702568673e-05	-1.56861676071	
118.953406737	5.63213435509e-05	-1.56874610702	
124.58833643	5.33829465844e-05	-1.56886501581	
130.490197801	5.06347338711e-05	-1.56897469199	
136.671635646	4.80591691219e-05	-1.56907615798	
143.145893752	4.56410237402e-05	-1.56917028681	
149.926843279	4.33669886647e-05	-1.56925782828	
157.029012473	4.12253629972e-05	-1.56933942988	
164.467617799	3.92058022088e-05	-1.56941565368	
172.25859654	3.72991130006e-05	-1.56948699	
180.418640939	3.54970850122e-05	-1.56955386858	
188.965233969	3.37923518625e-05	-1.5696166678	
197.916686785	3.21782757141e-05	-1.56967572219	
207.29217796	3.06488508322e-05	-1.5697313288	
217.111794569	2.91986225788e-05	-1.56978375241	
227.396575236	2.78226190274e-05	-1.56983322993	
238.168555198	2.65162929534e-05	-1.56987997415	
249.450813523	2.52754723991e-05	-1.56992417684	
261.267522556	2.40963183636e-05	-1.56996601142	
273.643999707	2.29752884367e-05	-1.57000563524	
286.606761695	2.19091054161e-05	-1.57004319149	
300.183581358	2.08947301204e-05	-1.57007881089	
314.403547159	1.99293377463e-05	-1.57011261311	
329.29712551	1.90102972342e-05	-1.57014470798	
344.896226041	1.81351531948e-05	-1.57017519661	
361.234269971	1.7301610023e-05	-1.57020417226	
378.346261713	1.65075178879e-05	-1.57023172121	
396.26886387	1.57508603349e-05	-1.5702579234	
415.040475785	1.50297432807e-05	-1.57028285308	
434.701315813	1.43423852104e-05	-1.57030657938	
455.293507487	1.36871084204e-05	-1.57032916672	
476.861169771	1.30623311703e-05	-1.57035067531	
499.450511586	1.24665606279e-05	-1.57037116145	
523.109930806	1.18983865089e-05	-1.57039067791	
547.890117959	1.13564753262e-05	-1.57040927421	
573.84416483	1.08395651745e-05	-1.57042699688	
601.027678207	1.03464609889e-05	-1.5704438897	
629.498899022	9.87603022155e-06	-1.5704599939	
659.318827133	9.42719888959e-06	-1.57047534836	
690.551352016	8.9989479533e-06	-1.57048998978	
723.263389648	8.59030998862e-06	-1.57050395284	
757.525025877	8.20036612291e-06	-1.57051727033	
793.40966658	7.82824320666e-06	-1.57052997328	
830.994194935	7.47311119738e-06	-1.57054209108	
870.359136149	7.1341807345e-06	-1.57055365157	
911.588829975	6.81070088707e-06	-1.57056468116	
954.771611421	6.50195705781e-06	-1.57057520491	
1000.0	6.20726902921e-06	-1.57058524661	


==> data/fig_space_station_lsra_bode28.dat <==
omega	modulus	angle	
0.1	0.000170031723609	1.57078864495	
0.104737089796	0.000178351787372	1.57067234118	
0.109698579789	0.000187106568768	1.57055534475	
0.114895100019	0.000196322983979	1.57043733864	
0.120337784078	0.000206030241159	1.57031799302	
0.126038292968	0.00021626012114	1.57019696279	
0.132008840083	0.000227047302901	1.57007388471	
0.138262217376	0.000238429742298	1.56994837412	
0.144811822767	0.000250449114451	1.56982002113	
0.151671688847	0.0002631513325	1.56968838626	
0.158856512943	0.000276587158425	1.56955299521	
0.166381688608	0.000290812925385	1.56941333283	
0.174263338601	0.000305891395819	1.56926883588	
0.182518349432	0.000321892785751	1.56911888446	
0.191164407539	0.000338895993753	1.56896279178	
0.200220037182	0.000356990083489	1.56879979172	
0.209704640132	0.000376276082567	1.56862902382	
0.219638537242	0.000396869178787	1.56844951496	
0.230043011977	0.000418901419494	1.56826015675	
0.240940356024	0.00044252505314	1.56805967754	
0.252353917043	0.000467916697952	1.56784660754	
0.264308148697	0.000495282586038	1.56761923467	
0.276828663039	0.00052486522044	1.56737554865	
0.289942285388	0.000556951909425	1.56711316897	
0.303677111804	0.000591885825523	1.56682925151	
0.318062569279	0.000630080505566	1.56652036578	
0.333129478793	0.000672039109257	1.56618233152	
0.348910121341	0.000718380364317	1.56580999812	
0.365438307096	0.000769874074864	1.56539694212	
0.382749447852	0.000827490577967	1.56493504497	
0.40088063289	0.000892470994088	1.56441389217	
0.419870708444	0.000966429249155	1.56381989896	
0.43976036093	0.00105150401359	1.56313500601	
0.460592204115	0.00115059160492	1.56233467693	
0.482410870417	0.00126771512914	1.56138471965	
0.505263106534	0.00140863293714	1.56023604043	
0.529197873596	0.00158188941487	1.55881557378	
0.554266452066	0.00180073511696	1.55700969225	
0.580522551609	0.00208688970988	1.55463166685	
0.608022426165	0.00247860402775	1.55135190078	
0.636824994472	0.00305009814906	1.54652960552	
0.666991966303	0.00396685064577	1.53873366335	
0.698587974679	0.00568799913107	1.52398656222	
0.731680714343	0.0101333367419	1.48560819723	
0.766341086801	0.0466899589369	1.15768607617	
0.802643352226	0.0162027519045	-1.42703928947	
0.840665288562	0.00690848160319	-1.50760881137	
0.880488358164	0.00431794318056	-1.52970947575	
0.922197882333	0.00309431627496	-1.53988930891	
0.965883224116	0.00237546185331	-1.54560475748	
1.01163797977	0.00189732241125	-1.54911155743	
1.05956017928	0.00155177385571	-1.5512979397	
1.10975249641	0.00128607880183	-1.55254531127	
1.16232246868	0.00107114158434	-1.55298197854	
1.21738272774	0.000889209263799	-1.55254503837	
1.27505124071	0.000728325918734	-1.5509246735	
1.33545156293	0.00057944387956	-1.54731110392	
1.39871310265	0.000434592399111	-1.53949065523	
1.46497139831	0.00028529515309	-1.51953456185	
1.53436840893	0.000120830767573	-1.42864214421	
1.60705281826	8.28532199272e-05	1.29900283721	
1.68318035333	0.000350720093584	1.47659146501	
1.7629141181	0.000778030634094	1.49476035821	
1.8464249429	0.00166114608982	1.4816862617	
1.93389175046	0.00510424404822	1.38653863611	
2.02550193923	0.0101476300365	-1.2923317198	
2.12145178491	0.00310467695133	-1.50189794729	
2.22194686094	0.00192746927752	-1.53175299376	
2.32720247896	0.00153518779713	-1.52801896184	
2.43744415012	0.00120881467022	-1.55040444749	
2.55290806824	0.00101775185707	-1.55495704461	
2.67384161584	0.000880728559117	-1.55752002795	
2.80050389418	0.000774223995324	-1.55909127253	
2.93316627839	0.000686361764377	-1.55995824861	
3.07211299886	0.000609774210935	-1.56012660417	
3.21764175025	0.000538615356095	-1.55925893838	
3.37006432927	0.000466004888144	-1.55606193384	
3.52970730273	0.000378185304503	-1.54452937041	
3.6969127072	0.000224617690024	-1.45807568363	
3.87203878181	0.000875933114933	0.91957880968	
4.05546073584	0.000835856841837	-1.49786902052	
4.24757155254	0.000571350333635	-1.54795208153	
4.44878283113	0.000476921590702	-1.55782556267	
4.65952566866	0.000418263163552	-1.56136431545	
4.88025158365	0.00037203087663	-1.56263303595	
5.11143348344	0.000328058445943	-1.56152069152	
5.35356667741	0.000268738241166	-1.54679517123	
5.60716993821	0.000431280542253	0.0101154768973	
5.87278661319	0.000358984074965	-1.53560871111	
6.15098578858	0.000298911282486	-1.55538860968	
6.44236350872	0.000265603457375	-1.55945873276	
6.74754405311	0.000238658569932	-1.56050124897	
7.06718127393	0.000213108916011	-1.55976193253	
7.40195999692	0.000184547452395	-1.55492667986	
7.75259748863	0.000130946515853	-1.48173325526	
8.11984499318	0.000196636891012	-1.49643054378	
8.5044893418	0.000125511690725	-1.51130591076	
8.90735463861	2.81668123183e-05	-0.3854841971	
9.32930402628	0.000658446276106	-1.2303812844	
9.77124153535	0.000252754248135	-1.52152308952	
10.2341140211	0.000184145419702	-1.52811397099	
10.7189131921	0.000120304364491	-0.700670543098	
11.2266777351	0.000183011651638	-1.55502423383	
11.7584955405	0.000151763371401	-1.56417375313	
12.3155060329	0.000133183317164	-1.56513437175	
12.8989026125	0.00011829485613	-1.56507917391	
13.509935212	0.000105150521927	-1.5646117134	
14.1499129743	9.295469916e-05	-1.56375772419	
14.820207058	8.12247343011e-05	-1.56230738343	
15.5222535743	6.94872145143e-05	-1.55953565913	
16.2575566644	5.6778560974e-05	-1.55188748874	
17.0276917223	3.73191721721e-05	-1.47462158536	
17.8343087693	6.22761662792e-05	-1.47839674975	
18.6791359902	3.70848133825e-05	-1.5404920059	
19.5639834352	2.33671109716e-05	-1.53161263057	
20.4907468982	1.06528880244e-05	-1.48236304391	
21.4614119786	2.62889593627e-06	1.16554417527	
22.4780583355	1.63506527016e-05	1.49840515675	
23.5428641432	3.16062343721e-05	1.52693604051	
24.6581107582	4.88712351896e-05	1.53669706823	
25.8261876068	6.90113480924e-05	1.54093564386	
27.0495973046	9.33517660966e-05	1.54256908674	
28.3309610184	0.000124062819943	1.54246116008	
29.6730240819	0.000165012285745	1.54069842093	
31.0786618778	0.000223949907219	1.53667568012	
32.5508859984	0.000319747797113	1.52796237536	
34.0928506975	0.000529968995855	1.49140445121	
35.707859649	0.000712600331281	1.44298890396	
37.3993730248	0.00317882242739	1.25147767149	
39.1710149081	0.00176682666199	-1.41423951518	
41.0265810583	0.000738817850984	-1.50888909937	
42.9700470432	0.000471302076191	-1.53082840613	
45.005576757	0.000339537793852	-1.53451745928	
47.1375313412	0.000243110826116	-1.42618289256	
49.3704785284	0.000287401874592	-1.53375039659	
51.709202429	0.000226845881581	-1.55394769504	
54.1587137808	0.000191492118175	-1.55264568512	
56.7242606849	0.000192960142409	-1.52363890331	
59.4113398497	0.000161325103933	-1.56157147709	
62.2257083673	0.000145068230904	-1.56355023924	
65.1733960488	0.000132285104789	-1.56450739105	
68.2607183427	0.000121599595252	-1.56519176332	
71.494289866	0.000112424725364	-1.56573682058	
74.8810385759	0.000104411196328	-1.56619031897	
78.4282206134	9.73230607584e-05	-1.56657673049	
82.1434358492	9.09904528775e-05	-1.56691121391	
86.0346441668	8.52861890916e-05	-1.56720417755	
90.1101825167	8.01123734862e-05	-1.56746320956	
94.3787827778	7.53920333584e-05	-1.5676940569	
98.8495904663	7.1063590047e-05	-1.56790118835	
103.53218433	6.70770537867e-05	-1.5680881475	
108.436596869	6.33913241609e-05	-1.56825778797	
113.573335834	5.99722281096e-05	-1.56841243713	
118.953406737	5.67910653109e-05	-1.5685540137	
124.58833643	5.38235113669e-05	-1.56868411446	
130.490197801	5.1048778602e-05	-1.56880407941	
136.671635646	4.84489656493e-05	-1.56891504161	
143.145893752	4.60085475398e-05	-1.56901796574	
149.926843279	4.37139717938e-05	-1.56911367837	
157.029012473	4.15533354672e-05	-1.56920289194	
164.467617799	3.95161247061e-05	-1.56928622391	
172.25859654	3.75930030545e-05	-1.56936421224	
180.418640939	3.57756381339e-05	-1.56943732793	
188.965233969	3.4056558781e-05	-1.5695059853	
197.916686785	3.24290365497e-05	-1.56957055044	
207.29217796	3.08869868427e-05	-1.5696313482	
217.111794569	2.94248859676e-05	-1.56968866803	
227.396575236	2.8037701187e-05	-1.56974276884	
238.168555198	2.67208314396e-05	-1.56979388306	
249.450813523	2.54700568662e-05	-1.56984222018	
261.267522556	2.42814956445e-05	-1.56988796957	
273.643999707	2.31515669137e-05	-1.56993130305	
286.606761695	2.20769588019e-05	-1.56997237697	
300.183581358	2.10546007429e-05	-1.57001133406	
314.403547159	2.00816394179e-05	-1.57004830499	
329.29712551	1.91554177677e-05	-1.57008340968	
344.896226041	1.82734566193e-05	-1.57011675854	
361.234269971	1.74334385438e-05	-1.57014845341	
378.346261713	1.66331936267e-05	-1.57017858851	
396.26886387	1.58706868816e-05	-1.57020725114	
415.040475785	1.51440070805e-05	-1.57023452243	
434.701315813	1.44513568104e-05	-1.57026047787	
455.293507487	1.37910435922e-05	-1.57028518785	
476.861169771	1.31614719245e-05	-1.57030871814	
499.450511586	1.25611361347e-05	-1.57033113027	
523.109930806	1.19886139354e-05	-1.57035248189	
547.890117959	1.14425605997e-05	-1.57037282713	
573.84416483	1.09217036817e-05	-1.57039221684	
601.027678207	1.04248382166e-05	-1.57041069887	
629.498899022	9.95082234669e-06	-1.57042831829	
659.318827133	9.49857332283e-06	-1.5704451176	
690.551352016	9.06706384154e-06	-1.57046113694	
723.263389648	8.65531868056e-06	-1.57047641421	
757.525025877	8.26241160114e-06	-1.57049098527	
793.40966658	7.88746248968e-06	-1.57050488404	
830.994194935	7.52963471414e-06	-1.57051814266	
870.359136149	7.18813267414e-06	-1.57053079158	
911.588829975	6.86219952593e-06	-1.57054285969	
954.771611421	6.55111506573e-06	-1.5705543744	
1000.0	6.25419375681e-06	-1.57056536171	


==> data/fig_space_station_lsra_bode30.dat <==
omega	modulus	angle	
0.1	0.000170043535333	1.57025796306	
0.104737089796	0.000178364166114	1.57016631847	
0.109698579789	0.000187119540948	1.5700728975	
0.114895100019	0.000196336577269	1.56997743368	
0.120337784078	0.000206044484544	1.56987964557	
0.126038292968	0.000216275044976	1.56977923433	
0.132008840083	0.000227062938976	1.56967588098	
0.138262217376	0.000238446123896	1.56956924324	
0.144811822767	0.000250466276418	1.5694589518	
0.151671688847	0.000263169311312	1.56934460599	
0.158856512943	0.000276605992261	1.56922576875	
0.166381688608	0.000290832654197	1.56910196057	
0.174263338601	0.00030591206141	1.5689726524	
0.182518349432	0.000321914431852	1.56883725718	
0.191164407539	0.000338918666102	1.56869511956	
0.200220037182	0.000357013829908	1.56854550369	
0.209704640132	0.000376300953048	1.5683875782	
0.219638537242	0.000396895225569	1.56822039791	
0.230043011977	0.000418928697144	1.56804288141	
0.240940356024	0.000442553618631	1.56785378304	
0.252353917043	0.000467946610734	1.56765165809	
0.264308148697	0.000495313908107	1.5674348188	
0.276828663039	0.000524898016391	1.5672012784	
0.289942285388	0.000556986246495	1.56694867926	
0.303677111804	0.000591921773611	1.56667419953	
0.318062569279	0.000630118137224	1.56637443047	
0.333129478793	0.000672078499637	1.56604521314	
0.348910121341	0.00071842159106	1.5656814179	
0.365438307096	0.000769917217904	1.56527664205	
0.382749447852	0.00082753571921	1.56482278764	
0.40088063289	0.000892518216917	1.56430946081	
0.419870708444	0.000966478637663	1.56372309755	
0.43976036093	0.00105155565142	1.56304565963	
0.460592204115	0.00115064557347	1.56225263225	
0.482410870417	0.00126777150476	1.56130984572	
0.505263106534	0.00140869178668	1.56016822977	
0.529197873596	0.00158195078828	1.55875474382	
0.554266452066	0.00180079903454	1.55695578738	
0.580522551609	0.0020869561388	1.55458466115	
0.608022426165	0.00247867283546	1.55131180199	
0.636824994472	0.00305016900003	1.54649646119	
0.666991966303	0.00396692273355	1.5387075719	
0.698587974679	0.00568807029032	1.52396769975	
0.731680714343	0.010133398827	1.48559693089	
0.766341086801	0.0466899255015	1.15768504148	
0.802643352226	0.0162026218596	-1.4270368958	
0.840665288562	0.00690836116831	-1.50759761209	
0.880488358164	0.00431782324609	-1.52968932098	
0.922197882333	0.00309419388906	-1.53985958098	
0.965883224116	0.00237533567123	-1.54556456472	
1.01163797977	0.00189719163491	-1.54905968417	
1.05956017928	0.0015516379228	-1.55123271958	
1.10975249641	0.00128593727307	-1.55246440445	
1.16232246868	0.00107099410132	-1.55288197479	
1.21738272774	0.000889055542307	-1.55242070056	
1.27505124071	0.00072816577341	-1.55076734624	
1.33545156293	0.000579277302897	-1.54710486587	
1.39871310265	0.000434419794858	-1.53920085482	
1.46497139831	0.000285118264234	-1.51905892792	
1.53436840893	0.000120661203557	-1.42732070292	
1.60705281826	8.30812303121e-05	1.29797427587	
1.68318035333	0.000350934735086	1.47619975836	
1.7629141181	0.000778243051055	1.49455199479	
1.8464249429	0.00166134506177	1.48156648432	
1.93389175046	0.00510433741312	1.38648033286	
2.02550193923	0.0101473256223	-1.29235514883	
2.12145178491	0.003104354935	-1.50186950025	
2.22194686094	0.00192722726193	-1.53163383432	
2.32720247896	0.00153499793184	-1.52825949875	
2.43744415012	0.00120840612392	-1.5504242219	
2.55290806824	0.00101732472702	-1.5549150634	
2.67384161584	0.000880279971847	-1.55743279509	
2.80050389418	0.000773749655779	-1.55895900549	
2.93316627839	0.000685857504938	-1.55977432196	
3.07211299886	0.000609235822828	-1.55987726478	
3.21764175025	0.000538038628186	-1.55891800153	
3.37006432927	0.000465386433428	-1.55557319807	
3.52970730273	0.000377527433202	-1.54372896996	
3.6969127072	0.000223985089358	-1.45582416346	
3.87203878181	0.000876323141166	0.918528827693	
4.05546073584	0.000834983186789	-1.49808189788	
4.24757155254	0.000570297308674	-1.54782470081	
4.44878283113	0.000475709556043	-1.55740380617	
4.65952566866	0.000416850144286	-1.56057313272	
4.88025158365	0.000370347191214	-1.56124629219	
5.11143348344	0.000326002742471	-1.55889935371	
5.35356667741	0.000266310397702	-1.54010240852	
5.60716993821	0.000427452319949	0.00418000149811	
5.87278661319	0.000348679823697	-1.53832662001	
6.15098578858	0.000335396597684	-1.49307460787	
6.44236350872	0.000272839353622	-1.56041858991	
6.74754405311	0.000242520870701	-1.56304371582	
7.06718127393	0.000215683136849	-1.56301306697	
7.40195999692	0.00018637420751	-1.55947795354	
7.75259748863	0.000131621510592	-1.49270004254	
8.11984499318	0.000197800916809	-1.49293417671	
8.5044893418	0.000126634098889	-1.51234738269	
8.90735463861	2.80760846033e-05	-0.417727294713	
9.32930402628	0.000658997988698	-1.22881295004	
9.77124153535	0.000253639390948	-1.52123814189	
10.2341140211	0.00018490784008	-1.52922564369	
10.7189131921	0.000119501085344	-0.699013820966	
11.2266777351	0.00018352000809	-1.55318738529	
11.7584955405	0.000152311265771	-1.56318925702	
12.3155060329	0.000133703747187	-1.56454185827	
12.8989026125	0.000118781994378	-1.56474276437	
13.509935212	0.000105605359831	-1.56448539709	
14.1499129743	9.3379369831e-05	-1.56384119174	
14.820207058	8.16212099452e-05	-1.56264773128	
15.5222535743	6.98563963493e-05	-1.56027642016	
16.2575566644	5.71165636665e-05	-1.55351896869	
17.0276917223	3.75473102533e-05	-1.48104785859	
17.8343087693	6.24617409479e-05	-1.47451612822	
18.6791359902	3.73666540349e-05	-1.53858669156	
19.5639834352	2.36407074091e-05	-1.53047546838	
20.4907468982	1.09128470669e-05	-1.48280499167	
21.4614119786	2.40753422567e-06	1.12284829283	
22.4780583355	1.61181534108e-05	1.49749289635	
23.5428641432	3.13855200254e-05	1.52690989251	
24.6581107582	4.86621646011e-05	1.53685201558	
25.8261876068	6.88134829222e-05	1.54114216131	
27.0495973046	9.31647169958e-05	1.54278799226	
28.3309610184	0.000123886360671	1.54267806528	
29.6730240819	0.00016484653422	1.54090820134	
31.0786618778	0.000223795875268	1.53687830824	
32.5508859984	0.000319610058211	1.52816452779	
34.0928506975	0.000529892794399	1.49163459528	
35.707859649	0.000712486939986	1.44288590642	
37.3993730248	0.00317873596342	1.25150321859	
39.1710149081	0.00176694472565	-1.41421151406	
41.0265810583	0.000738936150267	-1.50888925697	
42.9700470432	0.000471408287741	-1.53088653033	
45.005576757	0.000339610915551	-1.53471348721	
47.1375313412	0.000243160216892	-1.42601584146	
49.3704785284	0.000287467586199	-1.53335276131	
51.709202429	0.000226947444156	-1.55378007783	
54.1587137808	0.000191591148033	-1.5527279916	
56.7242606849	0.000192915458817	-1.523234794	
59.4113398497	0.000161394248586	-1.56124924501	
62.2257083673	0.000145142524783	-1.56330678993	
65.1733960488	0.000132358516379	-1.56430337279	
68.2607183427	0.000121670764589	-1.56501295588	
71.494289866	0.000112493231923	-1.5655762742	
74.8810385759	0.000104476920223	-1.56604400947	
78.4282206134	9.73860025224e-05	-1.56644206282	
82.1434358492	9.10506674432e-05	-1.56678638501	
86.0346441668	8.53437573548e-05	-1.56708786398	
90.1101825167	8.01673886515e-05	-1.56735439816	
94.3787827778	7.54445938664e-05	-1.56759194581	
98.8495904663	7.11137957137e-05	-1.56780512565	
103.53218433	6.71250036227e-05	-1.56799759134	
108.436596869	6.34371151199e-05	-1.56817227966	
113.573335834	6.00159543727e-05	-1.56833158234	
118.953406737	5.68328178903e-05	-1.56847746895	
124.58833643	5.38633779056e-05	-1.56861157723	
130.490197801	5.10868432953e-05	-1.56873528072	
136.671635646	4.84853092438e-05	-1.56884974028	
143.145893752	4.60432473811e-05	-1.568955944	
149.926843279	4.37471019049e-05	-1.56905473836	
157.029012473	4.15849666455e-05	-1.56914685288	
164.467617799	3.95463246323e-05	-1.5692329199	
172.25859654	3.76218364069e-05	-1.56931349034	
180.418640939	3.58031667054e-05	-1.56938904666	
188.965233969	3.40828415961e-05	-1.56946001335	
197.916686785	3.24541299803e-05	-1.56952676559	
207.29217796	3.09109447214e-05	-1.5695896364	
217.111794569	2.94477596979e-05	-1.5696489226	
227.396575236	2.80595398499e-05	-1.56970488978	
238.168555198	2.67416818962e-05	-1.56975777652	
249.450813523	2.54899638571e-05	-1.56980779786	
261.267522556	2.43005018844e-05	-1.56985514834	
273.643999707	2.31697131827e-05	-1.56990000449	
286.606761695	2.20942840324e-05	-1.56994252706	
300.183581358	2.10711421036e-05	-1.56998286283	
314.403547159	2.00974323932e-05	-1.57002114625	
329.29712551	1.9170496234e-05	-1.57005750075	
344.896226041	1.8287852918e-05	-1.57009204003	
361.234269971	1.7447183551e-05	-1.57012486902	
378.346261713	1.66463168195e-05	-1.57015608479	
396.26886387	1.58832164016e-05	-1.57018577737	
415.040475785	1.51559697947e-05	-1.57021403042	
434.701315813	1.44627783685e-05	-1.57024092182	
455.293507487	1.38019484823e-05	-1.57026652423	
476.861169771	1.31718835258e-05	-1.57029090554	
499.450511586	1.25710767675e-05	-1.5703141293	
523.109930806	1.19981049094e-05	-1.57033625505	
547.890117959	1.14516222598e-05	-1.57035733873	
573.84416483	1.09303554515e-05	-1.57037743289	
601.027678207	1.04330986407e-05	-1.57039658698	
629.498899022	9.95870913011e-06	-1.57041484763	
659.318827133	9.50610336913e-06	-1.57043225878	
690.551352016	9.07425328925e-06	-1.57044886195	
723.263389648	8.6621829378e-06	-1.57046469635	
757.525025877	8.26896537874e-06	-1.57047979908	
793.40966658	7.89371983272e-06	-1.57049420526	
830.994194935	7.53560903214e-06	-1.57050794815	
870.359136149	7.19383676986e-06	-1.57052105927	
911.588829975	6.86764562282e-06	-1.57053356853	
954.771611421	6.55631483416e-06	-1.5705455043	
1000.0	6.25915833915e-06	-1.57055689353	


==> data/fig_space_station_lsra_bode32.dat <==
omega	modulus	angle	
0.1	0.000170058164645	1.57038318502	
0.104737089796	0.000178379489357	1.57028561302	
0.109698579789	0.000187135591425	1.57018652029	
0.114895100019	0.000196353389911	1.57008562823	
0.120337784078	0.000206062095997	1.56998264377	
0.126038292968	0.000216293493691	1.56987725695	
0.132008840083	0.000227082265305	1.56976913817	
0.138262217376	0.000238466370196	1.56965793492	
0.144811822767	0.000250487487159	1.56954326816	
0.151671688847	0.000263191533194	1.56942472786	
0.158856512943	0.00027662927434	1.56930186799	
0.166381688608	0.000290857048018	1.56917420047	
0.174263338601	0.00030593762115	1.56904118802	
0.182518349432	0.000321941214475	1.56890223567	
0.191164407539	0.000338946731523	1.56875668051	
0.200220037182	0.000357043241176	1.56860377943	
0.209704640132	0.000376331776534	1.56844269406	
0.219638537242	0.000396927531183	1.56827247258	
0.230043011977	0.000418962558556	1.5680920271	
0.240940356024	0.000442589113526	1.56790010583	
0.252353917043	0.000467983821078	1.56769525813	
0.264308148697	0.000495352920448	1.56747579054	
0.276828663039	0.000524938922185	1.56723971083	
0.289942285388	0.000557029142467	1.56698465615	
0.303677111804	0.000591966762152	1.5667077996	
0.318062569279	0.000630165326835	1.56640572763	
0.333129478793	0.000672128005421	1.56607427668	
0.348910121341	0.000718473535273	1.56570831275	
0.365438307096	0.000769971730575	1.56530142891	
0.382749447852	0.00082759293884	1.56484552328	
0.40088063289	0.000892578291267	1.56433019822	
0.419870708444	0.00096654172466	1.56374188624	
0.43976036093	0.00105162192019	1.56306254587	
0.460592204115	0.00115071520551	1.56226765937	
0.482410870417	0.00126784469537	1.56132305445	
0.505263106534	0.00140876874651	1.56017965862	
0.529197873596	0.00158203174526	1.55876442957	
0.554266452066	0.00180088423602	1.55696376561	
0.580522551609	0.00208704585403	1.55459096697	
0.608022426165	0.00247876735781	1.55131647095	
0.636824994472	0.003050268647	1.54649953048	
0.666991966303	0.00396702783399	1.53870908215	
0.698587974679	0.00568818108962	1.52396769852	
0.731680714343	0.0101335145199	1.48559548693	
0.766341086801	0.0466899813244	1.15768286153	
0.802643352226	0.0162025088377	-1.42704102143	
0.840665288562	0.00690822815225	-1.50760303451	
0.880488358164	0.0043176797576	-1.52969585229	
0.922197882333	0.00309404055757	-1.53986704164	
0.965883224116	0.00237517209015	-1.54557271506	
1.01163797977	0.00189701704756	-1.54906818853	
1.05956017928	0.0015514513481	-1.55124109305	
1.10975249641	0.00128573752136	-1.55247192259	
1.16232246868	0.00107077975332	-1.55288750896	
1.21738272774	0.00088882490757	-1.55242239162	
1.27505124071	0.00072791683258	-1.55076188359	
1.33545156293	0.000579007639328	-1.54708563078	
1.39871310265	0.000434126547941	-1.53915188668	
1.46497139831	0.000284798343475	-1.51892550273	
1.53436840893	0.00012031589186	-1.42661919952	
1.60705281826	8.34730129433e-05	1.29863690293	
1.68318035333	0.000351378102052	1.47609106547	
1.7629141181	0.000778742506294	1.49443807352	
1.8464249429	0.00166190779529	1.48146298156	
1.93389175046	0.00510488902847	1.38639595308	
2.02550193923	0.0101466626603	-1.29241168287	
2.12145178491	0.00310324425068	-1.50184396362	
2.22194686094	0.00192591030019	-1.53119695395	
2.32720247896	0.00153453127918	-1.53002583534	
2.43744415012	0.00119981050611	-1.55073145111	
2.55290806824	0.00102333382168	-1.55242291934	
2.67384161584	0.000882670726674	-1.55697378199	
2.80050389418	0.000775225641166	-1.55881719976	
2.93316627839	0.000686918890642	-1.55976057301	
3.07211299886	0.000610059307338	-1.55994362987	
3.21764175025	0.000538705772859	-1.5590555019	
3.37006432927	0.000465939456474	-1.55579986986	
3.52970730273	0.00037798454443	-1.54412458954	
3.6969127072	0.000224310317663	-1.45696725076	
3.87203878181	0.000876474472246	0.919070305167	
4.05546073584	0.000835330626699	-1.49779631807	
4.24757155254	0.000570632332274	-1.54769911668	
4.44878283113	0.000476013201954	-1.55736327986	
4.65952566866	0.000417125917323	-1.56059685184	
4.88025158365	0.000370597904886	-1.56133515627	
5.11143348344	0.000326228508281	-1.55907973281	
5.35356667741	0.000266498390799	-1.54050448573	
5.60716993821	0.000427541556608	0.00448854722106	
5.87278661319	0.000348862122935	-1.53841418478	
6.15098578858	0.000335298100017	-1.49267802536	
6.44236350872	0.000272990990203	-1.56020808567	
6.74754405311	0.00024267240476	-1.56297090807	
7.06718127393	0.000215826354202	-1.5630399232	
7.40195999692	0.000186504858157	-1.55964532983	
7.75259748863	0.000131694292299	-1.49345028456	
8.11984499318	0.000197899817119	-1.49256380608	
8.5044893418	0.000126748386995	-1.51235326526	
8.90735463861	2.80748478529e-05	-0.421451298267	
9.32930402628	0.00065901781846	-1.22863171445	
9.77124153535	0.000253739211564	-1.52113768491	
10.2341140211	0.000185004132956	-1.52928191861	
10.7189131921	0.000119407019419	-0.698976384943	
11.2266777351	0.000183586596469	-1.55291135857	
11.7584955405	0.000152386794421	-1.56301008969	
12.3155060329	0.000133778260046	-1.56441105922	
12.8989026125	0.000118853958686	-1.56464594353	
13.509935212	0.000105674388353	-1.56441826735	
14.1499129743	9.34453695817e-05	-1.56380518946	
14.820207058	8.16841581583e-05	-1.5626511254	
15.5222535743	6.99161808473e-05	-1.56034253499	
16.2575566644	5.71723947624e-05	-1.55372677624	
17.0276917223	3.75866242663e-05	-1.48203246637	
17.8343087693	6.24927678624e-05	-1.47382965885	
18.6791359902	3.74147422898e-05	-1.53820816202	
19.5639834352	2.36880771846e-05	-1.53020304807	
20.4907468982	1.09585091901e-05	-1.48273358431	
21.4614119786	2.36940940366e-06	1.11392919745	
22.4780583355	1.60765246647e-05	1.49725491012	
23.5428641432	3.13454738482e-05	1.52687526115	
24.6581107582	4.86237282873e-05	1.53686578086	
25.8261876068	6.87765906223e-05	1.54117338666	
27.0495973046	9.31292840311e-05	1.54282645908	
28.3309610184	0.0001238522983	1.54271961612	
29.6730240819	0.000164813765144	1.54095112299	
31.0786618778	0.000223764394848	1.53692236416	
32.5508859984	0.000319580344725	1.52821157955	
34.0928506975	0.000529873706107	1.49169550702	
35.707859649	0.000712463482148	1.4428671708	
37.3993730248	0.00317870146323	1.25151689539	
39.1710149081	0.00176694701188	-1.41420362787	
41.0265810583	0.000738951461991	-1.50888273547	
42.9700470432	0.000471425549426	-1.53088868674	
45.005576757	0.000339626160179	-1.53474204298	
47.1375313412	0.000243161297156	-1.42595627018	
49.3704785284	0.000287473889775	-1.53330586186	
51.709202429	0.000226961140424	-1.55375249306	
54.1587137808	0.000191605921934	-1.55273366821	
56.7242606849	0.000192909518551	-1.5231747114	
59.4113398497	0.000161404809418	-1.56119772358	
62.2257083673	0.000145154102736	-1.563266031	
65.1733960488	0.000132370124939	-1.56426816179	
68.2607183427	0.000121682143732	-1.56498139967	
71.494289866	0.000112504281233	-1.56554744518	
74.8810385759	0.000104487595866	-1.56601736772	
78.4282206134	9.73962861289e-05	-1.56641725718	
82.1434358492	9.1060553806e-05	-1.56676316863	
86.0346441668	8.53532486684e-05	-1.56706605305	
90.1101825167	8.01764914895e-05	-1.56733384964	
94.3787827778	7.54533174584e-05	-1.56757254446	
98.8495904663	7.11221509021e-05	-1.56778677599	
103.53218433	6.71330022025e-05	-1.56798021248	
108.436596869	6.34447694058e-05	-1.56815580181	
113.573335834	6.00232769082e-05	-1.56831594432	
118.953406737	5.68398212487e-05	-1.56846261652	
124.58833643	5.38700745525e-05	-1.56859746176	
130.490197801	5.10932454934e-05	-1.56872185823	
136.671635646	4.84914289866e-05	-1.56883697072	
143.145893752	4.60490963479e-05	-1.56894379067	
149.926843279	4.37526914309e-05	-1.56904316744	
157.029012473	4.15903077028e-05	-1.56913583308	
164.467617799	3.95514278192e-05	-1.56922242214	
172.25859654	3.76267119432e-05	-1.56930348754	
180.418640939	3.5807824432e-05	-1.56937951351	
188.965233969	3.40872909785e-05	-1.56945092613	
197.916686785	3.24583801135e-05	-1.56951810202	
207.29217796	3.09150043381e-05	-1.56958137553	
217.111794569	2.94516371764e-05	-1.56964104469	
227.396575236	2.80632432243e-05	-1.56969737622	
238.168555198	2.67452188665e-05	-1.56975060971	
249.450813523	2.54933417998e-05	-1.56980096118	
261.267522556	2.43037278634e-05	-1.56984862602	
273.643999707	2.31727939606e-05	-1.56989378162	
286.606761695	2.20972260813e-05	-1.5699365895	
300.183581358	2.10739516159e-05	-1.56997719715	
314.403547159	2.01001152925e-05	-1.5700157397	
329.29712551	1.91730581858e-05	-1.57005234123	
344.896226041	1.82902993398e-05	-1.57008711603	
361.234269971	1.74495196224e-05	-1.5701201696	
378.346261713	1.6648547492e-05	-1.57015159954	
396.26886387	1.58853464081e-05	-1.5701814964	
415.040475785	1.51580036586e-05	-1.57020994429	
434.701315813	1.44647204126e-05	-1.57023702157	
455.293507487	1.38038028372e-05	-1.5702628013	
476.861169771	1.31736541382e-05	-1.5702873518	
499.450511586	1.25727674084e-05	-1.57031073697	
523.109930806	1.19997191813e-05	-1.57033301676	
547.890117959	1.1453163604e-05	-1.57035424743	
573.84416483	1.09318271557e-05	-1.57037448186	
601.027678207	1.0434503845e-05	-1.57039376982	
629.498899022	9.96005083396e-06	-1.57041215823	
659.318827133	9.50738443745e-06	-1.57042969132	
690.551352016	9.07547645828e-06	-1.57044641086	
723.263389648	8.66335082082e-06	-1.57046235635	
757.525025877	8.27008047156e-06	-1.57047756511	
793.40966658	7.89478451888e-06	-1.5704920725	
830.994194935	7.53662558792e-06	-1.570505912	
870.359136149	7.19480736904e-06	-1.57051911534	
911.588829975	6.86857234125e-06	-1.57053171264	
954.771611421	6.55719965418e-06	-1.57054373245	
1000.0	6.26000315372e-06	-1.5705552019	


==> data/fig_space_station_lsra_bode34.dat <==
omega	modulus	angle	
0.1	0.000169955477036	1.5694091309	
0.104737089796	0.000178271918347	1.56935754592	
0.109698579789	0.000187022901862	1.5693024515	
0.114895100019	0.000196235334974	1.56924366326	
0.120337784078	0.000205938416555	1.56918097829	
0.126038292968	0.000216163917627	1.5691141729	
0.132008840083	0.000226946506789	1.56904300007	
0.138262217376	0.000238324128908	1.56896718638	
0.144811822767	0.000250338447454	1.56888642849	
0.151671688847	0.000263035363205	1.56880038893	
0.158856512943	0.000276465625009	1.56870869115	
0.166381688608	0.000290685552055	1.5686109137	
0.174263338601	0.000305757891898	1.56850658315	
0.182518349432	0.000321752844683	1.56839516578	
0.191164407539	0.000338749292009	1.56827605745	
0.200220037182	0.000356836279364	1.56814857141	
0.209704640132	0.000376114814855	1.56801192346	
0.219638537242	0.000396700065308	1.56786521373	
0.230043011977	0.000418724055458	1.5677074043	
0.240940356024	0.000442339009317	1.56753729135	
0.252353917043	0.00046772151861	1.5673534704	
0.264308148697	0.000495077786623	1.56715429233	
0.276828663039	0.00052465028493	1.56693780761	
0.289942285388	0.000556726287306	1.5667016944	
0.303677111804	0.000591648928301	1.56644316531	
0.318062569279	0.00062983170272	1.56615884474	
0.333129478793	0.000671777723483	1.56584460565	
0.348910121341	0.000718105665894	1.56549534911	
0.365438307096	0.000769585274895	1.56510470187	
0.382749447852	0.000827186820148	1.56466459432	
0.40088063289	0.000892151344524	1.56416465968	
0.419870708444	0.000966092683507	1.56359135992	
0.43976036093	0.00105114940047	1.56292668153	
0.460592204115	0.00115021768384	1.56214613321	
0.482410870417	0.00126732048025	1.56121556748	
0.505263106534	0.00140821593797	1.56008593502	
0.529197873596	0.0015814481756	1.55868421493	
0.554266452066	0.00180026737762	1.55689682535	
0.580522551609	0.00208639266525	1.55453708523	
0.608022426165	0.00247807400199	1.55127545106	
0.636824994472	0.00304952991899	1.54647120017	
0.666991966303	0.0039662358039	1.53869331361	
0.698587974679	0.00568732115479	1.52396448519	
0.731680714343	0.010132549855	1.48560533471	
0.766341086801	0.0466890964301	1.15771078976	
0.802643352226	0.0162030637878	-1.42701777126	
0.840665288562	0.00690905409895	-1.50756583021	
0.880488358164	0.00431862103949	-1.52964792361	
0.922197882333	0.0030950731523	-1.5398097967	
0.965883224116	0.00237629207418	-1.54550760591	
1.01163797977	0.00189822717724	-1.54899711897	
1.05956017928	0.00155275792283	-1.55116678455	
1.10975249641	0.00128714953935	-1.55239847258	
1.16232246868	0.00107230884958	-1.55282139775	
1.21738272774	0.000890485691555	-1.55237449727	
1.27505124071	0.000729727533125	-1.55075200586	
1.33545156293	0.00058099104861	-1.54715436754	
1.39871310265	0.000436311161823	-1.53940010201	
1.46497139831	0.000287218375712	-1.51971209234	
1.53436840893	0.000122983147259	-1.43128154669	
1.60705281826	8.04238893707e-05	1.29201991704	
1.68318035333	0.000347808943197	1.476566813	
1.7629141181	0.00077456669404	1.49512565994	
1.8464249429	0.00165693843802	1.48217509664	
1.93389175046	0.00509943546384	1.38708288454	
2.02550193923	0.0101528333271	-1.29178760106	
2.12145178491	0.0031169069203	-1.50136976464	
2.22194686094	0.0019574302715	-1.53295252492	
2.32720247896	0.00146878654079	-1.54506360906	
2.43744415012	0.00119141048888	-1.55122274215	
2.55290806824	0.00100766476089	-1.55480426462	
2.67384161584	0.00087352564475	-1.55701441873	
2.80050389418	0.000768551359758	-1.55835481018	
2.93316627839	0.00068162810542	-1.55901230547	
3.07211299886	0.000605667146474	-1.5589461744	
3.21764175025	0.000534948775657	-1.55776865504	
3.37006432927	0.000462659800735	-1.55407928879	
3.52970730273	0.000375093067025	-1.54148817557	
3.6969127072	0.000221915535484	-1.44979416073	
3.87203878181	0.000878199613326	0.915597324463	
4.05546073584	0.000833612578503	-1.49841581874	
4.24757155254	0.00056876923997	-1.54765662999	
4.44878283113	0.000474236900684	-1.55688165345	
4.65952566866	0.000415459542316	-1.55973099465	
4.88025158365	0.000369047989555	-1.56002975874	
5.11143348344	0.000324817549499	-1.55710405637	
5.35356667741	0.000265367427429	-1.53686867524	
5.60716993821	0.000426327018613	0.00278321581224	
5.87278661319	0.00034752397214	-1.53731159468	
6.15098578858	0.000335892927494	-1.49567246459	
6.44236350872	0.000271703725295	-1.56142432835	
6.74754405311	0.00024135125208	-1.5629798359	
7.06718127393	0.000214516555624	-1.56208033777	
7.40195999692	0.000185240193782	-1.55714220684	
7.75259748863	0.00013103559741	-1.48424142749	
8.11984499318	0.00019663002946	-1.49685380493	
8.5044893418	0.00012507930521	-1.51132629908	
8.90735463861	2.82854489417e-05	-0.352149762223	
9.32930402628	0.000658632528832	-1.23256523756	
9.77124153535	0.000249371679621	-1.52424274723	
10.2341140211	0.000171150426996	-1.3523111192	
10.7189131921	0.000115271559024	-0.700992487831	
11.2266777351	0.000184663269068	-1.54591047541	
11.7584955405	0.000153194381229	-1.55922757126	
12.3155060329	0.00013433757263	-1.561680133	
12.8989026125	0.000119256558827	-1.56233379518	
13.509935212	0.000105975966141	-1.56225783617	
14.1499129743	9.36803933321e-05	-1.56164980568	
14.820207058	8.18757945474e-05	-1.56040000542	
15.5222535743	7.00823671472e-05	-1.55791551855	
16.2575566644	5.73326203103e-05	-1.55109512335	
17.0276917223	3.77871245449e-05	-1.48047112607	
17.8343087693	6.23999161221e-05	-1.47094536283	
18.6791359902	3.74437516285e-05	-1.53291929054	
19.5639834352	2.37413057456e-05	-1.52209015563	
20.4907468982	1.1032376741e-05	-1.46572349067	
21.4614119786	2.40557442551e-06	1.02970460129	
22.4780583355	1.60183884197e-05	1.48474288121	
23.5428641432	3.12700055308e-05	1.52042771722	
24.6581107582	4.85331501274e-05	1.53265208387	
25.8261876068	6.86694828951e-05	1.53814062247	
27.0495973046	9.30027717618e-05	1.54054188868	
28.3309610184	0.000123702070042	1.54096886854	
29.6730240819	0.000164633329565	1.53961948848	
31.0786618778	0.000223543083677	1.53595364822	
32.5508859984	0.000319297284038	1.52760777471	
34.0928506975	0.000529489997334	1.49168928934	
35.707859649	0.00071246519188	1.44223572328	
37.3993730248	0.00317822271229	1.25144996819	
39.1710149081	0.00176718103892	-1.41386668035	
41.0265810583	0.000739521614499	-1.50799082561	
42.9700470432	0.000472485732883	-1.52917911217	
45.005576757	0.000342320318901	-1.5319277644	
47.1375313412	0.000229200296052	-1.42274454497	
49.3704785284	0.000287249090745	-1.54046852227	
51.709202429	0.000226216254907	-1.5573682112	
54.1587137808	0.000190887992239	-1.55397739386	
56.7242606849	0.000193405682572	-1.52453784519	
59.4113398497	0.00016122098572	-1.56372179895	
62.2257083673	0.000144930369685	-1.56531184236	
65.1733960488	0.000132152526615	-1.56601221114	
68.2607183427	0.000121478551769	-1.56651177895	
71.494289866	0.000112315534867	-1.56691509664	
74.8810385759	0.000104312811399	-1.56725511716	
78.4282206134	9.72341917817e-05	-1.56754783959	
82.1434358492	9.09098802386e-05	-1.56780316029	
86.0346441668	8.52128422652e-05	-1.56802801658	
90.1101825167	8.00453373947e-05	-1.56822759935	
94.3787827778	7.53305327509e-05	-1.56840593832	
98.8495904663	7.10069690208e-05	-1.56856623496	
103.53218433	6.70247561979e-05	-1.56871107408	
108.436596869	6.33428766114e-05	-1.5688425685	
113.573335834	5.99272257387e-05	-1.56896246265	
118.953406737	5.67491601248e-05	-1.56907220927	
124.58833643	5.37844027152e-05	-1.56917302737	
130.490197801	5.10122054147e-05	-1.56926594689	
136.671635646	4.8414700098e-05	-1.5693518435	
143.145893752	4.59763898465e-05	-1.5694314661	
149.926843279	4.36837459621e-05	-1.56950545867	
157.029012473	4.15248857571e-05	-1.56957437783	
164.467617799	3.94893127094e-05	-1.56963870708	
172.25859654	3.75677052582e-05	-1.56969886833	
180.418640939	3.57517438808e-05	-1.56975523143	
188.965233969	3.40339685553e-05	-1.56980812198	
197.916686785	3.24076605297e-05	-1.56985782779	
207.29217796	3.08667436753e-05	-1.56990460428	
217.111794569	2.94057017247e-05	-1.56994867902	
227.396575236	2.80195084752e-05	-1.56999025548	
238.168555198	2.67035686366e-05	-1.57002951627	
249.450813523	2.54536674652e-05	-1.57006662579	
261.267522556	2.42659276877e-05	-1.5701017326	
273.643999707	2.31367725025e-05	-1.57013497134	
286.606761695	2.20628936714e-05	-1.57016646442	
300.183581358	2.10412238919e-05	-1.57019632345	
314.403547159	2.00689127848e-05	-1.57022465052	
329.29712551	1.91433059475e-05	-1.57025153921	
344.896226041	1.82619266141e-05	-1.57027707557	
361.234269971	1.7422459544e-05	-1.57030133891	
378.346261713	1.66227368165e-05	-1.57032440249	
396.26886387	1.58607252677e-05	-1.57034633415	
415.040475785	1.51345153391e-05	-1.57036719683	
434.701315813	1.44423111513e-05	-1.57038704906	
455.293507487	1.37824216371e-05	-1.57040594536	
476.861169771	1.31532525986e-05	-1.57042393661	
499.450511586	1.25532995684e-05	-1.57044107036	
523.109930806	1.19811413762e-05	-1.57045739115	
547.890117959	1.14354343329e-05	-1.57047294075	
573.84416483	1.0914906958e-05	-1.57048775835	
601.027678207	1.04183551872e-05	-1.57050188082	
629.498899022	9.9446380031e-06	-1.57051534287	
659.318827133	9.4926734429e-06	-1.57052817721	
690.551352016	9.06143493966e-06	-1.57054041467	
723.263389648	8.64994796205e-06	-1.57055208441	
757.525025877	8.25728692041e-06	-1.57056321395	
793.40966658	7.8825723116e-06	-1.57057382934	
830.994194935	7.52496807842e-06	-1.57058395525	
870.359136149	7.18367916238e-06	-1.57059361503	
911.588829975	6.85794923107e-06	-1.57060283082	
954.771611421	6.54705856367e-06	-1.57061162362	
1000.0	6.25032208003e-06	-1.57062001338	


==> data/fig_space_station_lsra_bode36.dat <==
omega	modulus	angle	
0.1	0.000170062816655	1.57058539337	
0.104737089796	0.000178384359047	1.57047834733	
0.109698579789	0.000187140689277	1.57037019349	
0.114895100019	0.000196358726906	1.57026063383	
0.120337784078	0.000206067683635	1.57014935673	
0.126038292968	0.000216299344021	1.57003603444	
0.132008840083	0.00022708839095	1.56992032037	
0.138262217376	0.000238472784382	1.56980184574	
0.144811822767	0.000250494203747	1.56968021591	
0.151671688847	0.000263198566712	1.56955500595	
0.158856512943	0.000276636640015	1.56942575554	
0.166381688608	0.000290864761816	1.56929196289	
0.174263338601	0.000305945699812	1.56915307762	
0.182518349432	0.000321949675557	1.56900849214	
0.191164407539	0.000338955593443	1.56885753151	
0.200220037182	0.000357052523257	1.568699441	
0.209704640132	0.000376341499057	1.56853337115	
0.219638537242	0.000396937715436	1.56835835943	
0.230043011977	0.000418973226898	1.5681733077	
0.240940356024	0.000442600289444	1.56797695428	
0.252353917043	0.000467995529259	1.56776783903	
0.264308148697	0.00049536518685	1.56754425934	
0.276828663039	0.000524951774124	1.56730421415	
0.289942285388	0.000557042608705	1.5670453321	
0.303677111804	0.000591980873002	1.56676477807	
0.318062569279	0.000630180114276	1.56645913056	
0.333129478793	0.000672143503237	1.56612421833	
0.348910121341	0.000718489779209	1.56575489989	
0.365438307096	0.000769988758523	1.56534476109	
0.382749447852	0.000827610791071	1.56488569298	
0.40088063289	0.000892597010714	1.56436729107	
0.419870708444	0.000966561357285	1.56377598114	
0.43976036093	0.00105164251546	1.56309371513	
0.460592204115	0.00115073681705	1.56229596879	
0.482410870417	0.00126786738188	1.56134856338	
0.505263106534	0.00140879257312	1.56020241994	
0.529197873596	0.00158205678562	1.5587844896	
0.554266452066	0.00180091057568	1.55698116386	
0.580522551609	0.0020870735963	1.55460573559	
0.608022426165	0.00247879663478	1.55132863369	
0.636824994472	0.00305029964213	1.54650910026	
0.666991966303	0.00396706083493	1.53871605504	
0.698587974679	0.00568821663151	1.52397203464	
0.731680714343	0.0101335537723	1.48559701801	
0.766341086801	0.0466899697369	1.15767990204	
0.802643352226	0.016202486335	-1.4270427829	
0.840665288562	0.00690819610226	-1.50760796894	
0.880488358164	0.00431764359206	-1.52970353127	
0.922197882333	0.00309400141244	-1.53987741015	
0.965883224116	0.00237513031747	-1.54558579038	
1.01163797977	0.00189697275719	-1.54908402384	
1.05956017928	0.00155140454859	-1.55125977342	
1.10975249641	0.00128568816926	-1.55249357193	
1.16232246868	0.0010707277737	-1.55291230653	
1.21738272774	0.000888770203488	-1.55245060361	
1.27505124071	0.000727859289149	-1.55079392333	
1.33545156293	0.000578947123898	-1.54712217784	
1.39871310265	0.000434062903591	-1.5391941119	
1.46497139831	0.00028473135914	-1.51897503424	
1.53436840893	0.000120245239799	-1.42665175949	
1.60705281826	8.35403677837e-05	1.29897785353	
1.68318035333	0.000351452957236	1.47611894197	
1.7629141181	0.000778820255344	1.49443569652	
1.8464249429	0.00166198503069	1.48145047338	
1.93389175046	0.00510493679186	1.38638110452	
2.02550193923	0.0101466248258	-1.29243011785	
2.12145178491	0.00310313403239	-1.50185571116	
2.22194686094	0.00192580058644	-1.53117616814	
2.32720247896	0.00153455310187	-1.53009370595	
2.43744415012	0.00119971111304	-1.55069796238	
2.55290806824	0.00102330853228	-1.55253117401	
2.67384161584	0.000882578272077	-1.55706094017	
2.80050389418	0.000775114569968	-1.55889297862	
2.93316627839	0.000686796159642	-1.55982755292	
3.07211299886	0.000609927210233	-1.56000023225	
3.21764175025	0.000538565647309	-1.559096253	
3.37006432927	0.000465793085856	-1.5558114863	
3.52970730273	0.000377836867729	-1.54406728683	
3.6969127072	0.00022419013282	-1.45658050369	
3.87203878181	0.000876263361774	0.918756338747	
4.05546073584	0.000835136750283	-1.49808249132	
4.24757155254	0.000570402137573	-1.54790574118	
4.44878283113	0.000475767481843	-1.55752221328	
4.65952566866	0.00041686428779	-1.56070929276	
4.88025158365	0.000370319078862	-1.56138287111	
5.11143348344	0.000325932876519	-1.55900669929	
5.35356667741	0.000266202641584	-1.5400737159	
5.60716993821	0.000427351476841	0.00390226324729	
5.87278661319	0.000348494878102	-1.53842975946	
6.15098578858	0.000335582330317	-1.49347329848	
6.44236350872	0.000272606582701	-1.56099663933	
6.74754405311	0.000242197884617	-1.56346889053	
7.06718127393	0.000215278000246	-1.5632413977	
7.40195999692	0.000185883220043	-1.55920572804	
7.75259748863	0.000131222068162	-1.48923132473	
8.11984499318	0.000197290631515	-1.49565262159	
8.5044893418	0.000125680400312	-1.51316151192	
8.90735463861	2.80056878896e-05	-0.371198089966	
9.32930402628	0.000658927074568	-1.23184851712	
9.77124153535	0.000249847263617	-1.52515148361	
10.2341140211	0.000171139930879	-1.34934364131	
10.7189131921	0.000114816060708	-0.700558644954	
11.2266777351	0.00018504610336	-1.54486873621	
11.7584955405	0.000153594198887	-1.55905017767	
12.3155060329	0.000134708896928	-1.5620030582	
12.8989026125	0.000119593840632	-1.56304997343	
13.509935212	0.000106277875861	-1.56334082649	
14.1499129743	9.39459327493e-05	-1.56311806176	
14.820207058	8.21030624514e-05	-1.56231656166	
15.5222535743	7.02669036111e-05	-1.56041786735	
16.2575566644	5.74610421534e-05	-1.55452333194	
17.0276917223	3.77681655551e-05	-1.48626038593	
17.8343087693	6.25911890301e-05	-1.47122305126	
18.6791359902	3.75506197749e-05	-1.53696268106	
19.5639834352	2.37825470342e-05	-1.52958073876	
20.4907468982	1.10014099137e-05	-1.48286120769	
21.4614119786	2.38363466119e-06	1.12032684501	
22.4780583355	1.61774444659e-05	1.49850818157	
23.5428641432	3.15718538682e-05	1.52758006918	
24.6581107582	4.90836682913e-05	1.5371019213	
25.8261876068	6.99029080351e-05	1.53997259063	
27.0495973046	9.25531037488e-05	1.41222949941	
28.3309610184	0.000122412819522	1.54218190783	
29.6730240819	0.00016401876957	1.54127494362	
31.0786618778	0.000223199808134	1.53735688446	
32.5508859984	0.000319150045219	1.52868333794	
34.0928506975	0.000529645680173	1.49226752553	
35.707859649	0.000712192334167	1.44257487679	
37.3993730248	0.00317847089328	1.25157654337	
39.1710149081	0.00176718064705	-1.41412923048	
41.0265810583	0.000739195016871	-1.50885113859	
42.9700470432	0.000471647694148	-1.53096283761	
45.005576757	0.000339795636142	-1.53510182757	
47.1375313412	0.000243230488314	-1.4252666529	
49.3704785284	0.000287555359857	-1.53275670317	
51.709202429	0.000227114658534	-1.55346675481	
54.1587137808	0.000191762191288	-1.55282432958	
56.7242606849	0.000192838459636	-1.52253326168	
59.4113398497	0.000161511433765	-1.56066689375	
62.2257083673	0.000145268931661	-1.56285628293	
65.1733960488	0.000132483342732	-1.56392028451	
68.2607183427	0.000121791518013	-1.56467380953	
71.494289866	0.000112609147879	-1.5652695053	
74.8810385759	0.000104587799599	-1.56576286105	
78.4282206134	9.7491874109e-05	-1.56618213401	
82.1434358492	9.11516614015e-05	-1.56654458586	
86.0346441668	8.54400499565e-05	-1.56686190215	
90.1101825167	8.02591756913e-05	-1.56714250016	
94.3787827778	7.55320770669e-05	-1.56739269362	
98.8495904663	7.11971755359e-05	-1.56761735512	
103.53218433	6.7204475434e-05	-1.56782032602	
108.436596869	6.35128672007e-05	-1.56800468587	
113.573335834	6.00881669609e-05	-1.56817293769	
118.953406737	5.6901662823e-05	-1.5683271397	
124.58833643	5.39290186059e-05	-1.56846900149	
130.490197801	5.11494349577e-05	-1.56859995585	
136.671635646	4.85449991291e-05	-1.56872121318	
143.145893752	4.61001751683e-05	-1.56883380348	
149.926843279	4.38014000679e-05	-1.56893860914	
157.029012473	4.16367608349e-05	-1.56903639076	
164.467617799	3.95957340501e-05	-1.56912780775	
172.25859654	3.76689741685e-05	-1.56921343493	
180.418640939	3.58481401841e-05	-1.5692937759	
188.965233969	3.41257527494e-05	-1.56936927401	
197.916686785	3.24950756562e-05	-1.5694403214	
207.29217796	3.0950016947e-05	-1.56950726639	
217.111794569	2.94850459483e-05	-1.56957041968	
227.396575236	2.80951233006e-05	-1.56963005953	
238.168555198	2.67756416592e-05	-1.56968643608	
249.450813523	2.55223752014e-05	-1.56973977503	
261.267522556	2.43314364423e-05	-1.56979028071	
273.643999707	2.31992391433e-05	-1.56983813873	
286.606761695	2.21224663228e-05	-1.56988351824	
300.183581358	2.10980425587e-05	-1.56992657384	
314.403547159	2.0123109915e-05	-1.56996744724	
329.29712551	1.91950069419e-05	-1.57000626872	
344.896226041	1.83112502895e-05	-1.5700431583	
361.234269971	1.74695185542e-05	-1.57007822688	
378.346261713	1.66676380386e-05	-1.57011157714	
396.26886387	1.59035701544e-05	-1.57014330438	
415.040475785	1.5175400244e-05	-1.57017349721	
434.701315813	1.44813276277e-05	-1.57020223818	
455.293507487	1.3819656714e-05	-1.57022960435	
476.861169771	1.31887890367e-05	-1.5702556678	
499.450511586	1.2587216097e-05	-1.57028049599	
523.109930806	1.20135129141e-05	-1.57030415221	
547.890117959	1.14663321934e-05	-1.57032669592	
573.84416483	1.0944399041e-05	-1.57034818302	
601.027678207	1.04465061581e-05	-1.57036866614	
629.498899022	9.97150946078e-06	-1.5703881949	
659.318827133	9.518324077e-06	-1.57040681613	
690.551352016	9.08592067838e-06	-1.57042457403	
723.263389648	8.67332211106e-06	-1.57044151042	
757.525025877	8.27960029365e-06	-1.57045766485	
793.40966658	7.90387335457e-06	-1.57047307476	
830.994194935	7.54530298448e-06	-1.57048777564	
870.359136149	7.20309198259e-06	-1.57050180113	
911.588829975	6.87648197801e-06	-1.57051518314	
954.771611421	6.56475130964e-06	-1.57052795196	
1000.0	6.26721305006e-06	-1.57054013637	


==> data/fig_space_station_lsra_bode38.dat <==
omega	modulus	angle	
0.1	0.000170062779755	1.5701299666	
0.104737089796	0.000178384325446	1.57004415847	
0.109698579789	0.000187140658775	1.56995631249	
0.114895100019	0.00019635869929	1.56986617422	
0.120337784078	0.000206067658676	1.56977347364	
0.126038292968	0.00021629932147	1.56967792289	
0.132008840083	0.000227088370531	1.56957921347	
0.138262217376	0.000238472765789	1.56947701311	
0.144811822767	0.000250494186636	1.56937096209	
0.151671688847	0.000263198550695	1.56926066895	
0.158856512943	0.000276636624649	1.5691457054	
0.166381688608	0.000290864746595	1.56902560037	
0.174263338601	0.000305945684153	1.5688998329	
0.182518349432	0.000321949658787	1.56876782368	
0.191164407539	0.000338955574781	1.56862892484	
0.200220037182	0.000357052501795	1.56848240769	
0.209704640132	0.000376341473734	1.56832744775	
0.219638537242	0.000396937685011	1.56816310655	
0.230043011977	0.000418973189915	1.56798830908	
0.240940356024	0.000442600244189	1.56780181597	
0.252353917043	0.000467995473709	1.56760218856	
0.264308148697	0.000495365118615	1.56738774501	
0.276828663039	0.000524951690364	1.56715650434	
0.289942285388	0.00055704250604	1.56690611464	
0.303677111804	0.000591980747391	1.56663375967	
0.318062569279	0.000630179960873	1.5663360363	
0.333129478793	0.000672143316193	1.56600879119	
0.348910121341	0.000718489551435	1.56564690039	
0.365438307096	0.000769988481369	1.56524396692	
0.382749447852	0.000827610453903	1.56479189882	
0.40088063289	0.00089259660035	1.56428030835	
0.419870708444	0.000966560857214	1.56369563801	
0.43976036093	0.00105164190475	1.56301985649	
0.460592204115	0.00115073606879	1.56222845642	
0.482410870417	0.00126786646084	1.56128727629	
0.505263106534	0.00140879143222	1.56014725484	
0.529197873596	0.00158205536019	1.55873536169	
0.554266452066	0.00180090877397	1.55693800789	
0.580522551609	0.00208707128224	1.55456850756	
0.608022426165	0.00247879359474	1.5512973133	
0.636824994472	0.00305029551296	1.5464836952	
0.666991966303	0.00396705492314	1.53869660948	
0.698587974679	0.00568820734368	1.52395865184	
0.731680714343	0.0101335359588	1.48558996047	
0.766341086801	0.0466899345453	1.15768117659	
0.802643352226	0.0162024536627	-1.42703910637	
0.840665288562	0.00690817990184	-1.5075971406	
0.880488358164	0.00431763247566	-1.52968569225	
0.922197882333	0.00309399274536	-1.53985226415	
0.965883224116	0.00237512311989	-1.54555286214	
1.01163797977	0.00189696657698	-1.54904265247	
1.05956017928	0.0015513991591	-1.55120905032	
1.10975249641	0.00128568346349	-1.55243222475	
1.16232246868	0.00107072372337	-1.55283849137	
1.21738272774	0.000888766847056	-1.5523615112	
1.27505124071	0.00072785674075	-1.55068496027	
1.33545156293	0.000578945612504	-1.54698502285	
1.39871310265	0.000434062893201	-1.53901109055	
1.46497139831	0.000284734024763	-1.51869637644	
1.53436840893	0.000120256562426	-1.42599992218	
1.60705281826	8.35598260762e-05	1.29806437298	
1.68318035333	0.000351455890634	1.47589759184	
1.7629141181	0.000778817500343	1.49433834751	
1.8464249429	0.00166197563857	1.48140825307	
1.93389175046	0.00510491652563	1.3863724436	
2.02550193923	0.010146546246	-1.29241647845	
2.12145178491	0.00310314099944	-1.5018210487	
2.22194686094	0.00192585653128	-1.53113263191	
2.32720247896	0.00153445051292	-1.53007963989	
2.43744415012	0.00119978825665	-1.55063519985	
2.55290806824	0.00102320247435	-1.55253001878	
2.67384161584	0.000882504698099	-1.55698189774	
2.80050389418	0.000775055769709	-1.55878550727	
2.93316627839	0.000686745175988	-1.55969662845	
3.07211299886	0.000609881447453	-1.55984485511	
3.21764175025	0.000538524380402	-1.55891190857	
3.37006432927	0.000465757203104	-1.55558780054	
3.52970730273	0.000377810601011	-1.54377555474	
3.6969127072	0.000224195812342	-1.45605914989	
3.87203878181	0.000876161633646	0.918657054738	
4.05546073584	0.000835025352954	-1.49800044034	
4.24757155254	0.000570316598735	-1.54772488497	
4.44878283113	0.000475690512022	-1.55727531901	
4.65952566866	0.000416792317634	-1.56039767913	
4.88025158365	0.000370252911294	-1.56099426663	
5.11143348344	0.000325879132744	-1.55850979941	
5.35356667741	0.00026619231807	-1.53937413083	
5.60716993821	0.00042713586618	0.00401193765447	
5.87278661319	0.000348380672042	-1.53787699378	
6.15098578858	0.000335542420608	-1.49423224855	
6.44236350872	0.000272338533947	-1.56047923991	
6.74754405311	0.000241921107063	-1.56244700451	
7.06718127393	0.000214971255087	-1.56149582531	
7.40195999692	0.000185556537472	-1.55580461282	
7.75259748863	0.000131630085818	-1.47923081819	
8.11984499318	0.000197803993516	-1.43198287132	
8.5044893418	0.000126774156169	-1.51960023423	
8.90735463861	2.75460681167e-05	-0.388493818825	
9.32930402628	0.000659276996048	-1.23140293626	
9.77124153535	0.000250096885253	-1.52600111909	
10.2341140211	0.00017123282862	-1.34790510472	
10.7189131921	0.000114615708841	-0.700077108527	
11.2266777351	0.000185211778484	-1.54455621369	
11.7584955405	0.000153745251497	-1.55906562993	
12.3155060329	0.000134839451215	-1.56214928593	
12.8989026125	0.00011970766446	-1.5632692562	
13.509935212	0.000106378143823	-1.56361278587	
14.1499129743	9.40349253461e-05	-1.56343890651	
14.820207058	8.21822964836e-05	-1.56269552553	
15.5222535743	7.03370512538e-05	-1.56088496643	
16.2575566644	5.75208015331e-05	-1.55517350676	
17.0276917223	3.77973087538e-05	-1.48772294687	
17.8343087693	6.26466732162e-05	-1.47067622947	
18.6791359902	3.76086708006e-05	-1.537060681	
19.5639834352	2.38351015818e-05	-1.5300382876	
20.4907468982	1.1048797905e-05	-1.48427447029	
21.4614119786	2.33778780244e-06	1.11694857276	
22.4780583355	1.61353433841e-05	1.49919016748	
23.5428641432	3.15334738581e-05	1.52801582434	
24.6581107582	4.90492252656e-05	1.53743973195	
25.8261876068	6.98754286486e-05	1.54030029719	
27.0495973046	9.25252640753e-05	1.41246923752	
28.3309610184	0.000122380613328	1.54215526577	
29.6730240819	0.000163988803562	1.54130414931	
31.0786618778	0.000223172584869	1.53739512327	
32.5508859984	0.000319126336867	1.5287222929	
34.0928506975	0.0005296332546	1.49230767659	
35.707859649	0.00071217046185	1.4425635773	
37.3993730248	0.00317846384841	1.25158268646	
39.1710149081	0.00176720389718	-1.41412290175	
41.0265810583	0.000739217503129	-1.50885148406	
42.9700470432	0.000471667883567	-1.53097485985	
45.005576757	0.000339810268794	-1.53514164265	
47.1375313412	0.000243239166599	-1.42520870687	
49.3704785284	0.000287564882111	-1.53270533118	
51.709202429	0.000227130560849	-1.5534452175	
54.1587137808	0.000191777659002	-1.55284141485	
56.7242606849	0.000192832825935	-1.52246110541	
59.4113398497	0.000161523458394	-1.56061867415	
62.2257083673	0.000145281590555	-1.56282131503	
65.1733960488	0.000132495774114	-1.56389184086	
68.2607183427	0.000121803532478	-1.56464949494	
71.494289866	0.000112620689946	-1.56524814674	
74.8810385759	0.000104598856668	-1.56574377455	
78.4282206134	9.75024507289e-05	-1.56616487514	
82.1434358492	9.11617697829e-05	-1.56652884389	
86.0346441668	8.54497058567e-05	-1.56684744819	
90.1101825167	8.02683964317e-05	-1.56712915889	
94.3787827778	7.55408805072e-05	-1.56738032665	
98.8495904663	7.12055795184e-05	-1.56760585062	
103.53218433	6.72124974759e-05	-1.56780959182	
108.436596869	6.3520524323e-05	-1.56799464483	
113.573335834	6.00954755963e-05	-1.56816352438	
118.953406737	5.69086387706e-05	-1.56831829797	
124.58833643	5.39356770145e-05	-1.56846068272	
130.490197801	5.11557903259e-05	-1.56859211754	
136.671635646	4.85510653157e-05	-1.56871381791	
143.145893752	4.610596541e-05	-1.56882681811	
149.926843279	4.38069269998e-05	-1.56893200412	
157.029012473	4.16420365133e-05	-1.56903013958	
164.467617799	3.96007699763e-05	-1.56912188655	
172.25859654	3.76737813127e-05	-1.56920782209	
180.418640939	3.58527290091e-05	-1.56928845179	
188.965233969	3.41301332337e-05	-1.56936422073	
197.916686785	3.24992573165e-05	-1.56943552254	
207.29217796	3.09540088595e-05	-1.56950270689	
217.111794569	2.94888567694e-05	-1.56956608567	
227.396575236	2.8098761287e-05	-1.56962593819	
238.168555198	2.67791146865e-05	-1.56968251554	
249.450813523	2.55256907821e-05	-1.56973604426	
261.267522556	2.43346017431e-05	-1.56978672946	
273.643999707	2.32022610013e-05	-1.56983475744	
286.606761695	2.21253512608e-05	-1.56988029797	
300.183581358	2.11007968004e-05	-1.56992350623	
314.403547159	2.01257393987e-05	-1.56996452447	
329.29712551	1.91975173341e-05	-1.57000348341	
344.896226041	1.83136469973e-05	-1.57004050354	
361.234269971	1.74718067376e-05	-1.57007569617	
378.346261713	1.66698226218e-05	-1.57010916435	
396.26886387	1.59056558372e-05	-1.57014100371	
415.040475785	1.51773915116e-05	-1.57017130319	
434.701315813	1.44832287609e-05	-1.57020014566	
455.293507487	1.38214717989e-05	-1.57022760844	
476.861169771	1.31905219731e-05	-1.57025376386	
499.450511586	1.25888706075e-05	-1.57027867965	
523.109930806	1.20150925519e-05	-1.57030241932	
547.890117959	1.14678403503e-05	-1.57032504253	
573.84416483	1.09458389546e-05	-1.57034660538	
601.027678207	1.04478809191e-05	-1.5703671607	
629.498899022	9.97282201942e-06	-1.57038675829	
659.318827133	9.51957724973e-06	-1.57040544513	
690.551352016	9.08711715383e-06	-1.5704232656	
723.263389648	8.67446445593e-06	-1.57044026165	
757.525025877	8.28069095823e-06	-1.57045647298	
793.40966658	7.90491467807e-06	-1.57047193717	
830.994194935	7.54629720008e-06	-1.57048668982	
870.359136149	7.20404122226e-06	-1.57050076469	
911.588829975	6.87738827712e-06	-1.57051419382	
954.771611421	6.56561661136e-06	-1.5705270076	
1000.0	6.26803920953e-06	-1.5705392349	


==> data/fig_space_station_lsra_bode4.dat <==
omega	modulus	angle	
0.1	0.000168600870027	1.58232810735	
0.104737089796	0.000176851834013	1.5816790068	
0.109698579789	0.000185534291485	1.58105277528	
0.114895100019	0.00019467500213	1.58044800467	
0.120337784078	0.000204303010142	1.5798633218	
0.126038292968	0.000214449924543	1.5792973837	
0.132008840083	0.000225150244244	1.57874887264	
0.138262217376	0.000236441736356	1.57821649071	
0.144811822767	0.000248365878119	1.57769895409	
0.151671688847	0.000260968375185	1.57719498668	
0.158856512943	0.000274299771937	1.5767033131	
0.166381688608	0.00028841617329	1.57622265084	
0.174263338601	0.000303380102235	1.57575170127	
0.182518349432	0.000319261523546	1.57528913945	
0.191164407539	0.000336139072117	1.57483360219	
0.200220037182	0.000354101534839	1.57438367408	
0.209704640132	0.000373249648758	1.5739378709	
0.219638537242	0.000393698296583	1.57349461974	
0.230043011977	0.000415579205274	1.57305223489	
0.240940356024	0.000439044286794	1.57260888836	
0.252353917043	0.00046426980595	1.57216257339	
0.264308148697	0.000491461623648	1.57171105887	
0.276828663039	0.000520861853088	1.57125183176	
0.289942285388	0.000552757393214	1.57078202348	
0.303677111804	0.000587490986965	1.57029831483	
0.318062569279	0.000625475720634	1.56979681137	
0.333129478793	0.000667214281943	1.56927287815	
0.348910121341	0.000713324905029	1.56872091696	
0.365438307096	0.000764576879192	1.56813406152	
0.382749447852	0.000821940006685	1.56750375261	
0.40088063289	0.000886654855817	1.56681913419	
0.419870708444	0.000960334788004	1.56606617562	
0.43976036093	0.00104511790566	1.56522636326	
0.460592204115	0.0011438999703	1.56427469305	
0.482410870417	0.00126070357103	1.56317648588	
0.505263106534	0.00140128662955	1.56188213419	
0.529197873596	0.00157419327996	1.56031802234	
0.554266452066	0.0017926741765	1.55836992391	
0.580522551609	0.00207844979785	1.55585044486	
0.608022426165	0.00246977332464	1.55242923167	
0.636824994472	0.00304087083739	1.54746460384	
0.666991966303	0.00395723714302	1.53952432279	
0.698587974679	0.00567806351688	1.52462922939	
0.731680714343	0.0101234266573	1.48609522332	
0.766341086801	0.0466886942069	1.1579312038	
0.802643352226	0.0162147840134	-1.4268585889	
0.840665288562	0.00692140551781	-1.50760247965	
0.880488358164	0.00433147105246	-1.529892262	
0.922197882333	0.00310849288962	-1.54027923794	
0.965883224116	0.00239034057545	-1.54622631443	
1.01163797977	0.00191295669151	-1.54999828776	
1.05956017928	0.00156821869664	-1.55249670102	
1.10975249641	0.00130339232502	-1.55412351479	
1.16232246868	0.00108938628431	-1.55504064405	
1.21738272774	0.000908453042078	-1.55524423866	
1.27505124071	0.000748642830084	-1.55453860813	
1.33545156293	0.000600914007488	-1.55236611575	
1.39871310265	0.00045729819068	-1.54719650209	
1.46497139831	0.000309298282187	-1.53375559572	
1.53436840893	0.000145903130911	-1.4782330012	
1.60705281826	5.54842043207e-05	1.24140154725	
1.68318035333	0.000321252507824	1.48453474911	
1.7629141181	0.000746579979228	1.50107113633	
1.8464249429	0.0016276630904	1.48660579669	
1.93389175046	0.00507205282902	1.39039075172	
2.02550193923	0.0101764339462	-1.28931332022	
2.12145178491	0.00315326147955	-1.49921691441	
2.22194686094	0.00199709712124	-1.53127411963	
2.32720247896	0.00151179481517	-1.5438193292	
2.43744415012	0.00123821078672	-1.55039823949	
2.55290806824	0.00105891225549	-1.55441505742	
2.67384161584	0.000930117930838	-1.55711292719	
2.80050389418	0.000831744770868	-1.55904875188	
2.93316627839	0.000753258849932	-1.56050716843	
3.07211299886	0.000688585901261	-1.56164786163	
3.21764175025	0.000633965921923	-1.56256689709	
3.37006432927	0.000586939257231	-1.56332530965	
3.52970730273	0.000545823919425	-1.56396362213	
3.6969127072	0.000509427019318	-1.56450973451	
3.87203878181	0.000476876335525	-1.5649834527	
4.05546073584	0.000447517363165	-1.56539920937	
4.24757155254	0.00042084788733	-1.56576776285	
4.44878283113	0.000396474994281	-1.56609729338	
4.65952566866	0.000374085997614	-1.56639413114	
4.88025158365	0.00035342827184	-1.56666325203	
5.11143348344	0.000334294948776	-1.56690862287	
5.35356667741	0.00031651456901	-1.56713344652	
5.60716993821	0.000299943460745	-1.56734033919	
5.87278661319	0.00028446003688	-1.56753146064	
6.15098578858	0.000269960465444	-1.56770861125	
6.44236350872	0.00025635533931	-1.56787330538	
6.74754405311	0.000243567083761	-1.56802682749	
7.06718127393	0.000231527916267	-1.56817027545	
7.40195999692	0.000220178224663	-1.56830459451	
7.75259748863	0.00020946526597	-1.56843060397	
8.11984499318	0.000199342113532	-1.5685490185	
8.5044893418	0.000189766798326	-1.56866046523	
8.90735463861	0.000180701603476	-1.56876549749	
9.32930402628	0.000172112480668	-1.56886460614	
9.77124153535	0.000163968564304	-1.56895822872	
10.2341140211	0.000156241764594	-1.56904675709	
10.7189131921	0.000148906424834	-1.56913054374	
11.2266777351	0.000141939031207	-1.56920990706	
11.7584955405	0.000135317965806	-1.56928513575	
12.3155060329	0.00012902329544	-1.56935649255	
12.8989026125	0.000123036590208	-1.5694242174	
13.509935212	0.000117340766954	-1.56948853013	
14.1499129743	0.000111919953623	-1.56954963277	
14.820207058	0.000106759371263	-1.56960771148	
15.5222535743	0.000101845230947	-1.56966293829	
16.2575566644	9.71646434077e-05	-1.56971547257	
17.0276917223	9.27055395198e-05	-1.56976546227	
17.8343087693	8.84566000639e-05	-1.56981304506	
18.6791359902	8.44071934845e-05	-1.56985834931	
19.5639834352	8.05473205366e-05	-1.56990149493	
20.4907468982	7.68675648939e-05	-1.56994259412	
21.4614119786	7.33590489346e-05	-1.56998175203	
22.4780583355	7.00133940339e-05	-1.5700190674	
23.5428641432	6.68226847937e-05	-1.57005463299	
24.6581107582	6.37794367214e-05	-1.57008853613	
25.8261876068	6.08765669384e-05	-1.57012085911	
27.0495973046	5.81073675578e-05	-1.57015167956	
28.3309610184	5.54654814216e-05	-1.57018107075	
29.6730240819	5.29448799275e-05	-1.57020910198	
31.0786618778	5.05398427129e-05	-1.57023583876	
32.5508859984	4.82449389942e-05	-1.57026134313	
34.0928506975	4.60550103834e-05	-1.57028567385	
35.707859649	4.39651550308e-05	-1.57030888665	
37.3993730248	4.19707129565e-05	-1.57033103436	
39.1710149081	4.00672524544e-05	-1.57035216714	
41.0265810583	3.82505574642e-05	-1.57037233263	
42.9700470432	3.65166158202e-05	-1.57039157607	
45.005576757	3.48616082963e-05	-1.57040994046	
47.1375313412	3.32818983748e-05	-1.5704274667	
49.3704785284	3.17740226777e-05	-1.57044419368	
51.709202429	3.03346820012e-05	-1.5704601584	
54.1587137808	2.89607329066e-05	-1.57047539609	
56.7242606849	2.76491798191e-05	-1.57048994027	
59.4113398497	2.63971675979e-05	-1.57050382287	
62.2257083673	2.52019745384e-05	-1.57051707431	
65.1733960488	2.40610057763e-05	-1.57052972356	
68.2607183427	2.29717870628e-05	-1.57054179823	
71.494289866	2.19319588859e-05	-1.57055332461	
74.8810385759	2.09392709121e-05	-1.5705643278	
78.4282206134	1.99915767282e-05	-1.5705748317	
82.1434358492	1.90868288624e-05	-1.5705848591	
86.0346441668	1.82230740674e-05	-1.57059443174	
90.1101825167	1.73984488475e-05	-1.57060357035	
94.3787827778	1.66111752164e-05	-1.5706122947	
98.8495904663	1.58595566703e-05	-1.57062062365	
103.53218433	1.51419743641e-05	-1.57062857518	
108.436596869	1.44568834779e-05	-1.57063616646	
113.573335834	1.38028097644e-05	-1.57064341386	
118.953406737	1.3178346266e-05	-1.570650333	
124.58833643	1.25821501913e-05	-1.5706569388	
130.490197801	1.20129399445e-05	-1.57066324547	
136.671635646	1.14694922971e-05	-1.57066926659	
143.145893752	1.09506396961e-05	-1.57067501512	
149.926843279	1.04552676999e-05	-1.57068050342	
157.029012473	9.9823125372e-06	-1.57068574328	
164.467617799	9.53075878014e-06	-1.57069074599	
172.25859654	9.09963712828e-06	-1.57069552227	
180.418640939	8.68802229605e-06	-1.57070008239	
188.965233969	8.29503099935e-06	-1.57070443616	
197.916686785	7.91982003619e-06	-1.5707085929	
207.29217796	7.56158445655e-06	-1.57071256156	
217.111794569	7.21955581743e-06	-1.57071635064	
227.396575236	6.89300051864e-06	-1.57071996828	
238.168555198	6.58121821556e-06	-1.57072342224	
249.450813523	6.28354030523e-06	-1.57072671994	
261.267522556	5.99932848211e-06	-1.57072986844	
273.643999707	5.72797336032e-06	-1.5707328745	
286.606761695	5.46889315914e-06	-1.57073574457	
300.183581358	5.22153244884e-06	-1.5707384848	
314.403547159	4.98536095391e-06	-1.57074110107	
329.29712551	4.75987241112e-06	-1.57074359899	
344.896226041	4.54458347972e-06	-1.57074598391	
361.234269971	4.3390327015e-06	-1.57074826095	
378.346261713	4.1427795082e-06	-1.57075043499	
396.26886387	3.95540327426e-06	-1.57075251069	
415.040475785	3.77650241269e-06	-1.57075449249	
434.701315813	3.60569351214e-06	-1.57075638466	
455.293507487	3.44261051323e-06	-1.57075819123	
476.861169771	3.28690392231e-06	-1.57075991609	
499.450511586	3.138240061e-06	-1.57076156293	
523.109930806	2.99630034984e-06	-1.57076313528	
547.890117959	2.86078062444e-06	-1.57076463651	
573.84416483	2.73139048273e-06	-1.57076606984	
601.027678207	2.60785266175e-06	-1.57076743834	
629.498899022	2.48990244285e-06	-1.57076874494	
659.318827133	2.37728708373e-06	-1.57076999244	
690.551352016	2.26976527635e-06	-1.57077118351	
723.263389648	2.16710662936e-06	-1.57077232072	
757.525025877	2.069091174e-06	-1.57077340649	
793.40966658	1.97550889238e-06	-1.57077444315	
830.994194935	1.8861592672e-06	-1.57077543292	
870.359136149	1.80085085176e-06	-1.57077637792	
911.588829975	1.71940085958e-06	-1.57077728018	
954.771611421	1.64163477245e-06	-1.57077814164	
1000.0	1.56738596641e-06	-1.57077896413	


==> data/fig_space_station_lsra_bode40.dat <==
omega	modulus	angle	
0.1	0.000170063261014	1.57014403018	
0.104737089796	0.000178384829414	1.57005756185	
0.109698579789	0.00018714118654	1.5699690844	
0.114895100019	0.000196359251991	1.56987834201	
0.120337784078	0.000206068237507	1.5697850634	
0.126038292968	0.000216299927682	1.56968895945	
0.132008840083	0.000227089005437	1.56958972048	
0.138262217376	0.000238473430764	1.56948701309	
0.144811822767	0.000250494883122	1.56938047647	
0.151671688847	0.000263199280205	1.56926971812	
0.158856512943	0.00027663738877	1.56915430876	
0.166381688608	0.00029086554699	1.56903377637	
0.174263338601	0.000305946522569	1.56890759908	
0.182518349432	0.000321950537056	1.56877519668	
0.191164407539	0.000338956494827	1.56863592047	
0.200220037182	0.000357053465637	1.56848904096	
0.209704640132	0.000376342483494	1.5683337329	
0.219638537242	0.000396938742918	1.56816905707	
0.230043011977	0.000418974298311	1.56799393775	
0.240940356024	0.000442601405538	1.56780713488	
0.252353917043	0.000467996690602	1.56760720916	
0.264308148697	0.00049536639378	1.56739247809	
0.276828663039	0.000524953026674	1.56716096011	
0.289942285388	0.000557043906524	1.56691030269	
0.303677111804	0.000591982215245	1.56663768906	
0.318062569279	0.00063018149947	1.56633971552	
0.333129478793	0.000672144929102	1.56601222822	
0.348910121341	0.000718491242436	1.56565010271	
0.365438307096	0.00076999025447	1.56524694152	
0.382749447852	0.000827612313367	1.56479465222	
0.40088063289	0.000892598550723	1.56428284662	
0.419870708444	0.000966562903358	1.5636979668	
0.43976036093	0.00105164405189	1.56302198101	
0.460592204115	0.00115073832259	1.5622303815	
0.482410870417	0.00126786882745	1.56128900637	
0.505263106534	0.00140879391843	1.560148794	
0.529197873596	0.00158205797361	1.55873671365	
0.554266452066	0.00180091152329	1.55693917607	
0.580522551609	0.00208707417777	1.55456949506	
0.608022426165	0.0024787966493	1.55129812294	
0.636824994472	0.00305029874381	1.54648432957	
0.666991966303	0.0039670583566	1.53869707095	
0.698587974679	0.00568821102865	1.52395894267	
0.731680714343	0.0101335400217	1.48559008313	
0.766341086801	0.0466899390859	1.15768114902	
0.802643352226	0.0162024510834	-1.42703931398	
0.840665288562	0.00690817630571	-1.50759751249	
0.880488358164	0.00431762847268	-1.52968622453	
0.922197882333	0.00309398843076	-1.53985295369	
0.965883224116	0.0023751185169	-1.54555370509	
1.01163797977	0.00189696168704	-1.54904364364	
1.05956017928	0.00155139397388	-1.5512101823	
1.10975249641	0.00128567796867	-1.55243348649	
1.16232246868	0.00107071789998	-1.55283986552	
1.21738272774	0.000888760671666	-1.55236296882	
1.27505124071	0.000727850185102	-1.55068644879	
1.33545156293	0.000578938642842	-1.54698643415	
1.39871310265	0.000434055469801	-1.53901215293	
1.46497139831	0.000284726105673	-1.51869609789	
1.53436840893	0.000120248189093	-1.42598852323	
1.60705281826	8.35688444267e-05	1.29808436267	
1.68318035333	0.000351465906631	1.47589506192	
1.7629141181	0.000778828483113	1.49433484431	
1.8464249429	0.00166198773671	1.48140454723	
1.93389175046	0.0051049274502	1.38636884822	
2.02550193923	0.0101465582406	-1.29241959345	
2.12145178491	0.00310312706802	-1.50182404294	
2.22194686094	0.001925834169	-1.53113179525	
2.32720247896	0.00153444259475	-1.53008213166	
2.43744415012	0.00119973977286	-1.55061110666	
2.55290806824	0.00102322547211	-1.55250475175	
2.67384161584	0.000882513182516	-1.55697984464	
2.80050389418	0.000775058122298	-1.55878658174	
2.93316627839	0.000686744390731	-1.55969855532	
3.07211299886	0.000609878739876	-1.55984687031	
3.21764175025	0.000538520430932	-1.55891349278	
3.37006432927	0.000465752572817	-1.55558830197	
3.52970730273	0.000377806105395	-1.54377359986	
3.6969127072	0.000224193994201	-1.456048915	
3.87203878181	0.000876135932874	0.918661941731	
4.05546073584	0.00083500605403	-1.49801403623	
4.24757155254	0.000570300169435	-1.54773170957	
4.44878283113	0.000475674626637	-1.55727828208	
4.65952566866	0.000416776360189	-1.56039663803	
4.88025158365	0.000370236745253	-1.56098766948	
5.11143348344	0.000325863028673	-1.5584934268	
5.35356667741	0.000266178368431	-1.539331423	
5.60716993821	0.000427100932931	0.00397902535719	
5.87278661319	0.000348361569421	-1.53787761841	
6.15098578858	0.000335554891856	-1.49427056142	
6.44236350872	0.000272320294717	-1.56050351678	
6.74754405311	0.000241901195238	-1.56244960708	
7.06718127393	0.000214951485361	-1.56147614146	
7.40195999692	0.000185539103812	-1.55574741671	
7.75259748863	0.000131629762603	-1.47906150057	
8.11984499318	0.00019778022097	-1.43228920962	
8.5044893418	0.000126781762449	-1.51960355464	
8.90735463861	2.75655399875e-05	-0.390576217859	
9.32930402628	0.000659126218912	-1.23187457912	
9.77124153535	0.000249984251571	-1.52600487096	
10.2341140211	0.000171254785684	-1.34833369862	
10.7189131921	0.000114693931104	-0.699833061031	
11.2266777351	0.00018516478475	-1.54492370151	
11.7584955405	0.000153674647087	-1.55937009877	
12.3155060329	0.000134758321431	-1.56242004732	
12.8989026125	0.000119617297104	-1.56351810704	
13.509935212	0.000106277655831	-1.56384117581	
14.1499129743	9.3922390527e-05	-1.56363801128	
14.820207058	8.20548048105e-05	-1.56283720872	
15.5222535743	7.01905016831e-05	-1.56088736719	
16.2575566644	5.73505958742e-05	-1.5547320563	
17.0276917223	3.76379247473e-05	-1.48410839419	
17.8343087693	6.25005929077e-05	-1.4741212909	
18.6791359902	3.72596801068e-05	-1.53979303457	
19.5639834352	2.32479865568e-05	-1.53234239982	
20.4907468982	9.5261008165e-06	-1.45887434928	
21.4614119786	1.73938774759e-06	-0.0382549028325	
22.4780583355	1.54690282798e-05	1.49364629371	
23.5428641432	3.1141401633e-05	1.52817231935	
24.6581107582	4.8775837325e-05	1.53828759547	
25.8261876068	6.96809969988e-05	1.54156100529	
27.0495973046	9.23712078191e-05	1.41335376337	
28.3309610184	0.000122240317198	1.54178309187	
29.6730240819	0.000163860726076	1.54128814413	
31.0786618778	0.000223060057283	1.53748364917	
32.5508859984	0.000319030606619	1.52886520075	
34.0928506975	0.000529599457194	1.4925303173	
35.707859649	0.000712143870145	1.44242855919	
37.3993730248	0.00317839358851	1.25159423413	
39.1710149081	0.00176725295664	-1.41409636965	
41.0265810583	0.000739280337472	-1.5088282605	
42.9700470432	0.000471732052681	-1.53097731787	
45.005576757	0.000339870137441	-1.53523848406	
47.1375313412	0.000243248969896	-1.42476350593	
49.3704785284	0.000287561349702	-1.53267831566	
51.709202429	0.000227153235078	-1.55338856183	
54.1587137808	0.000191807295761	-1.55284497729	
56.7242606849	0.000192817361109	-1.52234358539	
59.4113398497	0.000161544259196	-1.56050115997	
62.2257083673	0.000145305131966	-1.56272522182	
65.1733960488	0.000132519601874	-1.56380736648	
68.2607183427	0.000121826951643	-1.56457299379	
71.494289866	0.000112643422364	-1.56517779564	
74.8810385759	0.000104620779775	-1.56567848554	
78.4282206134	9.75235138013e-05	-1.56610392053	
82.1434358492	9.11819592881e-05	-1.56647169718	
86.0346441668	8.54690287612e-05	-1.56679370632	
90.1101825167	8.02868713405e-05	-1.56707850009	
94.3787827778	7.55585326373e-05	-1.56733248577	
98.8495904663	7.12224377154e-05	-1.56756060371	
103.53218433	6.7228592386e-05	-1.56776674605	
108.436596869	6.3535887251e-05	-1.56795403159	
113.573335834	6.01101377845e-05	-1.56812499437	
118.953406737	5.69226309441e-05	-1.56828171767	
124.58833643	5.39490290969e-05	-1.56842593167	
130.490197801	5.11685312684e-05	-1.56855908632	
136.671635646	4.85632230003e-05	-1.56868240653	
143.145893752	4.61175666014e-05	-1.56879693471	
149.926843279	4.38179973315e-05	-1.56890356396	
157.029012473	4.16526004951e-05	-1.5690030642	
164.467617799	3.96108510162e-05	-1.56909610305	
172.25859654	3.76834017479e-05	-1.56918326255	
180.418640939	3.58619101429e-05	-1.56926505277	
188.965233969	3.41388953756e-05	-1.56934192283	
197.916686785	3.25076198235e-05	-1.56941427006	
207.29217796	3.09619901783e-05	-1.56948244749	
217.111794569	2.9496474478e-05	-1.56954677009	
227.396575236	2.81060321351e-05	-1.56960752001	
238.168555198	2.67860546348e-05	-1.56966495096	
249.450813523	2.55323150405e-05	-1.56971929191	
261.267522556	2.43409248066e-05	-1.56977075021	
273.643999707	2.32082966852e-05	-1.56981951426	
286.606761695	2.21311127334e-05	-1.56986575579	
300.183581358	2.11062966146e-05	-1.56990963181	
314.403547159	2.0130989522e-05	-1.56995128627	
329.29712551	1.92025291767e-05	-1.56999085151	
344.896226041	1.83184314393e-05	-1.57002844952	
361.234269971	1.74763741545e-05	-1.57006419303	
378.346261713	1.6674182909e-05	-1.57009818641	
396.26886387	1.59098184323e-05	-1.57013052659	
415.040475785	1.51813654172e-05	-1.57016130366	
434.701315813	1.44870225646e-05	-1.57019060163	
455.293507487	1.38250936932e-05	-1.57021849889	
476.861169771	1.31939797741e-05	-1.57024506877	
499.450511586	1.25921717727e-05	-1.57027037995	
523.109930806	1.2018244197e-05	-1.57029449685	
547.890117959	1.14708492652e-05	-1.57031747998	
573.84416483	1.09487116186e-05	-1.57033938627	
601.027678207	1.04506235153e-05	-1.57036026932	
629.498899022	9.97544044898e-06	-1.57038017965	
659.318827133	9.5220771443e-06	-1.57039916495	
690.551352016	9.0895038884e-06	-1.57041727026	
723.263389648	8.6767431606e-06	-1.57043453817	
757.525025877	8.28286652955e-06	-1.57045100897	
793.40966658	7.90699178977e-06	-1.57046672081	
830.994194935	7.54828031332e-06	-1.57048170984	
870.359136149	7.20593459541e-06	-1.57049601035	
911.588829975	6.87919597505e-06	-1.57050965486	
954.771611421	6.56734251432e-06	-1.57052267423	
1000.0	6.26968702159e-06	-1.57053509778	


==> data/fig_space_station_lsra_bode42.dat <==
omega	modulus	angle	
0.1	0.000170065719082	1.56961565601	
0.104737089796	0.00017838740607	1.56955373699	
0.109698579789	0.00018714388722	1.56948872989	
0.114895100019	0.000196362082384	1.56942042925	
0.120337784078	0.000206071203565	1.56934861195	
0.126038292968	0.000216303035627	1.56927303496	
0.132008840083	0.000227092261775	1.56919343268	
0.138262217376	0.000238476842294	1.56910951392	
0.144811822767	0.000250498456946	1.56902095826	
0.151671688847	0.000263203023738	1.56892741191	
0.158856512943	0.00027664130975	1.56882848266	
0.166381688608	0.000290869653488	1.56872373402	
0.174263338601	0.000305950822996	1.5686126782	
0.182518349432	0.000321955040171	1.5684947677	
0.191164407539	0.000338961209742	1.56836938522	
0.200220037182	0.000357058401824	1.56823583143	
0.209704640132	0.000376347650784	1.56809331012	
0.219638537242	0.000396944151497	1.56794090999	
0.230043011977	0.000418979958718	1.56777758226	
0.240940356024	0.000442607328646	1.56760211284	
0.252353917043	0.000468002887605	1.56741308757	
0.264308148697	0.000495372876154	1.56720884829	
0.276828663039	0.000524959806137	1.56698743704	
0.289942285388	0.000557050994968	1.56674652428	
0.303677111804	0.000591989624652	1.56648331564	
0.318062569279	0.000630189241788	1.56619442938	
0.333129478793	0.000672153016079	1.56587573322	
0.348910121341	0.000718499685387	1.56552212397	
0.365438307096	0.000769999063966	1.56512722531	
0.382749447852	0.000827621498792	1.56468296588	
0.40088063289	0.000892608119658	1.56417897867	
0.419870708444	0.000966572860702	1.5636017272	
0.43976036093	0.00105165439859	1.56293320165	
0.460592204115	0.00115074905376	1.56214891686	
0.482410870417	0.00126787992955	1.56121473451	
0.505263106534	0.00140880536479	1.56008161788	
0.529197873596	0.00158206971722	1.55867656293	
0.554266452066	0.00180092348447	1.55688600947	
0.580522551609	0.00208708622187	1.55452330358	
0.608022426165	0.0024788085429	1.55125893439	
0.636824994472	0.00305031005912	1.54645221531	
0.666991966303	0.00396706822876	1.53867215768	
0.698587974679	0.00568821737753	1.52394143942	
0.731680714343	0.0101335357729	1.48558038871	
0.766341086801	0.0466898831233	1.15768155098	
0.802643352226	0.0162023881745	-1.42703475717	
0.840665288562	0.00690813250351	-1.50758368548	
0.880488358164	0.00431758968429	-1.52966291427	
0.922197882333	0.00309395125761	-1.53981942006	
0.965883224116	0.00237508160426	-1.54550889522	
1.01163797977	0.00189692432822	-1.548986131	
1.05956017928	0.00155135573175	-1.5511380206	
1.10975249641	0.00128563854206	-1.55234395629	
1.16232246868	0.00107067707265	-1.55272902758	
1.21738272774	0.000888718300907	-1.55222482224	
1.27505124071	0.000727806224395	-1.55051118337	
1.33545156293	0.000578893223897	-1.546756275	
1.39871310265	0.000434009155181	-1.53868926398	
1.46497139831	0.000284680904543	-1.51817296789	
1.53436840893	0.000120216495051	-1.42463983087	
1.60705281826	8.36681338719e-05	1.29633537064	
1.68318035333	0.000351538466937	1.47539282593	
1.7629141181	0.000778893801572	1.4940808441	
1.8464249429	0.00166203709639	1.48126930081	
1.93389175046	0.0051048944433	1.38631925246	
2.02550193923	0.0101462548934	-1.29240695539	
2.12145178491	0.00310296904205	-1.50171367423	
2.22194686094	0.00192587575612	-1.5308864801	
2.32720247896	0.00153375162617	-1.53018495265	
2.43744415012	0.00119995225931	-1.54963745441	
2.55290806824	0.00101653515507	-1.55080664368	
2.67384161584	0.000884250676106	-1.55747626726	
2.80050389418	0.000775745786707	-1.55925461698	
2.93316627839	0.000687149158039	-1.56009296713	
3.07211299886	0.000610155889134	-1.56019722069	
3.21764175025	0.000538724693408	-1.55924195815	
3.37006432927	0.000465907805412	-1.55591688791	
3.52970730273	0.000377921209302	-1.54414321417	
3.6969127072	0.00022425248317	-1.45667960152	
3.87203878181	0.000876212206327	0.918807719921	
4.05546073584	0.000835133643404	-1.49802418278	
4.24757155254	0.000570399347139	-1.54780742257	
4.44878283113	0.000475756824135	-1.55738068154	
4.65952566866	0.000416845881134	-1.560515958	
4.88025158365	0.000370295230979	-1.5611232541	
5.11143348344	0.000325909943723	-1.55865285727	
5.35356667741	0.000266206173132	-1.53954988898	
5.60716993821	0.00042717428105	0.00401268415682	
5.87278661319	0.000348401442576	-1.53796188142	
6.15098578858	0.000335547476605	-1.49413822135	
6.44236350872	0.000272360847391	-1.56053143744	
6.74754405311	0.000241934012408	-1.56252063381	
7.06718127393	0.000214976280988	-1.56157677589	
7.40195999692	0.00018555340788	-1.55588371865	
7.75259748863	0.000131616977851	-1.47924413869	
8.11984499318	0.000197806804055	-1.43202099263	
8.5044893418	0.000126768384687	-1.51970131398	
8.90735463861	2.75365979398e-05	-0.387955752183	
9.32930402628	0.000659288198576	-1.23143034712	
9.77124153535	0.000250073610918	-1.52603367496	
10.2341140211	0.000171247398979	-1.34807643582	
10.7189131921	0.000114646593888	-0.699872294006	
11.2266777351	0.000185192965367	-1.54474574782	
11.7584955405	0.000153707955448	-1.55925515312	
12.3155060329	0.000134790297594	-1.56233767658	
12.8989026125	0.000119647277774	-1.56345656909	
13.509935212	0.000106305679938	-1.56379536588	
14.1499129743	9.39486258525e-05	-1.56360622966	
14.820207058	8.20794394629e-05	-1.56282084117	
15.5222535743	7.02137233866e-05	-1.56089344082	
16.2575566644	5.7372547724e-05	-1.55478775124	
17.0276917223	3.76560973777e-05	-1.48446741453	
17.8343087693	6.2508848054e-05	-1.47395106488	
18.6791359902	3.72749341491e-05	-1.53969255457	
19.5639834352	2.32630056312e-05	-1.53233489831	
20.4907468982	9.53740161789e-06	-1.45961207229	
21.4614119786	1.75475334849e-06	-0.0407608103858	
22.4780583355	1.54575340765e-05	1.49314092034	
23.5428641432	3.11295851971e-05	1.52800426314	
24.6581107582	4.87642608461e-05	1.53821129802	
25.8261876068	6.96694960156e-05	1.54154368882	
27.0495973046	9.23602944799e-05	1.41333927416	
28.3309610184	0.000122235448262	1.54170482225	
29.6730240819	0.000163854822268	1.54123021574	
31.0786618778	0.000223054218429	1.53743168966	
32.5508859984	0.000319023973215	1.52880953868	
34.0928506975	0.000529572164565	1.4924476803	
35.707859649	0.000712104252568	1.4424805333	
37.3993730248	0.0031783955479	1.25159816254	
39.1710149081	0.00176726336459	-1.41410184621	
41.0265810583	0.000739283413012	-1.50883982089	
42.9700470432	0.000471729536556	-1.53099168168	
45.005576757	0.000339858324521	-1.53523932498	
47.1375313412	0.000243257648021	-1.42501318703	
49.3704785284	0.000287586872662	-1.53254686789	
51.709202429	0.000227173921199	-1.55335917056	
54.1587137808	0.000191822442972	-1.55286192035	
56.7242606849	0.000192812525521	-1.52227593854	
59.4113398497	0.000161553883306	-1.56046346397	
62.2257083673	0.000145314509434	-1.56270031017	
65.1733960488	0.000132528323599	-1.56378846494	
68.2607183427	0.000121835041447	-1.56455769188	
71.494289866	0.000112650947608	-1.56516492611	
74.8810385759	0.000104627804482	-1.56566738359	
78.4282206134	9.75300922935e-05	-1.56609416782	
82.1434358492	9.1188136771e-05	-1.56646301195	
86.0346441668	8.54748429949e-05	-1.56678588916	
90.1101825167	8.02923541936e-05	-1.56707140436	
94.3787827778	7.55637113302e-05	-1.56732600036	
98.8495904663	7.12273357734e-05	-1.56755464228	
103.53218433	6.72332303647e-05	-1.56776124012	
108.436596869	6.35402832892e-05	-1.56794892585	
113.573335834	6.01143080306e-05	-1.56812024347	
118.953406737	5.69265898869e-05	-1.56827728389	
124.58833643	5.39527898269e-05	-1.5684217833	
130.490197801	5.11721056844e-05	-1.56855519639	
136.671635646	4.85666219763e-05	-1.56867875187	
143.145893752	4.61208001222e-05	-1.56879349526	
149.926843279	4.38210746036e-05	-1.56890032221	
157.029012473	4.16555300387e-05	-1.56900000476	
164.467617799	3.96136407423e-05	-1.56909321228	
172.25859654	3.76860590231e-05	-1.56918052832	
180.418640939	3.58644418445e-05	-1.56926246419	
188.965233969	3.41413079386e-05	-1.56933947013	
197.916686785	3.25099192815e-05	-1.56941194439	
207.29217796	3.09641821986e-05	-1.56948024081	
217.111794569	2.94985643925e-05	-1.56954467506	
227.396575236	2.81080249674e-05	-1.56960552993	
238.168555198	2.67879551242e-05	-1.56966305965	
249.450813523	2.5534127663e-05	-1.5697174937	
261.267522556	2.43426537944e-05	-1.56976903984	
273.643999707	2.32099460432e-05	-1.56981788688	
286.606761695	2.21326862551e-05	-1.56986420687	
300.183581358	2.11077978954e-05	-1.56990815715	
314.403547159	2.01324219723e-05	-1.56994988194	
329.29712551	1.92038960333e-05	-1.56998951384	
344.896226041	1.83197357758e-05	-1.57002717507	
361.234269971	1.74776188913e-05	-1.57006297857	
378.346261713	1.66753708218e-05	-1.57009702893	
396.26886387	1.59109521607e-05	-1.57012942323	
415.040475785	1.51824474721e-05	-1.57016025174	
434.701315813	1.44880553352e-05	-1.57018959862	
455.293507487	1.38260794539e-05	-1.5702175424	
476.861169771	1.31949206903e-05	-1.57024415655	
499.450511586	1.25930699069e-05	-1.57026950985	
523.109930806	1.20191015136e-05	-1.57029366686	
547.890117959	1.1471667636e-05	-1.57031668819	
573.84416483	1.09494928275e-05	-1.57033863087	
601.027678207	1.04513692624e-05	-1.57035954858	
629.498899022	9.97615235494e-06	-1.57037949194	
659.318827133	9.52275675437e-06	-1.57039850872	
690.551352016	9.09015267599e-06	-1.57041664404	
723.263389648	8.67736253081e-06	-1.57043394055	
757.525025877	8.2834578225e-06	-1.57045043862	
793.40966658	7.90755628369e-06	-1.57046617647	
830.994194935	7.54881922756e-06	-1.57048119032	
870.359136149	7.20644909321e-06	-1.57049551448	
911.588829975	6.87968716622e-06	-1.57050918156	
954.771611421	6.56781145775e-06	-1.57052222246	
1000.0	6.27013472767e-06	-1.57053466655	


==> data/fig_space_station_lsra_bode44.dat <==
omega	modulus	angle	
0.1	0.000170065712792	1.56961705852	
0.104737089796	0.000178387399484	1.56955507462	
0.109698579789	0.000187143880323	1.5694900055	
0.114895100019	0.000196362075163	1.56942164557	
0.120337784078	0.000206071196005	1.56934977158	
0.126038292968	0.000216303027712	1.56927414038	
0.132008840083	0.000227092253489	1.56919448626	
0.138262217376	0.000238476833621	1.56911051791	
0.144811822767	0.000250498447868	1.56902191482	
0.151671688847	0.000263203014237	1.56892832307	
0.158856512943	0.000276641299807	1.56882935037	
0.166381688608	0.000290869643084	1.56872456013	
0.174263338601	0.00030595081211	1.56861346448	
0.182518349432	0.000321955028783	1.56849551583	
0.191164407539	0.000338961197831	1.56837009679	
0.200220037182	0.000357058389368	1.56823650795	
0.209704640132	0.000376347637759	1.56809395303	
0.219638537242	0.000396944137881	1.56794152065	
0.230043011977	0.000418979944487	1.56777816196	
0.240940356024	0.000442607313778	1.56760266281	
0.252353917043	0.000468002872075	1.56741360896	
0.264308148697	0.000495372859939	1.56720934219	
0.276828663039	0.000524959789214	1.56698790448	
0.289942285388	0.000557050977315	1.56674696623	
0.303677111804	0.000591989606249	1.56648373301	
0.318062569279	0.000630189222617	1.56619482301	
0.333129478793	0.000672152996125	1.5658761039	
0.348910121341	0.000718499664639	1.56552247243	
0.365438307096	0.000769999042421	1.56512755223	
0.382749447852	0.000827621476455	1.56468327186	
0.40088063289	0.000892608096544	1.56417926427	
0.419870708444	0.000966572836845	1.56360199292	
0.43976036093	0.00105165437405	1.56293344791	
0.460592204115	0.00115074902862	1.56214914403	
0.482410870417	0.00126787990395	1.56121494288	
0.505263106534	0.00140880533894	1.56008180768	
0.529197873596	0.00158206969143	1.55867673429	
0.554266452066	0.00180092345924	1.55688616242	
0.580522551609	0.00208708619797	1.55452343807	
0.608022426165	0.00247880852163	1.55125905024	
0.636824994472	0.00305031004279	1.54645231221	
0.666991966303	0.00396706822202	1.53867223515	
0.698587974679	0.00568821739179	1.52394149678	
0.731680714343	0.0101335358499	1.485580425	
0.766341086801	0.0466898839292	1.15768156255	
0.802643352226	0.0162023884109	-1.42703476695	
0.840665288562	0.00690813265793	-1.50758372072	
0.880488358164	0.00431758981411	-1.52966297783	
0.922197882333	0.00309395137713	-1.53981951541	
0.965883224116	0.00237508171911	-1.54550902693	
1.01163797977	0.00189692444108	-1.54898630523	
1.05956017928	0.001551355844	-1.55113824582	
1.10975249641	0.0012856386543	-1.55234424454	
1.16232246868	0.0010706771848	-1.55272939654	
1.21738272774	0.000888718412197	-1.5522252993	
1.27505124071	0.000727806333052	-1.55051181399	
1.33545156293	0.000578893326444	-1.54675714255	
1.39871310265	0.000434009244717	-1.53869054733	
1.46497139831	0.000284680964906	-1.51817517497	
1.53436840893	0.000120216456589	-1.42464583007	
1.60705281826	8.36678861353e-05	1.29634512919	
1.68318035333	0.00035153844776	1.47539583719	
1.7629141181	0.000778893995265	1.49408266109	
1.8464249429	0.00166203783231	1.48127060225	
1.93389175046	0.00510489824546	1.38632020293	
2.02550193923	0.0101462572336	-1.29240635586	
2.12145178491	0.00310297148574	-1.50171332722	
2.22194686094	0.00192587781211	-1.53088730741	
2.32720247896	0.00153374701685	-1.53018338945	
2.43744415012	0.00119995480856	-1.54963669525	
2.55290806824	0.00101653733373	-1.55080735049	
2.67384161584	0.000884250210049	-1.55747587798	
2.80050389418	0.000775746018105	-1.55925370219	
2.93316627839	0.000687149810589	-1.56009192092	
3.07211299886	0.000610156912638	-1.56019609906	
3.21764175025	0.000538726141464	-1.55924077937	
3.37006432927	0.000465909845903	-1.55591569932	
3.52970730273	0.000377924266398	-1.54414231818	
3.6969127072	0.000224257881359	-1.4566839168	
3.87203878181	0.000876190148784	0.918821436446	
4.05546073584	0.000835126234097	-1.49802748215	
4.24757155254	0.000570396258547	-1.54780782327	
4.44878283113	0.000475755187479	-1.55738023323	
4.65952566866	0.000416845055574	-1.56051502094	
4.88025158365	0.000370294996064	-1.5611218691	
5.11143348344	0.000325910224248	-1.55865077308	
5.35356667741	0.0002662070833	-1.53954544928	
5.60716993821	0.000427161071225	0.00399727437357	
5.87278661319	0.00034840418953	-1.53797124181	
6.15098578858	0.00033554471405	-1.49412996316	
6.44236350872	0.000272365290061	-1.5605287956	
6.74754405311	0.000241939847847	-1.56252302017	
7.06718127393	0.00021498369552	-1.56158712603	
7.40195999692	0.000185562109587	-1.55591480867	
7.75259748863	0.000131615887476	-1.47935911555	
8.11984499318	0.000197845983651	-1.43203291118	
8.5044893418	0.000126809671587	-1.5195241654	
8.90735463861	2.75663498241e-05	-0.391852112041	
9.32930402628	0.00065911274828	-1.23190020624	
9.77124153535	0.000249993876422	-1.52602465925	
10.2341140211	0.000171254692408	-1.34830749766	
10.7189131921	0.000114639402178	-0.699775907942	
11.2266777351	0.000185163498956	-1.54488167599	
11.7584955405	0.000153678310238	-1.55934200713	
12.3155060329	0.000134762013229	-1.56240096012	
12.8989026125	0.000119620003622	-1.56350402451	
13.509935212	0.000106279010186	-1.56382927072	
14.1499129743	9.39222245309e-05	-1.56362557972	
14.820207058	8.20530455223e-05	-1.56282071252	
15.5222535743	7.01871771878e-05	-1.56086058225	
16.2575566644	5.73460420845e-05	-1.55467940471	
17.0276917223	3.76355366321e-05	-1.48394998499	
17.8343087693	6.24897848185e-05	-1.47424505461	
18.6791359902	3.7245901505e-05	-1.53976948557	
19.5639834352	2.32325747379e-05	-1.53212150275	
20.4907468982	9.51409918491e-06	-1.45720996418	
21.4614119786	1.72264940489e-06	-0.0326774073094	
22.4780583355	1.54926699769e-05	1.49398064823	
23.5428641432	3.11698586486e-05	1.52815082696	
24.6581107582	4.88084560588e-05	1.53815566889	
25.8261876068	6.9715357359e-05	1.54130119835	
27.0495973046	9.24086542165e-05	1.41304120484	
28.3309610184	0.000122293674239	1.54189776343	
29.6730240819	0.000163927535215	1.54127569452	
31.0786618778	0.000223141736525	1.53740528734	
32.5508859984	0.000319129785087	1.5287159041	
34.0928506975	0.00052966386636	1.4922295608	
35.707859649	0.000712286889121	1.44267021557	
37.3993730248	0.00317872211409	1.251485176	
39.1710149081	0.00176716731631	-1.41294477295	
41.0265810583	0.000739649390358	-1.50868157218	
42.9700470432	0.000471938276343	-1.53100360226	
45.005576757	0.000339988171908	-1.53546619514	
47.1375313412	0.000243290795142	-1.424343076	
49.3704785284	0.000287597799601	-1.53238796122	
51.709202429	0.000227220504267	-1.55324556364	
54.1587137808	0.000191870007174	-1.55286502725	
56.7242606849	0.000192792519124	-1.52205758604	
59.4113398497	0.000161584451533	-1.56030107704	
62.2257083673	0.000145345893624	-1.5625779783	
65.1733960488	0.000132558086757	-1.56368730984	
68.2607183427	0.000121862835926	-1.56447053014	
71.494289866	0.000112676812473	-1.5650880452	
74.8810385759	0.000104651874742	-1.56559852708	
78.4282206134	9.75525216976e-05	-1.56603182408	
82.1434358492	9.12090736622e-05	-1.5664061012	
86.0346441668	8.54944228743e-05	-1.56673360425	
90.1101825167	8.03106981949e-05	-1.56702312116	
94.3787827778	7.55809268477e-05	-1.56728122337	
98.8495904663	7.12435178104e-05	-1.5675129697	
103.53218433	6.72484630338e-05	-1.56772234044	
108.436596869	6.35546412422e-05	-1.56791252146	
113.573335834	6.0127857738e-05	-1.56808609899	
118.953406737	5.69393907512e-05	-1.56824519754	
124.58833643	5.39648951367e-05	-1.56839158045	
130.490197801	5.11835634276e-05	-1.56852672459	
136.671635646	4.85774755303e-05	-1.56865187704	
143.145893752	4.61310888403e-05	-1.56876809866	
149.926843279	4.38308343139e-05	-1.56887629802	
157.029012473	4.16647934689e-05	-1.56897725813	
164.467617799	3.96224378828e-05	-1.56907165779	
172.25859654	3.76944174385e-05	-1.56916008865	
180.418640939	3.58723869414e-05	-1.56924306906	
188.965233969	3.41488631963e-05	-1.56932105538	
197.916686785	3.25171064524e-05	-1.56939445128	
207.29217796	3.09710214819e-05	-1.56946361533	
217.111794569	2.95050745856e-05	-1.56952886743	
227.396575236	2.81142235987e-05	-1.56959049412	
238.168555198	2.6793858569e-05	-1.56964875301	
249.450813523	2.55397512464e-05	-1.56970387657	
261.267522556	2.43480118817e-05	-1.5697560753	
273.643999707	2.321505212e-05	-1.56980554045	
286.606761695	2.21375529988e-05	-1.56985244636	
300.183581358	2.11124372389e-05	-1.56989695236	
314.403547159	2.0136845161e-05	-1.56993920456	
329.29712551	1.9208113676e-05	-1.56997933728	
344.896226041	1.83237578911e-05	-1.5700174743	
361.234269971	1.74814549489e-05	-1.57005373001	
378.346261713	1.66790297802e-05	-1.57008821035	
396.26886387	1.59144425016e-05	-1.57012101363	
415.040475785	1.51857772312e-05	-1.5701522313	
434.701315813	1.44912321311e-05	-1.57018194857	
455.293507487	1.38291105138e-05	-1.570210245	
476.861169771	1.31978128739e-05	-1.57023719496	
499.450511586	1.25958297284e-05	-1.57026286814	
523.109930806	1.20217351622e-05	-1.5702873299	
547.890117959	1.14741809943e-05	-1.57031064163	
573.84416483	1.09518914891e-05	-1.57033286107	
601.027678207	1.0453658548e-05	-1.5703540426	
629.498899022	9.97833732699e-06	-1.57037423747	
659.318827133	9.52484223141e-06	-1.57039349406	
690.551352016	9.09214324547e-06	-1.57041185807	
723.263389648	8.67926256131e-06	-1.57042937268	
757.525025877	8.28527147508e-06	-1.57044607877	
793.40966658	7.90928752263e-06	-1.57046201505	
830.994194935	7.55047183033e-06	-1.57047721818	
870.359136149	7.20802665992e-06	-1.57049172294	
911.588829975	6.8811931285e-06	-1.57050556231	
954.771611421	6.5692490871e-06	-1.57051876761	
1000.0	6.27150714333e-06	-1.57053136858	


==> data/fig_space_station_lsra_bode46.dat <==
omega	modulus	angle	
0.1	0.000170064267815	1.56975208254	
0.104737089796	0.000178385883902	1.56968381161	
0.109698579789	0.00018714229051	1.56961273123	
0.114895100019	0.000196360407272	1.56953862292	
0.120337784078	0.000206069445955	1.56946125111	
0.126038292968	0.000216301191167	1.56938036084	
0.132008840083	0.000227090325833	1.56929567514	
0.138262217376	0.000238474809937	1.56920689188	
0.144811822767	0.000250496322909	1.56911368025	
0.151671688847	0.00026320078239	1.56901567642	
0.158856512943	0.000276638955061	1.56891247863	
0.166381688608	0.000290867178985	1.56880364121	
0.174263338601	0.000305948221715	1.56868866758	
0.182518349432	0.000321952304602	1.56856700182	
0.191164407539	0.000338958331763	1.56843801854	
0.200220037182	0.000357055372624	1.56830101065	
0.209704640132	0.000376344460776	1.56815517448	
0.219638537242	0.000396940790214	1.56799959157	
0.230043011977	0.000418976414682	1.56783320625	
0.240940356024	0.000442603589224	1.56765479782	
0.252353917043	0.000467998938826	1.5674629457	
0.264308148697	0.000495368702488	1.56725598558	
0.276828663039	0.000524955390228	1.56703195355	
0.289942285388	0.000557046317305	1.56678851431	
0.303677111804	0.000591984663149	1.56652286792	
0.318062569279	0.000630183971269	1.56623162723	
0.333129478793	0.000672147407611	1.56591065469	
0.348910121341	0.000718493705425	1.565554842	
0.365438307096	0.000769992673236	1.56515780784	
0.382749447852	0.0008276146508	1.56471147594	
0.40088063289	0.000892600758685	1.56420547451	
0.419870708444	0.000966564919042	1.56362626235	
0.43976036093	0.00105164579266	1.56295582498	
0.460592204115	0.00115073967846	1.56216967269	
0.482410870417	0.00126786964994	1.56123366266	
0.505263106534	0.0014087940032	1.56009875381	
0.529197873596	0.00158205703263	1.55869193792	
0.554266452066	0.00180090913771	1.55689965104	
0.580522551609	0.00208706971312	1.5545352363	
0.608022426165	0.0024787890901	1.55126918163	
0.636824994472	0.00305028633489	1.54646080347	
0.666991966303	0.0039670376988	1.53867912744	
0.698587974679	0.00568817420912	1.52394688312	
0.731680714343	0.0101334609313	1.48558463699	
0.766341086801	0.0466896711175	1.15768812113	
0.802643352226	0.0162022690365	-1.42703766963	
0.840665288562	0.00690808126941	-1.50758728006	
0.880488358164	0.00431755797917	-1.52966816745	
0.922197882333	0.00309392877384	-1.53982662527	
0.965883224116	0.00237506450397	-1.54551826541	
1.01163797977	0.00189691076501	-1.54899789171	
1.05956017928	0.00155134467129	-1.55115245123	
1.10975249641	0.00128562934025	-1.55236143118	
1.16232246868	0.00107066929281	-1.55275007792	
1.21738272774	0.000888711622029	-1.55225024801	
1.27505124071	0.000727800387274	-1.55054228288	
1.33545156293	0.000578887989839	-1.54679538641	
1.39871310265	0.000434004252663	-1.53874132467	
1.46497139831	0.000284675880945	-1.51825176949	
1.53436840893	0.000120209561783	-1.42482052452	
1.60705281826	8.36657964862e-05	1.29660272945	
1.68318035333	0.000351540683943	1.47545487348	
1.7629141181	0.000778897603666	1.49410707743	
1.8464249429	0.00166204316825	1.4812795286	
1.93389175046	0.00510490433725	1.38631953989	
2.02550193923	0.0101462989624	-1.29241217117	
2.12145178491	0.00310297038552	-1.50172596091	
2.22194686094	0.00192585919972	-1.53090132824	
2.32720247896	0.00153379125447	-1.53018724951	
2.43744415012	0.00119993921944	-1.54966295368	
2.55290806824	0.00101652499575	-1.55082443851	
2.67384161584	0.000884285834595	-1.55748980039	
2.80050389418	0.00077577341282	-1.55928530106	
2.93316627839	0.000687173510048	-1.56013326712	
3.07211299886	0.000610178485069	-1.56024664403	
3.21764175025	0.000538746080903	-1.55930197602	
3.37006432927	0.000465927909858	-1.55599141108	
3.52970730273	0.000377938874685	-1.54424350683	
3.6969127072	0.00022426042561	-1.45687337105	
3.87203878181	0.000876231588644	0.918861404541	
4.05546073584	0.000835172872416	-1.49804737939	
4.24757155254	0.000570434247685	-1.54786459783	
4.44878283113	0.000475790320687	-1.55746157415	
4.65952566866	0.00041687859223	-1.56062048063	
4.88025158365	0.000370326626356	-1.56125624822	
5.11143348344	0.000325937553093	-1.55882659536	
5.35356667741	0.000266218876189	-1.53980339395	
5.60716993821	0.000427251442316	0.00400524430846	
5.87278661319	0.00034844821265	-1.53814738647	
6.15098578858	0.000335554964371	-1.49387249502	
6.44236350872	0.00027245306356	-1.56068473068	
6.74754405311	0.000242023307619	-1.56282813079	
7.06718127393	0.000215062282098	-1.56206868872	
7.40195999692	0.000185619179486	-1.55669712283	
7.75259748863	0.000131513009843	-1.48060621107	
8.11984499318	0.00019807209396	-1.43212350805	
8.5044893418	0.000127191455526	-1.52071559715	
8.90735463861	2.69535372187e-05	-0.417156815543	
9.32930402628	0.000658224000389	-1.23676548636	
9.77124153535	0.000249503819516	-1.52469687514	
10.2341140211	0.000171143630661	-1.3499745394	
10.7189131921	0.000114869784926	-0.700828118697	
11.2266777351	0.000185004240151	-1.54518796498	
11.7584955405	0.000153544967731	-1.55927735297	
12.3155060329	0.000134655053035	-1.56219511888	
12.8989026125	0.000119532672144	-1.56321929932	
13.509935212	0.000106206709055	-1.56348621602	
14.1499129743	9.38620182601e-05	-1.56322803726	
14.820207058	8.20031804378e-05	-1.56236172445	
15.5222535743	7.01470092175e-05	-1.56032024019	
16.2575566644	5.73169976038e-05	-1.55400838727	
17.0276917223	3.76319958215e-05	-1.48297880785	
17.8343087693	6.24342820399e-05	-1.47414353159	
18.6791359902	3.72138667014e-05	-1.5389650851	
19.5639834352	2.32132419832e-05	-1.53065433457	
20.4907468982	9.51979985297e-06	-1.45347544135	
21.4614119786	1.7181042373e-06	-0.0135459808431	
22.4780583355	1.55153930554e-05	1.49261823812	
23.5428641432	3.1183367278e-05	1.52731156715	
24.6581107582	4.88135564329e-05	1.53758237308	
25.8261876068	6.97083539104e-05	1.54090929185	
27.0495973046	9.2396720235e-05	1.41278080159	
28.3309610184	0.000122297219073	1.54165264237	
29.6730240819	0.00016391545697	1.54108057631	
31.0786618778	0.000223114027634	1.53726816346	
32.5508859984	0.000319080194013	1.52864794662	
34.0928506975	0.000529591270812	1.4923015538	
35.707859649	0.000712229977177	1.44249830309	
37.3993730248	0.00317846004979	1.25154899533	
39.1710149081	0.00176704791395	-1.41410001455	
41.0265810583	0.000738748586704	-1.50835952755	
42.9700470432	0.000472235036962	-1.53151035379	
45.005576757	0.00033994607243	-1.53571124916	
47.1375313412	0.000243429231563	-1.42454649094	
49.3704785284	0.000287628391704	-1.53237484291	
51.709202429	0.000227226071334	-1.55333437463	
54.1587137808	0.000191864884562	-1.5529228516	
56.7242606849	0.000192833122072	-1.52221301276	
59.4113398497	0.00016157871785	-1.56045893103	
62.2257083673	0.000145336060504	-1.56271238434	
65.1733960488	0.000132546872064	-1.56380787016	
68.2607183427	0.000121851115248	-1.5645808128	
71.494289866	0.000112664996732	-1.56518994474	
74.8810385759	0.000104640185386	-1.56569326701	
78.4282206134	9.75410850794e-05	-1.56612028803	
82.1434358492	9.1197962925e-05	-1.5664889718	
86.0346441668	8.54836794024e-05	-1.56681143217	
90.1101825167	8.03003436178e-05	-1.56709636393	
94.3787827778	7.55709701719e-05	-1.56735026929	
98.8495904663	7.12339598436e-05	-1.56757815367	
103.53218433	6.72392992193e-05	-1.56778395495	
108.436596869	6.35458635203e-05	-1.56797082464	
113.573335834	6.01194557931e-05	-1.56814132057	
118.953406737	5.69313528589e-05	-1.56829754349	
124.58833643	5.39572087467e-05	-1.56844123657	
130.490197801	5.11762155672e-05	-1.56857385943	
136.671635646	4.85704530847e-05	-1.56869664424	
143.145893752	4.61243787481e-05	-1.56881063885	
149.926843279	4.38244237016e-05	-1.56891674043	
157.029012473	4.16586697433e-05	-1.56901572195	
164.467617799	3.96165887933e-05	-1.56910825324	
172.25859654	3.76888311164e-05	-1.56919491798	
180.418640939	3.58670519245e-05	-1.56927622736	
188.965233969	3.41437684415e-05	-1.5693526313	
197.916686785	3.25122413405e-05	-1.56942452759	
207.29217796	3.09663758159e-05	-1.56949226952	
217.111794569	2.95006385854e-05	-1.56955617215	
227.396575236	2.81099878925e-05	-1.56961651757	
238.168555198	2.67898141828e-05	-1.56967355934	
249.450813523	2.5535889592e-05	-1.56972752617	
261.267522556	2.43443247438e-05	-1.56977862511	
273.643999707	2.32115316432e-05	-1.56982704423	
286.606761695	2.21341916737e-05	-1.56987295487	
300.183581358	2.11092278889e-05	-1.56991651362	
314.403547159	2.01337809286e-05	-1.569957864	
329.29712551	1.92051880098e-05	-1.56999713794	
344.896226041	1.83209645328e-05	-1.57003445698	
361.234269971	1.7478787921e-05	-1.5700699334	
378.346261713	1.66764833737e-05	-1.57010367116	
396.26886387	1.59120112643e-05	-1.57013576672	
415.040475785	1.51834559565e-05	-1.57016630979	
434.701315813	1.44890158471e-05	-1.57019538393	
455.293507487	1.38269944728e-05	-1.57022306714	
476.861169771	1.31957925428e-05	-1.57024943235	
499.450511586	1.25939007786e-05	-1.57027454786	
523.109930806	1.20198934606e-05	-1.57029847772	
547.890117959	1.14724225949e-05	-1.57032128208	
573.84416483	1.09502126239e-05	-1.57034301751	
601.027678207	1.04520556195e-05	-1.57036373728	
629.498899022	9.97680690053e-06	-1.57038349159	
659.318827133	9.52338102745e-06	-1.57040232782	
690.551352016	9.09074813287e-06	-1.57042029071	
723.263389648	8.67793055055e-06	-1.57043742255	
757.525025877	8.28399971186e-06	-1.57045376337	
793.40966658	7.90807328176e-06	-1.57046935104	
830.994194935	7.54931250991e-06	-1.57048422147	
870.359136149	7.20691977574e-06	-1.5704984087	
911.588829975	6.88013630873e-06	-1.570511945	
954.771611421	6.56824006719e-06	-1.57052486103	
1000.0	6.2705437612e-06	-1.57053718588	


==> data/fig_space_station_lsra_bode48.dat <==
omega	modulus	angle	
0.1	0.00017006609613	1.56996926723	
0.104737089796	0.000178387800262	1.56989085653	
0.109698579789	0.000187144299501	1.56981007988	
0.114895100019	0.000196362513756	1.56972669798	
0.120337784078	0.000206071655085	1.5696404554	
0.126038292968	0.00021630350842	1.56955107814	
0.132008840083	0.000227092757034	1.56945827101	
0.138262217376	0.000238477361288	1.56936171449	
0.144811822767	0.000250499001029	1.56926106103	
0.151671688847	0.000263203594355	1.56915593086	
0.158856512943	0.000276641908448	1.56904590688	
0.166381688608	0.000290870281925	1.56893052876	
0.174263338601	0.000305951482955	1.56880928585	
0.182518349432	0.000321955733574	1.56868160871	
0.191164407539	0.000338961938666	1.568546859	
0.200220037182	0.000357059168519	1.56840431719	
0.209704640132	0.000376348457696	1.56825316763	
0.219638537242	0.000396945001297	1.56809248038	
0.230043011977	0.000418980854328	1.56792118867	
0.240940356024	0.00044260827328	1.56773806111	
0.252353917043	0.00046800388481	1.56754166684	
0.264308148697	0.000495373929864	1.56733033158	
0.276828663039	0.000524960920739	1.56710208177	
0.289942285388	0.00055705217538	1.56685457278	
0.303677111804	0.000591990876419	1.56658499556	
0.318062569279	0.000630190571206	1.56628995412	
0.333129478793	0.000672154430347	1.56596530226	
0.348910121341	0.000718501192804	1.5656059232	
0.365438307096	0.000770000674188	1.56520542724	
0.382749447852	0.000827623223164	1.56475572985	
0.40088063289	0.00089260997166	1.564246451	
0.419870708444	0.000966574856569	1.5636640412	
0.43976036093	0.00105165655816	1.56299047761	
0.460592204115	0.0011507514017	1.56220126192	
0.482410870417	0.00126788249716	1.56126224239	
0.505263106534	0.00140880819278	1.56012436848	
0.529197873596	0.0015820728601	1.55871462167	
0.554266452066	0.00180092701798	1.55691942636	
0.580522551609	0.00208709025618	1.55455211184	
0.608022426165	0.00247881324822	1.55128314822	
0.636824994472	0.00305031572096	1.54647182606	
0.666991966303	0.00396707538587	1.53868712586	
0.698587974679	0.00568822725268	1.52395167279	
0.731680714343	0.0101335522252	1.4855856434	
0.766341086801	0.0466898983395	1.15767986415	
0.802643352226	0.0162024101276	-1.42703745386	
0.840665288562	0.00690814179302	-1.5075920784	
0.880488358164	0.00431759485965	-1.52967679713	
0.922197882333	0.00309395434996	-1.53983900616	
0.965883224116	0.00237508336431	-1.54553455152	
1.01163797977	0.00189692509544	-1.54901837535	
1.05956017928	0.00155135566863	-1.55117756925	
1.10975249641	0.00128563771595	-1.5523918158	
1.16232246868	0.00107067548694	-1.5527866605	
1.21738272774	0.000888715903281	-1.55229446144	
1.27505124071	0.000727802898119	-1.55059648528	
1.33545156293	0.000578888754056	-1.54686386812	
1.39871310265	0.000434003128231	-1.53883321853	
1.46497139831	0.000284672318638	-1.51839276921	
1.53436840893	0.000120200475035	-1.42515229092	
1.60705281826	8.36596040184e-05	1.29709715554	
1.68318035333	0.000351544435251	1.47557760398	
1.7629141181	0.000778905898032	1.49416509857	
1.8464249429	0.0016620582201	1.48130932758	
1.93389175046	0.00510494514366	1.38633169403	
2.02550193923	0.0101462888486	-1.29240810735	
2.12145178491	0.00310296560656	-1.50173103127	
2.22194686094	0.00192584135518	-1.53091072305	
2.32720247896	0.00153380894793	-1.53019998492	
2.43744415012	0.0011999087843	-1.54967496391	
2.55290806824	0.00101649058349	-1.55084836825	
2.67384161584	0.000884308166456	-1.55750693604	
2.80050389418	0.000775786383542	-1.55931926614	
2.93316627839	0.000687181355775	-1.56017591507	
3.07211299886	0.000610182816942	-1.56029678864	
3.21764175025	0.000538747452664	-1.55935996574	
3.37006432927	0.000465926224117	-1.55605897995	
3.52970730273	0.000377933043407	-1.5443260004	
3.6969127072	0.000224244947636	-1.45699809675	
3.87203878181	0.000876269091455	0.918869126343	
4.05546073584	0.000835190873317	-1.49808068991	
4.24757155254	0.000570440684114	-1.54791998544	
4.44878283113	0.000475792169048	-1.55752879754	
4.65952566866	0.000416877188139	-1.56069689866	
4.88025158365	0.000370322014789	-1.56134100495	
5.11143348344	0.000325928701984	-1.55891942484	
5.35356667741	0.000266201590573	-1.53990129229	
5.60716993821	0.000427268748194	0.00393452222907	
5.87278661319	0.00034844307467	-1.53823762247	
6.15098578858	0.000335572612128	-1.49377346797	
6.44236350872	0.000272468170737	-1.56077931893	
6.74754405311	0.000242030703987	-1.56294427657	
7.06718127393	0.000215065224593	-1.56219932268	
7.40195999692	0.000185616890924	-1.55684400509	
7.75259748863	0.000131492547664	-1.48073401067	
8.11984499318	0.00019809797466	-1.43219528917	
8.5044893418	0.000127234029242	-1.52069005448	
8.90735463861	2.69603999985e-05	-0.421291858917	
9.32930402628	0.000658536306465	-1.23647917781	
9.77124153535	0.000249469951684	-1.52502393366	
10.2341140211	0.000171081644085	-1.35040775034	
10.7189131921	0.000114908472795	-0.699999921339	
11.2266777351	0.000185037293187	-1.54548994334	
11.7584955405	0.000153553785022	-1.55965731771	
12.3155060329	0.000134654921429	-1.56260931425	
12.8989026125	0.000119527368794	-1.56366670515	
13.509935212	0.000106197524039	-1.56397180902	
14.1499129743	9.38493137605e-05	-1.56375900554	
14.820207058	8.19867393041e-05	-1.56294649618	
15.5222535743	7.01259026261e-05	-1.5609656225	
16.2575566644	5.72885991175e-05	-1.55469820163	
17.0276917223	3.75886470765e-05	-1.48322677412	
17.8343087693	6.24767910334e-05	-1.47507200971	
18.6791359902	3.7205255846e-05	-1.54054847629	
19.5639834352	2.31881618866e-05	-1.53293802851	
20.4907468982	9.46736745886e-06	-1.45654287165	
21.4614119786	1.67850092811e-06	-0.0369144683638	
22.4780583355	1.55167658114e-05	1.49647971776	
23.5428641432	3.12010143155e-05	1.52922822091	
24.6581107582	4.88443795474e-05	1.53875597421	
25.8261876068	6.9759353283e-05	1.54156439166	
27.0495973046	9.24849236092e-05	1.41351039894	
28.3309610184	0.00012230246319	1.54231181244	
29.6730240819	0.000163951311346	1.54157026982	
31.0786618778	0.000223174712712	1.53762047332	
32.5508859984	0.00031917587823	1.52886498792	
34.0928506975	0.000529750993776	1.49228335471	
35.707859649	0.000712296043206	1.44271171052	
37.3993730248	0.00317879374597	1.25147876325	
39.1710149081	0.00176718933086	-1.4129568571	
41.0265810583	0.000739678417357	-1.50878205225	
42.9700470432	0.000471924240959	-1.53125777298	
45.005576757	0.000339855700933	-1.53593789826	
47.1375313412	0.000243974446664	-1.42630771717	
49.3704785284	0.000287219188146	-1.53197436965	
51.709202429	0.000227149810817	-1.5526527622	
54.1587137808	0.000191875293707	-1.55240330885	
56.7242606849	0.000192728060029	-1.52228542916	
59.4113398497	0.000161547720441	-1.56008251043	
62.2257083673	0.000145322884035	-1.5623570106	
65.1733960488	0.000132541397731	-1.563481939	
68.2607183427	0.000121849782122	-1.56428154701	
71.494289866	0.000112666106558	-1.5649139377	
74.8810385759	0.000104642802444	-1.56543757163	
78.4282206134	9.75446485679e-05	-1.56588247754	
82.1434358492	9.12021177927e-05	-1.56626705334	
86.0346441668	8.54881921395e-05	-1.56660375473	
90.1101825167	8.03050564317e-05	-1.5669015437	
94.3787827778	7.55757743772e-05	-1.56716713267	
98.8495904663	7.12387796252e-05	-1.56740569424	
103.53218433	6.72440813272e-05	-1.56762130086	
108.436596869	6.3550570517e-05	-1.5678172137	
113.573335834	6.01240615088e-05	-1.56799608092	
118.953406737	5.69358392641e-05	-1.56816007851	
124.58833643	5.39615637573e-05	-1.56831101291	
130.490197801	5.1180431479e-05	-1.56845039746	
136.671635646	4.85745254405e-05	-1.56857951025	
143.145893752	4.61283055071e-05	-1.56869943879	
149.926843279	4.38282046245e-05	-1.56881111465	
157.029012473	4.1662305932e-05	-1.5689153409	
164.467617799	3.96200823436e-05	-1.56901281384	
172.25859654	3.76921848549e-05	-1.56910414057	
180.418640939	3.58702692065e-05	-1.56918985313	
188.965233969	3.41468529971e-05	-1.56927042004	
197.916686785	3.25151971549e-05	-1.56934625585	
207.29217796	3.09692070378e-05	-1.56941772892	
217.111794569	2.95033494556e-05	-1.56948516799	
227.396575236	2.81125826891e-05	-1.56954886756	
238.168555198	2.67922971785e-05	-1.56960909254	
249.450813523	2.55382650218e-05	-1.56966608203	
261.267522556	2.43465967798e-05	-1.56972005261	
273.643999707	2.32137043758e-05	-1.56977120112	
286.606761695	2.21362690979e-05	-1.56981970702	
300.183581358	2.11112138936e-05	-1.56986573441	
314.403547159	2.01356792897e-05	-1.56990943379	
329.29712551	1.92070023854e-05	-1.56995094356	
344.896226041	1.83226984602e-05	-1.56999039131	
361.234269971	1.74804448151e-05	-1.57002789497	
378.346261713	1.66780665272e-05	-1.57006356378	
396.26886387	1.59135238481e-05	-1.57009749914	
415.040475785	1.51849010213e-05	-1.57012979541	
434.701315813	1.44903963254e-05	-1.57016054052	
455.293507487	1.38283131813e-05	-1.57018981658	
476.861169771	1.31970521853e-05	-1.57021770037	
499.450511586	1.2595103949e-05	-1.57024426386	
523.109930806	1.20210426463e-05	-1.57026957453	
547.890117959	1.14735201796e-05	-1.5702936958	
573.84416483	1.09512608915e-05	-1.57031668732	
601.027678207	1.04530567574e-05	-1.57033860527	
629.498899022	9.97776300286e-06	-1.57035950262	
659.318827133	9.52429409882e-06	-1.57037942936	
690.551352016	9.09162009147e-06	-1.57039843272	
723.263389648	8.67876323158e-06	-1.57041655734	
757.525025877	8.28479487075e-06	-1.5704338455	
793.40966658	7.90883259733e-06	-1.57045033719	
830.994194935	7.55003758747e-06	-1.57046607034	
870.359136149	7.2076121501e-06	-1.57048108091	
911.588829975	6.88079744709e-06	-1.570495403	
954.771611421	6.56887137197e-06	-1.57050906901	
1000.0	6.27114657273e-06	-1.57052210969	


==> data/fig_space_station_lsra_bode50.dat <==
omega	modulus	angle	
0.1	0.000170065826389	1.5697435452	
0.104737089796	0.000178387518435	1.56967565866	
0.109698579789	0.000187144004921	1.5696049452	
0.114895100019	0.000196362205717	1.56953118713	
0.120337784078	0.000206071332843	1.56945414964	
0.126038292968	0.000216303171186	1.56937357847	
0.132008840083	0.00022709240397	1.56928919734	
0.138262217376	0.000238476991508	1.56920070479	
0.144811822767	0.000250498613588	1.5691077706	
0.151671688847	0.000263203188246	1.56901003156	
0.158856512943	0.000276641482597	1.56890708646	
0.166381688608	0.000290869835183	1.56879849019	
0.174263338601	0.000305951014088	1.56868374667	
0.182518349432	0.000321955241259	1.56856230049	
0.191164407539	0.000338961421475	1.56843352671	
0.200220037182	0.00035705862491	1.5682967187	
0.209704640132	0.000376347885997	1.56815107321	
0.219638537242	0.000396944399691	1.56799567219	
0.230043011977	0.000418980220832	1.56782946037	
0.240940356024	0.000442607605721	1.5676512174	
0.252353917043	0.000468003180798	1.56745952306	
0.264308148697	0.00049537318676	1.56725271336	
0.276828663039	0.00052496013561	1.56702882471	
0.289942285388	0.000557051344953	1.56678552211	
0.303677111804	0.000591989997018	1.56652000587	
0.318062569279	0.000630189638674	1.56622888911	
0.333129478793	0.000672153439951	1.5659080345	
0.348910121341	0.000718500139113	1.56555233395	
0.365438307096	0.000769999550907	1.5651554063	
0.382749447852	0.000827622022931	1.56470917542	
0.40088063289	0.000892608685761	1.56420326959	
0.419870708444	0.000966573474554	1.56362414762	
0.43976036093	0.00105165506731	1.56295379493	
0.460592204115	0.00115074978626	1.56216772161	
0.482410870417	0.00126788073719	1.56123178437	
0.505263106534	0.00140880626245	1.56009694139	
0.529197873596	0.0015820707249	1.55869018317	
0.554266452066	0.00180092463006	1.55689794355	
0.580522551609	0.00208708754601	1.55453356183	
0.608022426165	0.00247881010836	1.55126751888	
0.636824994472	0.00305031197077	1.54645911703	
0.666991966303	0.00396707068225	1.53867734983	
0.698587974679	0.00568822080336	1.52394485718	
0.731680714343	0.0101335413668	1.48558183251	
0.766341086801	0.0466898521495	1.15767911748	
0.802643352226	0.016202395253	-1.42703503799	
0.840665288562	0.00690813620689	-1.5075863862	
0.880488358164	0.00431759193714	-1.52966767377	
0.922197882333	0.00309395275944	-1.53982624809	
0.965883224116	0.00237508262853	-1.54551789063	
1.01163797977	0.00189692500187	-1.54899745446	
1.05956017928	0.00155135611725	-1.55115190343	
1.10975249641	0.00128563866701	-1.5523607285	
1.16232246868	0.00107067694129	-1.55274917187	
1.21738272774	0.000888717897406	-1.55224907794	
1.27505124071	0.000727805510091	-1.55054076344	
1.33545156293	0.000578892125902	-1.54679338123	
1.39871310265	0.000434007532442	-1.53873857528	
1.46497139831	0.000284678417007	-1.5182476304	
1.53436840893	0.00012021150623	-1.42481220289	
1.60705281826	8.36650064191e-05	1.29658591316	
1.68318035333	0.000351540237792	1.47545242213	
1.7629141181	0.000778897773873	1.49410703397	
1.8464249429	0.00166204440589	1.48128080571	
1.93389175046	0.00510491174057	1.38632178104	
2.02550193923	0.0101462877373	-1.29240914684	
2.12145178491	0.00310297276914	-1.50172136185	
2.22194686094	0.00192586637032	-1.53089703872	
2.32720247896	0.00153377075194	-1.53018041181	
2.43744415012	0.00119996333474	-1.54964721044	
2.55290806824	0.00101652188898	-1.55079957217	
2.67384161584	0.000884279612784	-1.55750055241	
2.80050389418	0.000775762975247	-1.55928711322	
2.93316627839	0.000687162491845	-1.56013028976	
3.07211299886	0.000610167160475	-1.56023978882	
3.21764175025	0.000538734457603	-1.55929107863	
3.37006432927	0.000465916004234	-1.55597540194	
3.52970730273	0.000377926843198	-1.54421906451	
3.6969127072	0.000224249574945	-1.45681835732	
3.87203878181	0.000876247749249	0.918848371825	
4.05546073584	0.000835156913181	-1.49803408573	
4.24757155254	0.000570418649854	-1.54784036772	
4.44878283113	0.000475774689114	-1.5574272277	
4.65952566866	0.000416863108031	-1.56057450736	
4.88025158365	0.000370311872728	-1.56119535828	
5.11143348344	0.000325925068996	-1.5587442482	
5.35356667741	0.000266214527898	-1.5396815786	
5.60716993821	0.000427215977361	0.00401839142454	
5.87278661319	0.000348430397978	-1.53804856097	
6.15098578858	0.00033553970812	-1.49402828282	
6.44236350872	0.000272409085422	-1.56056795827	
6.74754405311	0.000241986951259	-1.56262032937	
7.06718127393	0.000215035202661	-1.5617540675	
7.40195999692	0.000185614672697	-1.5562242367	
7.75259748863	0.000131602472494	-1.4801248617	
8.11984499318	0.000197956059978	-1.4316118893	
8.5044893418	0.000127063346579	-1.51936307669	
8.90735463861	2.73441539595e-05	-0.417713798432	
9.32930402628	0.00065878985452	-1.23770781777	
9.77124153535	0.000250399017526	-1.52657977503	
10.2341140211	0.000171337497029	-1.34836005259	
10.7189131921	0.000114713242996	-0.699194456524	
11.2266777351	0.000185178265878	-1.54524079737	
11.7584955405	0.000153663352075	-1.55972149427	
12.3155060329	0.000134739014797	-1.56277336542	
12.8989026125	0.000119594085692	-1.56387584434	
13.509935212	0.000106251806513	-1.56420854509	
14.1499129743	9.38941969724e-05	-1.56401975514	
14.820207058	8.20240917848e-05	-1.56323632778	
15.5222535743	7.01566982261e-05	-1.56130105284	
16.2575566644	5.73124379148e-05	-1.55512846305	
17.0276917223	3.75946450209e-05	-1.48404352246	
17.8343087693	6.24996229949e-05	-1.47492186757	
18.6791359902	3.72263208452e-05	-1.54077136152	
19.5639834352	2.32040836827e-05	-1.53345467837	
20.4907468982	9.47243989653e-06	-1.45818184463	
21.4614119786	1.6884989924e-06	-0.0464717706195	
22.4780583355	1.55018467729e-05	1.49667829722	
23.5428641432	3.11892282334e-05	1.52941455407	
24.6581107582	4.88352945482e-05	1.53890334554	
25.8261876068	6.97534293882e-05	1.54170402028	
27.0495973046	9.24508696315e-05	1.41341355727	
28.3309610184	0.000122303180801	1.54230620019	
29.6730240819	0.000163953754617	1.54156844056	
31.0786618778	0.00022318032746	1.53760943105	
32.5508859984	0.000319184682794	1.52883646106	
34.0928506975	0.000529744405979	1.49221694598	
35.707859649	0.000712309778683	1.44278785207	
37.3993730248	0.00317883583573	1.25146039372	
39.1710149081	0.00176697602681	-1.41310779073	
41.0265810583	0.000739722243859	-1.50869545013	
42.9700470432	0.000471963402194	-1.53121602451	
45.005576757	0.00033988736421	-1.53593232409	
47.1375313412	0.000243965318407	-1.42620260843	
49.3704785284	0.000287244186315	-1.53185129087	
51.709202429	0.000227174065374	-1.55261573863	
54.1587137808	0.000191895497723	-1.55241261342	
56.7242606849	0.000192725250702	-1.52219263629	
59.4113398497	0.000161561496121	-1.56002776515	
62.2257083673	0.000145336445836	-1.56231713381	
65.1733960488	0.000132554155287	-1.5634494725	
68.2607183427	0.000121861709745	-1.56425382299	
71.494289866	0.000112677259948	-1.56488963185	
74.8810385759	0.000104653248567	-1.56541590162	
78.4282206134	9.75544507313e-05	-1.56586292958	
82.1434358492	9.12113325332e-05	-1.56624926537	
86.0346441668	8.54968691634e-05	-1.56658745857	
90.1101825167	8.03132393465e-05	-1.56688653328	
94.3787827778	7.55835015533e-05	-1.56715324505	
98.8495904663	7.12460849908e-05	-1.5673927977	
103.53218433	6.72509950507e-05	-1.56760928698	
108.436596869	6.35571195751e-05	-1.56780599182	
113.573335834	6.01302701561e-05	-1.56798557433	
118.953406737	5.69417294198e-05	-1.56815022155	
124.58833643	5.39671553251e-05	-1.56830174885	
130.490197801	5.11857426115e-05	-1.56844167686	
136.671635646	4.85795727608e-05	-1.56857128974	
143.145893752	4.61331042936e-05	-1.56869168003	
149.926843279	4.38327689672e-05	-1.56880378356	
157.029012473	4.16666488651e-05	-1.568908407	
164.467617799	3.96242159586e-05	-1.56900624976	
172.25859654	3.76961203971e-05	-1.56909792161	
180.418640939	3.58740171592e-05	-1.56918395688	
188.965233969	3.41504231537e-05	-1.56926482612	
197.916686785	3.25185986819e-05	-1.56934094564	
207.29217796	3.09724485304e-05	-1.56941268536	
217.111794569	2.9506438986e-05	-1.56948037539	
227.396575236	2.81155278495e-05	-1.56954431146	
238.168555198	2.67951051192e-05	-1.56960475956	
249.450813523	2.5540942485e-05	-1.56966195977	
261.267522556	2.434915013e-05	-1.56971612956	
273.643999707	2.32161396271e-05	-1.56976746655	
286.606761695	2.21385919383e-05	-1.56981615093	
300.183581358	2.11134297074e-05	-1.56986234746	
314.403547159	2.01377931775e-05	-1.56990620722	
329.29712551	1.92090191823e-05	-1.56994786916	
344.896226041	1.83246227527e-05	-1.56998746137	
361.234269971	1.74822809564e-05	-1.57002510225	
378.346261713	1.66798186511e-05	-1.57006090144	
396.26886387	1.5915195882e-05	-1.57009496076	
415.040475785	1.51864966981e-05	-1.57012737491	
434.701315813	1.44919191947e-05	-1.57015823217	
455.293507487	1.38297666195e-05	-1.57018761494	
476.861169771	1.31984394051e-05	-1.57021560033	
499.450511586	1.25964280082e-05	-1.57024226055	
523.109930806	1.20223064562e-05	-1.57026766335	
547.890117959	1.14747265127e-05	-1.57029187239	
573.84416483	1.09524123887e-05	-1.57031494753	
601.027678207	1.04541559346e-05	-1.57033694517	
629.498899022	9.97881225778e-06	-1.57035791847	
659.318827133	9.52529571641e-06	-1.57037791762	
690.551352016	9.09257624988e-06	-1.57039699001	
723.263389648	8.67967600735e-06	-1.57041518046	
757.525025877	8.28566624386e-06	-1.57043253138	
793.40966658	7.90966445585e-06	-1.57044908294	
830.994194935	7.55083173208e-06	-1.5704648732	
870.359136149	7.20837029827e-06	-1.57047993824	
911.588829975	6.88152123708e-06	-1.5704943123	
954.771611421	6.56956236663e-06	-1.57050802788	
1000.0	6.27180626307e-06	-1.57052111587	


==> data/fig_space_station_lsra_bode6.dat <==
omega	modulus	angle	
0.1	0.000169372935939	1.58258840094	
0.104737089796	0.000177660458901	1.58192455474	
0.109698579789	0.00018638121761	1.58128410443	
0.114895100019	0.000195562055271	1.58066561174	
0.120337784078	0.000205232103723	1.58006767446	
0.126038292968	0.000215423063982	1.57948892161	
0.132008840083	0.00022616953154	1.5789280084	
0.138262217376	0.000237509374917	1.57838361081	
0.144811822767	0.000249484177864	1.57785441979	
0.151671688847	0.000262139757928	1.57733913487	
0.158856512943	0.000275526777073	1.57683645707	
0.166381688608	0.000289701463812	1.57634508104	
0.174263338601	0.000304726471096	1.57586368608	
0.182518349432	0.000320671900404	1.57539092585	
0.191164407539	0.000337616530477	1.57492541645	
0.200220037182	0.000355649299641	1.57446572242	
0.209704640132	0.00037487110443	1.57401034014	
0.219638537242	0.000395396995614	1.57355767794	
0.230043011977	0.000417358877331	1.57310603198	
0.240940356024	0.000440908848452	1.57265355681	
0.252353917043	0.000466223371066	1.57219822888	
0.264308148697	0.00049350851446	1.571737801	
0.276828663039	0.000523006612078	1.57126974479	
0.289942285388	0.000555004795824	1.57079117718	
0.303677111804	0.000589846055234	1.57029876535	
0.318062569279	0.000627943737834	1.56978860231	
0.333129478793	0.000669800808299	1.5692560417	
0.348910121341	0.000716035794605	1.56869547528	
0.365438307096	0.000767418298009	1.56810002832	
0.382749447852	0.000824918452129	1.56746113506	
0.40088063289	0.000889777177327	1.56676793519	
0.419870708444	0.000963608208933	1.56600639655	
0.43976036093	0.00104855004602	1.56515800739	
0.460592204115	0.00114749886967	1.56419776961	
0.482410870417	0.00126447771024	1.5630910153	
0.505263106534	0.00140524494789	1.56178815451	
0.529197873596	0.00157834518149	1.56021559737	
0.554266452066	0.00179702951025	1.55825915377	
0.580522551609	0.00208301877567	1.55573147967	
0.608022426165	0.00247456627879	1.55230229018	
0.636824994472	0.00304589751439	1.54733000035	
0.666991966303	0.00396250437997	1.5393825129	
0.698587974679	0.00568356527914	1.52448092229	
0.731680714343	0.0101290700996	1.48594199385	
0.766341086801	0.0466906603897	1.15780574909	
0.802643352226	0.0162088877837	-1.4270173341	
0.840665288562	0.00691472037677	-1.50776649315	
0.880488358164	0.00432436703228	-1.53005589713	
0.922197882333	0.00310099109444	-1.54043862283	
0.965883224116	0.00238242822339	-1.54637643781	
1.01163797977	0.0019046117258	-1.55013212928	
1.05956017928	0.00155941428654	-1.55260408599	
1.10975249641	0.00129409789921	-1.5541891878	
1.16232246868	0.00107956764107	-1.55504073208	
1.21738272774	0.000898072133242	-1.55513917625	
1.27505124071	0.000737657433982	-1.55425734608	
1.33545156293	0.000589277510474	-1.55176509224	
1.39871310265	0.000444960184456	-1.54592574172	
1.46497139831	0.000296210158164	-1.53061287121	
1.53436840893	0.000132091555381	-1.46337714721	
1.60705281826	6.99710704403e-05	1.29649848589	
1.68318035333	0.000337156986574	1.48409206861	
1.7629141181	0.000763567009933	1.4994405272	
1.8464249429	0.00164571588902	1.48483018938	
1.93389175046	0.00508957940796	1.38863005462	
2.02550193923	0.0101631195537	-1.29095779597	
2.12145178491	0.00313086869656	-1.50110429949	
2.22194686094	0.00197212639974	-1.53323939617	
2.32720247896	0.00148421888151	-1.54587289413	
2.43744415012	0.00120763734166	-1.55255721456	
2.55290806824	0.00102475092657	-1.55669738294	
2.67384161584	0.000891540312052	-1.55953496217	
2.80050389418	0.000787569234493	-1.56162043906	
2.93316627839	0.000701730321506	-1.56321904752	
3.07211299886	0.000626940703118	-1.56443347238	
3.21764175025	0.000557481034222	-1.56518042811	
3.37006432927	0.000486513384362	-1.5648542751	
3.52970730273	0.00040017313891	-1.56002606334	
3.6969127072	0.000246465989892	-1.50784993504	
3.87203878181	0.000865599700598	0.947853252155	
4.05546073584	0.000863090610641	-1.4832167521	
4.24757155254	0.000603799588424	-1.53863166224	
4.44878283113	0.00051345637521	-1.55114214411	
4.65952566866	0.000459911994451	-1.55638937215	
4.88025158365	0.000421085463468	-1.55926005591	
5.11143348344	0.000390032135331	-1.56108509779	
5.35356667741	0.000363816218667	-1.56236237761	
5.60716993821	0.000340950817153	-1.56331730583	
5.87278661319	0.000320583129924	-1.56406601899	
6.15098578858	0.000302177257144	-1.56467425218	
6.44236350872	0.000285372115467	-1.56518197838	
6.74754405311	0.000269910760252	-1.56561492001	
7.06718127393	0.0002556022251	-1.56599040547	
7.40195999692	0.000242299507713	-1.56632055893	
7.75259748863	0.000229886155317	-1.56661413758	
8.11984499318	0.000218267704646	-1.56687764035	
8.5044893418	0.000207366000695	-1.5671160042	
8.90735463861	0.000197115296273	-1.5673330565	
9.32930402628	0.000187459494348	-1.56753181783	
9.77124153535	0.000178350147724	-1.56771471	
10.2341140211	0.000169744975044	-1.56788370223	
10.7189131921	0.000161606737796	-1.56804041615	
11.2266777351	0.000153902375439	-1.56818620238	
11.7584955405	0.000146602328857	-1.56832219759	
12.3155060329	0.000139680003687	-1.56844936741	
12.8989026125	0.000133111339262	-1.56856853928	
13.509935212	0.000126874458461	-1.5686804279	
14.1499129743	0.000120949380364	-1.56878565509	
14.820207058	0.000115317782261	-1.56888476552	
15.5222535743	0.000109962800864	-1.56897823935	
16.2575566644	0.000104868864951	-1.56906650224	
17.0276917223	0.000100021553493	-1.56914993365	
17.8343087693	9.54074745411e-05	-1.56922887356	
18.6791359902	9.1014161226e-05	-1.56930362797	
19.5639834352	8.68299819157e-05	-1.56937447353	
20.4907468982	8.28440621842e-05	-1.56944166138	
21.4614119786	7.90462166882e-05	-1.56950542035	
22.4780583355	7.54268894052e-05	-1.56956595969	
23.5428641432	7.19771009604e-05	-1.56962347139	
24.6581107582	6.8688401999e-05	-1.56967813213	
25.8261876068	6.55528317346e-05	-1.56973010496	
27.0495973046	6.25628809502e-05	-1.56977954078	
28.3309610184	5.97114588474e-05	-1.56982657956	
29.6730240819	5.6991863233e-05	-1.56987135144	
31.0786618778	5.43977536111e-05	-1.56991397769	
32.5508859984	5.19231268175e-05	-1.56995457151	
34.0928506975	4.95622948824e-05	-1.56999323879	
35.707859649	4.73098648563e-05	-1.57003007871	
37.3993730248	4.51607203701e-05	-1.57006518437	
39.1710149081	4.31100047329e-05	-1.57009864323	
41.0265810583	4.11531053972e-05	-1.57013053757	
42.9700470432	3.92856396449e-05	-1.57016094492	
45.005576757	3.75034413646e-05	-1.57018993841	
47.1375313412	3.58025488108e-05	-1.57021758706	
49.3704785284	3.41791932466e-05	-1.5702439561	
51.709202429	3.26297883831e-05	-1.57026910723	
54.1587137808	3.11509205431e-05	-1.57029309885	
56.7242606849	2.97393394806e-05	-1.57031598628	
59.4113398497	2.83919497989e-05	-1.57033782195	
62.2257083673	2.71058029152e-05	-1.57035865562	
65.1733960488	2.58780895249e-05	-1.57037853448	
68.2607183427	2.4706132526e-05	-1.57039750336	
71.494289866	2.35873803657e-05	-1.57041560482	
74.8810385759	2.25194007768e-05	-1.57043287935	
78.4282206134	2.14998748748e-05	-1.57044936542	
82.1434358492	2.05265915885e-05	-1.57046509962	
86.0346441668	1.95974424002e-05	-1.57048011676	
90.1101825167	1.87104163752e-05	-1.57049444999	
94.3787827778	1.78635954579e-05	-1.57050813085	
98.8495904663	1.70551500207e-05	-1.57052118938	
103.53218433	1.62833346451e-05	-1.57053365419	
108.436596869	1.55464841237e-05	-1.57054555254	
113.573335834	1.48430096668e-05	-1.57055691039	
118.953406737	1.41713953029e-05	-1.57056775251	
124.58833643	1.35301944603e-05	-1.57057810247	
130.490197801	1.29180267193e-05	-1.57058798278	
136.671635646	1.23335747264e-05	-1.57059741487	
143.145893752	1.17755812596e-05	-1.57060641919	
149.926843279	1.12428464369e-05	-1.57061501524	
157.029012473	1.07342250615e-05	-1.57062322162	
164.467617799	1.02486240938e-05	-1.57063105606	
172.25859654	9.78500024566e-06	-1.5706385355	
180.418640939	9.34235768927e-06	-1.57064567606	
188.965233969	8.91974587506e-06	-1.57065249317	
197.916686785	8.51625745279e-06	-1.5706590015	
207.29217796	8.13102629081e-06	-1.57066521508	
217.111794569	7.76322558839e-06	-1.57067114731	
227.396575236	7.41206607641e-06	-1.57067681093	
238.168555198	7.07679430214e-06	-1.57068221814	
249.450813523	6.75669099387e-06	-1.57068738058	
261.267522556	6.45106950153e-06	-1.57069230933	
273.643999707	6.15927430957e-06	-1.57069701499	
286.606761695	5.88067961861e-06	-1.57070150768	
300.183581358	5.61468799257e-06	-1.57070579705	
314.403547159	5.36072906815e-06	-1.57070989231	
329.29712551	5.11825832368e-06	-1.57071380224	
344.896226041	4.88675590444e-06	-1.57071753526	
361.234269971	4.66572550204e-06	-1.57072109936	
378.346261713	4.45469328492e-06	-1.5707245022	
396.26886387	4.25320687803e-06	-1.57072775108	
415.040475785	4.06083438893e-06	-1.57073085297	
434.701315813	3.87716347858e-06	-1.57073381453	
455.293507487	3.70180047435e-06	-1.5707366421	
476.861169771	3.53436952362e-06	-1.57073934175	
499.450511586	3.37451178586e-06	-1.57074191928	
523.109930806	3.22188466154e-06	-1.57074438021	
547.890117959	3.07616105613e-06	-1.57074672981	
573.84416483	2.93702867753e-06	-1.57074897312	
601.027678207	2.80418936554e-06	-1.57075111496	
629.498899022	2.67735845167e-06	-1.57075315991	
659.318827133	2.55626414816e-06	-1.57075511236	
690.551352016	2.44064696461e-06	-1.57075697649	
723.263389648	2.33025915124e-06	-1.5707587563	
757.525025877	2.22486416726e-06	-1.57076045561	
793.40966658	2.12423617346e-06	-1.57076207805	
830.994194935	2.02815954776e-06	-1.5707636271	
870.359136149	1.93642842279e-06	-1.57076510609	
911.588829975	1.8488462443e-06	-1.57076651819	
954.771611421	1.76522534976e-06	-1.57076786641	
1000.0	1.6853865659e-06	-1.57076915365	


==> data/fig_space_station_lsra_bode8.dat <==
omega	modulus	angle	
0.1	0.000169629395686	1.57221321177	
0.104737089796	0.000177930340716	1.57203230524	
0.109698579789	0.000186665097082	1.57185361682	
0.114895100019	0.000195860537569	1.57167669688	
0.120337784078	0.000205545824826	1.5715010889	
0.126038292968	0.000215752691965	1.57132632665	
0.132008840083	0.000226515767915	1.57115193113	
0.138262217376	0.000237872956033	1.57097740695	
0.144811822767	0.000249865876361	1.57080223837	
0.151671688847	0.000262540384245	1.57062588457	
0.158856512943	0.000275947181019	1.57044777429	
0.166381688608	0.000290142536179	1.57026729948	
0.174263338601	0.000305189145334	1.57008380793	
0.182518349432	0.000321157154332	1.56989659441	
0.191164407539	0.000338125388045	1.56970489018	
0.200220037182	0.000356182832713	1.56950785045	
0.209704640132	0.000375430434598	1.56930453905	
0.219638537242	0.000395983296011	1.56909390991	
0.230043011977	0.000417973374432	1.56887478424	
0.240940356024	0.000441552823838	1.56864582232	
0.252353917043	0.000466898163105	1.56840548828	
0.264308148697	0.00049421551986	1.56815200584	
0.276828663039	0.000523747287255	1.567883302	
0.289942285388	0.000555780657983	1.56759693478	
0.303677111804	0.000590658683046	1.56728999948	
0.318062569279	0.000628794771538	1.56695900557	
0.333129478793	0.000670691948996	1.56659971289	
0.348910121341	0.000716968802393	1.5662069106	
0.365438307096	0.000768394988487	1.56577411414	
0.382749447852	0.000825940690541	1.56529314242	
0.40088063289	0.000890846869264	1.56475351613	
0.419870708444	0.000964727285954	1.56414158266	
0.43976036093	0.00104972044354	1.56343921069	
0.460592204115	0.00114872249284	1.5626217864	
0.482410870417	0.00126575638057	1.56165503331	
0.505263106534	0.00140658031774	1.56048976424	
0.529197873596	0.00157973859239	1.55905280868	
0.554266452066	0.00179848174747	1.55723041919	
0.580522551609	0.00208452961661	1.55483572715	
0.608022426165	0.00247613359237	1.55153896963	
0.636824994472	0.00304751525544	1.54669915405	
0.666991966303	0.00396415734966	1.53888489648	
0.698587974679	0.00568521153011	1.52411828096	
0.731680714343	0.0101305464626	1.4857181947	
0.766341086801	0.0466895464012	1.15775113663	
0.802643352226	0.0162060840663	-1.42697306874	
0.840665288562	0.00691208403502	-1.507569671	
0.880488358164	0.00432172252918	-1.52970184556	
0.922197882333	0.00309828291571	-1.53991831162	
0.965883224116	0.00237963056933	-1.54567728039	
1.01163797977	0.0019017088351	-1.54923701936	
1.05956017928	0.00155639463813	-1.55148951658	
1.10975249641	0.0012909520532	-1.5528220236	
1.16232246868	0.00107628734257	-1.55337247263	
1.21738272774	0.000894649993821	-1.55309501034	
1.27505124071	0.000734087037777	-1.55171310155	
1.33545156293	0.000585554168683	-1.54849150213	
1.39871310265	0.00044108352245	-1.54142267891	
1.46497139831	0.000292195131279	-1.52340686459	
1.53436840893	0.000128070001155	-1.44417992686	
1.60705281826	7.48502114744e-05	1.28562250707	
1.68318035333	0.000341997737509	1.47873744735	
1.7629141181	0.000768566957082	1.49667187563	
1.8464249429	0.0016508830708	1.48328683026	
1.93389175046	0.00509454272397	1.3878407844	
2.02550193923	0.0101590339811	-1.29112660526	
2.12145178491	0.00312506372221	-1.50090438985	
2.22194686094	0.00196595104709	-1.53267414953	
2.32720247896	0.00147772865927	-1.54496889105	
2.43744415012	0.00120083368641	-1.55132433691	
2.55290806824	0.00101762529995	-1.55513007184	
2.67384161584	0.000884081296622	-1.55761144248	
2.80050389418	0.000779764737088	-1.55929823477	
2.93316627839	0.000693569045607	-1.5604241512	
3.07211299886	0.000618414311768	-1.56103577147	
3.21764175025	0.000548589059657	-1.56093256999	
3.37006432927	0.000477277869734	-1.55920661769	
3.52970730273	0.00039070080885	-1.55132197585	
3.6969127072	0.000237539002566	-1.48466507087	
3.87203878181	0.000868855539829	0.935760794608	
4.05546073584	0.000852148770626	-1.48790517321	
4.24757155254	0.000591675013258	-1.54056595368	
4.44878283113	0.000500705915064	-1.55171880229	
4.65952566866	0.000446549746802	-1.55611078147	
4.88025158365	0.000407084924608	-1.55835415133	
5.11143348344	0.000375359077528	-1.55967059828	
5.35356667741	0.000348433403245	-1.56050563719	
5.60716993821	0.000324818759955	-1.56105597767	
5.87278661319	0.000303660076666	-1.56142024678	
6.15098578858	0.000284418962573	-1.56165243214	
6.44236350872	0.0002667315588	-1.56178387468	
6.74754405311	0.000250337825527	-1.56183335891	
7.06718127393	0.000235043348112	-1.56181213107	
7.40195999692	0.000220697283281	-1.56172653959	
7.75259748863	0.000207178895644	-1.56157946454	
8.11984499318	0.000194388937645	-1.56137107719	
8.5044893418	0.000182243895175	-1.56109919128	
8.90735463861	0.000170671998432	-1.56075933064	
9.32930402628	0.000159610356795	-1.56034456262	
9.77124153535	0.00014900282808	-1.55984509677	
10.2341140211	0.000138798375742	-1.55924760435	
10.7189131921	0.000128949751646	-1.55853416267	
11.2266777351	0.000119412392328	-1.55768065298	
11.7584955405	0.000110143446866	-1.55665431698	
12.3155060329	0.000101100871988	-1.55540995765	
12.8989026125	9.22425389895e-05	-1.55388386072	
13.509935212	8.35252995194e-05	-1.55198370259	
14.1499129743	7.49039544864e-05	-1.54957101037	
14.820207058	6.63300628306e-05	-1.5464289094	
15.5222535743	5.7750516639e-05	-1.54219848696	
16.2575566644	4.91058040136e-05	-1.53624136707	
17.0276917223	4.03279174543e-05	-1.52730504912	
17.8343087693	3.13381221214e-05	-1.51255794498	
18.6791359902	2.20463995537e-05	-1.48398266458	
19.5639834352	1.23689309127e-05	-1.40676676626	
20.4907468982	2.83911431957e-06	-0.709316127786	
21.4614119786	9.58400305192e-06	1.32598021757	
22.4780583355	2.16552428415e-05	1.45338244972	
23.5428641432	3.52529413432e-05	1.49093272654	
24.6581107582	5.08192729981e-05	1.50827162891	
25.8261876068	6.91043209505e-05	1.51771249099	
27.0495973046	9.12790412691e-05	1.52306250821	
28.3309610184	0.000119253459943	1.52577032631	
29.6730240819	0.000156364992927	1.52631966195	
31.0786618778	0.000209020962707	1.52454401408	
32.5508859984	0.000291289306267	1.51937720727	
34.0928506975	0.000441230824086	1.50739409221	
35.707859649	0.000809835100202	1.47443761431	
37.3993730248	0.00320608267616	1.2456388264	
39.1710149081	0.00175464343605	-1.42190318569	
41.0265810583	0.000730616597976	-1.51784014724	
42.9700470432	0.000469746700016	-1.54137757859	
45.005576757	0.000349866990138	-1.55171677911	
47.1375313412	0.00028049266874	-1.55738705175	
49.3704785284	0.000234938935501	-1.56089148667	
51.709202429	0.000202521726596	-1.56322618671	
54.1587137808	0.000178128366192	-1.5648640142	
56.7242606849	0.000159004399744	-1.56605716041	
59.4113398497	0.000143534108823	-1.5669517606	
62.2257083673	0.000130706833432	-1.56763793094	
65.1733960488	0.000119857716518	-1.56817400031	
68.2607183427	0.000110531240629	-1.56859921578	
71.494289866	0.000102404669892	-1.56894083694	
74.8810385759	9.52428082002e-05	-1.56921830522	
78.4282206134	8.8870081936e-05	-1.56944580012	
82.1434358492	8.31526712452e-05	-1.56963386373	
86.0346441668	7.7986708516e-05	-1.56979046494	
90.1101825167	7.32902689968e-05	-1.56992171552	
94.3787827778	6.89978039197e-05	-1.570032363	
98.8495904663	6.50561889334e-05	-1.57012613705	
103.53218433	6.14218660721e-05	-1.5702059973	
108.436596869	5.80587416378e-05	-1.57027431347	
113.573335834	5.4936616495e-05	-1.57033299834	
118.953406737	5.20299977562e-05	-1.57038360714	
124.58833643	4.93171879063e-05	-1.57042741269	
130.490197801	4.67795785876e-05	-1.57046546297	
136.671635646	4.44010973136e-05	-1.57049862549	
143.145893752	4.21677698027e-05	-1.57052762195	
149.926843279	4.00673706865e-05	-1.5705530555	
157.029012473	3.80891424438e-05	-1.57057543228	
164.467617799	3.62235675017e-05	-1.57059517867	
172.25859654	3.44621821274e-05	-1.57061265511	
180.418640939	3.27974234343e-05	-1.57062816733	
188.965233969	3.12225028253e-05	-1.57064197543	
197.916686785	2.97313006918e-05	-1.57065430129	
207.29217796	2.83182783155e-05	-1.57066533474	
217.111794569	2.69784037765e-05	-1.57067523853	
227.396575236	2.57070893357e-05	-1.57068415261	
238.168555198	2.4500138264e-05	-1.57069219749	
249.450813523	2.33536994915e-05	-1.57069947726	
261.267522556	2.22642287615e-05	-1.57070608194	
273.643999707	2.12284552183e-05	-1.57071208958	
286.606761695	2.02433525558e-05	-1.57071756796	
300.183581358	1.93061140084e-05	-1.57072257607	
314.403547159	1.84141305917e-05	-1.57072716532	
329.29712551	1.75649721037e-05	-1.57073138063	
344.896226041	1.67563704757e-05	-1.57073526128	
361.234269971	1.59862051349e-05	-1.57073884172	
378.346261713	1.52524900896e-05	-1.5707421522	
396.26886387	1.45533624986e-05	-1.57074521933	
415.040475785	1.38870725213e-05	-1.57074806657	
434.701315813	1.32519742744e-05	-1.57075071463	
455.293507487	1.26465177527e-05	-1.57075318186	
476.861169771	1.2069241586e-05	-1.5707554845	
499.450511586	1.15187665278e-05	-1.57075763698	
523.109930806	1.09937895839e-05	-1.57075965217	
547.890117959	1.04930787028e-05	-1.57076154152	
573.84416483	1.00154679609e-05	-1.5707633153	
601.027678207	9.55985318384e-06	-1.57076498267	
629.498899022	9.12518795371e-06	-1.57076655188	
659.318827133	8.71047995939e-06	-1.57076803036	
690.551352016	8.31478765116e-06	-1.57076942478	
723.263389648	7.93721716724e-06	-1.57077074121	
757.525025877	7.57691950327e-06	-1.57077198512	
793.40966658	7.23308789968e-06	-1.57077316147	
830.994194935	6.90495542495e-06	-1.57077427481	
870.359136149	6.59179273525e-06	-1.57077532926	
911.588829975	6.29290599367e-06	-1.5707763286	
954.771611421	6.00763493386e-06	-1.57077727629	
1000.0	5.73535105483e-06	-1.57077817549	


==> data/fig_space_station_lsra_hist10.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	inf	
10.0	20.0	0.506569953754	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.348326029	
14.0	26.0	inf	
15.0	28.0	inf	
16.0	29.0	inf	
17.0	31.0	0.170160319547	
18.0	33.0	0.0563779320924	
19.0	35.0	0.0525992262725	
20.0	37.0	0.0522073535935	
21.0	39.0	0.052050582772	
22.0	41.0	0.0519906165159	
23.0	43.0	0.0357049629902	
24.0	45.0	0.03041410628	
25.0	47.0	0.028404452625	
26.0	49.0	0.0283462757614	
27.0	51.0	0.0283246010084	
28.0	53.0	0.0283243682838	
29.0	55.0	0.0283240109281	
30.0	57.0	0.0283240308801	


==> data/fig_space_station_lsra_hist12.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	inf	
10.0	20.0	0.506569953754	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.348326029	
14.0	26.0	3.2288526761	
15.0	27.0	inf	
16.0	29.0	0.283899634956	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	38.0	inf	
22.0	40.0	0.0526019036785	
23.0	42.0	0.0330900708774	
24.0	44.0	0.0272210213987	
25.0	46.0	0.0271799838677	
26.0	48.0	0.0271728913487	
27.0	50.0	0.0272775367514	
28.0	52.0	0.0272256560719	
29.0	54.0	0.0268912001792	
30.0	56.0	0.0252198664595	
31.0	58.0	0.0252521010832	
32.0	60.0	0.0251331963611	
33.0	62.0	0.0250731979882	
34.0	64.0	0.0250720501333	
35.0	66.0	0.0250717807349	
36.0	68.0	0.0250710142175	
37.0	70.0	0.0250711908267	


==> data/fig_space_station_lsra_hist14.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	inf	
10.0	20.0	0.506569953754	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.348326029	
14.0	26.0	3.2288526761	
15.0	27.0	inf	
16.0	29.0	0.283899634956	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	0.0272959100623	
27.0	51.0	0.0357946687907	
28.0	53.0	0.0246968286783	
29.0	55.0	0.0246841879232	
30.0	57.0	0.0246066123096	
31.0	59.0	0.024585146936	
32.0	61.0	0.0240054506714	
33.0	63.0	0.0224355805368	
34.0	65.0	0.0223314123667	
35.0	67.0	0.0222427868162	
36.0	69.0	0.0222430344225	
37.0	71.0	0.0222424372987	
38.0	73.0	0.0221833735524	
39.0	75.0	0.0221829549673	
40.0	77.0	0.0221829411019	
41.0	79.0	0.022183355208	
42.0	81.0	0.0221833532009	
43.0	83.0	0.0221833529795	


==> data/fig_space_station_lsra_hist16.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	inf	
10.0	20.0	0.506569953754	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.348326029	
14.0	26.0	3.2288526761	
15.0	27.0	inf	
16.0	29.0	0.283899634956	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	0.0636688870837	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	0.0378650457186	
27.0	51.0	0.0275203647574	
28.0	53.0	0.0275099563882	
29.0	55.0	0.0246147744958	
30.0	57.0	0.0244893117708	
31.0	59.0	0.0244852743854	
32.0	61.0	0.0244797881503	
33.0	63.0	0.0256592543356	
34.0	65.0	0.0237961644119	
35.0	67.0	0.0224872030881	
36.0	69.0	0.022209251491	
37.0	71.0	0.0221974910186	
38.0	73.0	0.022110284692	
39.0	75.0	0.0221102710643	
40.0	77.0	0.0221102973039	
41.0	79.0	0.0221102057882	
42.0	81.0	0.0220615257411	
43.0	83.0	0.0220615140297	
44.0	85.0	0.0220605436815	
45.0	87.0	0.0220605437979	
46.0	89.0	0.0220605412266	
47.0	91.0	0.0220605694162	
48.0	93.0	0.022060568408	
49.0	95.0	0.0220605626318	


==> data/fig_space_station_lsra_hist18.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137158387	
6.0	12.0	0.518807350964	
7.0	14.0	0.510980926968	
8.0	16.0	0.507250575866	
9.0	18.0	inf	
10.0	20.0	0.506569942111	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.026157638	
14.0	26.0	inf	
15.0	27.0	1.28382176091	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	0.0901234307225	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	0.0327339271327	
28.0	53.0	0.0327228224606	
29.0	55.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	inf	
33.0	63.0	inf	
34.0	65.0	0.021808782558	
35.0	67.0	0.0218275351232	
36.0	69.0	0.0201274209292	
37.0	71.0	0.0200271770085	
38.0	73.0	0.0280114842511	
39.0	75.0	0.00880786512677	
40.0	77.0	0.00875022747215	
41.0	79.0	0.00871487964353	
42.0	81.0	0.00861990106428	
43.0	83.0	0.00861224001494	
44.0	85.0	0.00861197619346	
45.0	87.0	0.00861193546256	
46.0	89.0	0.0086078743991	
47.0	91.0	0.00860731806776	
48.0	93.0	0.00860637976537	
49.0	95.0	0.00860619826251	
50.0	97.0	0.00860611291903	
51.0	99.0	0.0086061061984	
52.0	101.0	0.00860610132823	
53.0	103.0	0.00860610005189	
54.0	105.0	0.00860785512273	
55.0	107.0	0.00860785453915	


==> data/fig_space_station_lsra_hist2.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.624596778438	


==> data/fig_space_station_lsra_hist20.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	53.0	inf	
29.0	55.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	inf	
33.0	63.0	inf	
34.0	65.0	0.0216701592268	
35.0	67.0	0.020992197172	
36.0	69.0	0.0209105273294	
37.0	71.0	0.0209121055666	
38.0	73.0	0.0209180961855	
39.0	75.0	0.0181907848744	
40.0	77.0	0.012632620476	
41.0	79.0	0.00512716468931	
42.0	81.0	0.0051261104389	
43.0	83.0	0.00510656456097	
44.0	85.0	0.00510536642092	
45.0	87.0	0.00510344009604	
46.0	89.0	0.00505268624635	
47.0	91.0	0.00503450739956	
48.0	93.0	0.00503442857194	
49.0	95.0	0.00503403630361	
50.0	97.0	0.00503389922447	
51.0	99.0	0.00503388967953	
52.0	101.0	0.00503386503804	
53.0	103.0	0.00503381248881	
54.0	105.0	0.00503377149138	
55.0	107.0	0.00503376898466	
56.0	109.0	0.00504004101491	
57.0	111.0	0.00504004594373	
58.0	113.0	0.00504005141167	


==> data/fig_space_station_lsra_hist22.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	53.0	inf	
29.0	55.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	0.00932915419326	
33.0	63.0	0.00894855485532	
34.0	65.0	0.00833379716284	
35.0	67.0	0.00833295431393	
36.0	69.0	0.0083271929445	
37.0	71.0	0.0082616378647	
38.0	73.0	0.00820536433396	
39.0	75.0	0.0082053663762	
40.0	77.0	0.00807325639663	
41.0	79.0	0.00806809774773	
42.0	81.0	0.00806777920303	
43.0	83.0	0.00806679509077	
44.0	85.0	0.00806251686763	
45.0	87.0	0.00804966964415	
46.0	89.0	0.00804656405863	
47.0	91.0	0.00804608445143	
48.0	93.0	0.00804624764486	
49.0	95.0	inf	
50.0	97.0	0.00712388400903	
51.0	99.0	0.00697999599362	
52.0	101.0	0.00697430017683	
53.0	103.0	0.00697428438601	
54.0	105.0	0.00697427613919	
55.0	107.0	0.00697426498592	
56.0	109.0	0.00697425336051	
57.0	111.0	0.00697424926104	


==> data/fig_space_station_lsra_hist24.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	57.0	inf	
32.0	59.0	inf	
33.0	61.0	inf	
34.0	63.0	inf	
35.0	64.0	inf	
36.0	66.0	inf	
37.0	68.0	inf	
38.0	70.0	inf	
39.0	72.0	inf	
40.0	74.0	inf	
41.0	76.0	inf	
42.0	78.0	inf	
43.0	80.0	inf	
44.0	82.0	inf	
45.0	84.0	inf	
46.0	86.0	inf	
47.0	88.0	inf	
48.0	90.0	inf	
49.0	92.0	0.0172384563078	
50.0	94.0	0.00818564916848	
51.0	96.0	0.00632194556873	
52.0	98.0	0.00438953090509	
53.0	100.0	0.00433897352723	
54.0	102.0	0.00430357859964	
55.0	104.0	0.00425482155198	
56.0	106.0	0.00425018398804	
57.0	108.0	0.00424621610109	
58.0	110.0	0.00424444399205	
59.0	112.0	0.00424432947238	
60.0	114.0	0.00424426895199	
61.0	116.0	0.00424426962294	


==> data/fig_space_station_lsra_hist26.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137191846	
6.0	12.0	0.518807354354	
7.0	14.0	0.510980869338	
8.0	16.0	0.507250567196	
9.0	18.0	inf	
10.0	20.0	0.506569922938	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.296702536	
14.0	26.0	inf	
15.0	28.0	inf	
16.0	30.0	inf	
17.0	32.0	inf	
18.0	34.0	inf	
19.0	36.0	inf	
20.0	38.0	0.330331091478	
21.0	40.0	inf	
22.0	42.0	inf	
23.0	44.0	inf	
24.0	46.0	inf	
25.0	48.0	inf	
26.0	50.0	0.0257756170351	
27.0	52.0	inf	
28.0	54.0	inf	
29.0	56.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	inf	
33.0	63.0	inf	
34.0	65.0	inf	
35.0	67.0	inf	
36.0	69.0	0.0207212545414	
37.0	71.0	0.0207241867343	
38.0	73.0	0.0207174763749	
39.0	75.0	inf	
40.0	77.0	inf	
41.0	79.0	inf	
42.0	81.0	0.00827964956266	
43.0	83.0	0.00831724665199	
44.0	85.0	0.00647390811427	
45.0	87.0	0.00531779030838	
46.0	89.0	0.0046533691931	
47.0	91.0	0.00465416270673	
48.0	93.0	0.00462709187405	
49.0	95.0	0.00462622374919	
50.0	97.0	0.00462114084946	
51.0	99.0	0.00462019921154	
52.0	101.0	0.00461778622284	
53.0	103.0	0.00444090376497	
54.0	105.0	0.00444084388258	
55.0	107.0	0.00443966030453	
56.0	109.0	0.00443652251612	
57.0	111.0	0.00443556404454	
58.0	113.0	0.00443555615446	
59.0	115.0	0.00443323251211	
60.0	117.0	0.0044332308807	
61.0	119.0	0.00443238158701	
62.0	121.0	0.00443237214996	
63.0	123.0	0.00443237008558	
64.0	125.0	0.00443234495821	
65.0	127.0	0.00443233193013	
66.0	129.0	0.00443233112632	
67.0	131.0	0.00443233114653	
68.0	133.0	0.00443231360439	
69.0	135.0	0.00443228440538	
70.0	137.0	0.00443228434338	
71.0	139.0	0.0044322845261	


==> data/fig_space_station_lsra_hist28.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	74.0	inf	
40.0	76.0	inf	
41.0	78.0	inf	
42.0	80.0	inf	
43.0	82.0	inf	
44.0	84.0	inf	
45.0	86.0	inf	
46.0	88.0	inf	
47.0	90.0	inf	
48.0	92.0	inf	
49.0	94.0	inf	
50.0	96.0	inf	
51.0	98.0	0.00676553117829	
52.0	100.0	0.00442346420419	
53.0	102.0	0.00436524767246	
54.0	104.0	0.00511780117033	
55.0	106.0	0.00207559000146	
56.0	108.0	0.00205793053567	
57.0	110.0	0.00204543423085	
58.0	112.0	0.00203422416804	
59.0	114.0	0.00203380057432	
60.0	116.0	0.00203274039257	
61.0	118.0	0.00198277570279	
62.0	120.0	0.00198276070108	
63.0	122.0	0.00198197934842	
64.0	124.0	0.00198170464505	
65.0	126.0	0.00198103452843	
66.0	128.0	0.00198087251647	
67.0	130.0	0.00198085665558	
68.0	132.0	0.00198082465105	
69.0	134.0	0.00198082101437	


==> data/fig_space_station_lsra_hist30.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	74.0	inf	
40.0	76.0	inf	
41.0	78.0	inf	
42.0	80.0	inf	
43.0	82.0	inf	
44.0	84.0	inf	
45.0	86.0	inf	
46.0	88.0	inf	
47.0	90.0	inf	
48.0	92.0	inf	
49.0	94.0	inf	
50.0	96.0	inf	
51.0	98.0	inf	
52.0	100.0	0.00463097347329	
53.0	102.0	0.00462502950394	
54.0	104.0	0.00460300947378	
55.0	106.0	0.00710017625998	
56.0	108.0	0.00221562943041	
57.0	110.0	0.00221057809362	
58.0	112.0	0.00220726767674	
59.0	114.0	0.00220020561331	
60.0	116.0	0.00220403693592	
61.0	118.0	0.0020670014942	
62.0	120.0	0.00205785949302	
63.0	122.0	0.002056258662	
64.0	124.0	inf	
65.0	125.0	inf	
66.0	127.0	0.00135006525741	
67.0	129.0	0.00134992091549	
68.0	131.0	0.00134961738996	
69.0	133.0	0.00129264333444	
70.0	135.0	0.00129258229581	
71.0	137.0	0.00129233376448	
72.0	139.0	0.00129225004661	
73.0	141.0	0.00129040085827	
74.0	143.0	0.00129040315588	
75.0	145.0	0.00129031892152	
76.0	147.0	0.00129028349602	
77.0	149.0	0.00128997852351	
78.0	151.0	0.00128994586063	
79.0	153.0	0.00128980844859	
80.0	155.0	0.00128976699813	
81.0	157.0	0.00128976467847	


==> data/fig_space_station_lsra_hist32.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	74.0	inf	
40.0	76.0	inf	
41.0	77.0	inf	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	0.00630201383262	
56.0	107.0	inf	
57.0	109.0	0.00455013303873	
58.0	111.0	0.00451702779719	
59.0	113.0	0.00448295335057	
60.0	115.0	0.00402203908158	
61.0	117.0	0.00308351832538	
62.0	119.0	0.00134151318908	
63.0	121.0	0.001331753602	
64.0	123.0	0.00124981007161	
65.0	125.0	0.00124978743128	
66.0	127.0	0.00124930721711	
67.0	129.0	0.00124907094711	
68.0	131.0	0.00124614671872	
69.0	133.0	0.00124593127169	
70.0	135.0	0.00124436882161	
71.0	137.0	0.00124434343346	
72.0	139.0	0.00124431121762	
73.0	141.0	0.00123164356742	
74.0	143.0	0.00123156207366	
75.0	145.0	0.00123137700929	
76.0	147.0	0.00123103727941	
77.0	149.0	0.00123102721105	
78.0	151.0	0.00123101279171	
79.0	153.0	0.00123101001454	
80.0	155.0	0.00123100706844	
81.0	157.0	0.00123094381885	
82.0	159.0	0.00123100679306	
83.0	161.0	0.00123100697374	


==> data/fig_space_station_lsra_hist34.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137179669	
6.0	12.0	0.518807352558	
7.0	14.0	0.510980899082	
8.0	16.0	0.507250570161	
9.0	18.0	inf	
10.0	20.0	0.506569940361	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.007232473	
14.0	26.0	3.19084925881	
15.0	27.0	1.49638227624	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	53.0	inf	
29.0	55.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	inf	
33.0	63.0	inf	
34.0	65.0	inf	
35.0	67.0	inf	
36.0	69.0	inf	
37.0	71.0	inf	
38.0	73.0	inf	
39.0	75.0	inf	
40.0	77.0	inf	
41.0	79.0	inf	
42.0	81.0	inf	
43.0	83.0	inf	
44.0	85.0	inf	
45.0	87.0	inf	
46.0	89.0	inf	
47.0	91.0	inf	
48.0	93.0	inf	
49.0	95.0	0.00316603063372	
50.0	97.0	0.00314617029004	
51.0	99.0	0.00301974147754	
52.0	101.0	0.00262871772837	
53.0	103.0	inf	
54.0	105.0	0.00263121405826	
55.0	107.0	0.00259622162425	
56.0	109.0	0.00257420218638	
57.0	111.0	0.00257533787117	
58.0	113.0	0.00257582540382	
59.0	115.0	0.00256844156249	
60.0	117.0	0.00256944390874	
61.0	119.0	0.00256296392848	
62.0	121.0	0.00252380830058	
63.0	123.0	0.00151201602671	
64.0	125.0	0.00151203222597	
65.0	127.0	0.00150528973676	
66.0	129.0	0.00150528334111	
67.0	131.0	0.00149959981981	
68.0	133.0	0.00149855648314	
69.0	135.0	0.00149820494475	
70.0	137.0	0.00149563393451	
71.0	139.0	0.00146082605045	
72.0	141.0	0.00145920553226	
73.0	143.0	0.00145918109525	
74.0	145.0	0.00145917563984	
75.0	147.0	0.00145859876336	
76.0	149.0	0.001458583688	
77.0	151.0	0.00145857253925	
78.0	153.0	0.00145856752645	
79.0	155.0	0.00145857574752	
80.0	157.0	0.00145857227404	
81.0	159.0	0.00145856807755	
82.0	161.0	0.00145856364954	
83.0	163.0	0.00145833841914	
84.0	165.0	0.00145831279879	
85.0	167.0	0.00145829950541	
86.0	169.0	0.00145829839953	
87.0	171.0	0.0014582978988	
88.0	173.0	0.0014592761378	
89.0	175.0	0.00145927611624	
90.0	177.0	0.00145927613414	
91.0	179.0	0.00265384960631	
92.0	181.0	0.00265387883784	
93.0	183.0	inf	
94.0	185.0	inf	
95.0	187.0	inf	
96.0	189.0	inf	
97.0	191.0	inf	
98.0	193.0	inf	
99.0	195.0	inf	
100.0	197.0	inf	
101.0	199.0	inf	
102.0	201.0	inf	


==> data/fig_space_station_lsra_hist36.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	0.00253667564104	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	0.00136164749449	
57.0	109.0	0.00127508023764	
58.0	111.0	0.000933245214261	
59.0	113.0	0.000773423445546	
60.0	115.0	0.000764603504571	
61.0	117.0	0.000764579441287	
62.0	119.0	0.000762874698405	
63.0	121.0	0.000759869993088	
64.0	123.0	0.000755208725814	
65.0	125.0	0.000754184960025	
66.0	127.0	0.000756075554064	
67.0	129.0	0.000748936982968	
68.0	131.0	0.000728324322788	
69.0	133.0	0.000766400893765	
70.0	135.0	0.000629425690348	
71.0	137.0	0.000579372682962	
72.0	139.0	0.000579047862755	
73.0	141.0	0.000576399892245	
74.0	143.0	0.000576393270821	
75.0	145.0	0.000576370773415	
76.0	147.0	0.000576332487914	
77.0	149.0	0.000576120385213	
78.0	151.0	0.000576029306241	
79.0	153.0	0.000575909229558	
80.0	155.0	0.000575893323436	
81.0	157.0	0.0005758906933	
82.0	159.0	0.000575886986249	
83.0	161.0	0.000575835457693	
84.0	163.0	0.000575635215184	
85.0	165.0	0.000575616431861	
86.0	167.0	0.000575614126231	
87.0	169.0	0.000575253805992	
88.0	171.0	0.000575166299784	
89.0	173.0	0.00057516625175	


==> data/fig_space_station_lsra_hist38.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	0.000768993075669	
58.0	111.0	0.000738756505418	
59.0	113.0	0.000641048660317	
60.0	115.0	0.000636592856046	
61.0	117.0	0.000634688236051	
62.0	119.0	0.000634536527049	
63.0	121.0	0.000623952135245	
64.0	123.0	0.000618243841916	
65.0	125.0	0.000612990404346	
66.0	127.0	0.00061339021009	
67.0	129.0	0.000598732523622	
68.0	131.0	0.000617941516928	
69.0	133.0	0.000609262316186	
70.0	135.0	0.000594248318189	
71.0	137.0	0.000526877021753	
72.0	139.0	0.000526282689456	
73.0	141.0	0.000509930124651	
74.0	143.0	0.000507848997186	
75.0	145.0	0.000507835903931	
76.0	147.0	0.000507284600979	
77.0	149.0	0.00050725318911	
78.0	151.0	0.000506651169304	
79.0	153.0	0.000503271240988	
80.0	155.0	0.000503236195004	
81.0	157.0	0.000503097702605	
82.0	159.0	0.000503066744996	
83.0	161.0	0.000503063668168	
84.0	163.0	0.000503052670477	
85.0	165.0	0.000503045191429	
86.0	167.0	0.000502967071724	
87.0	169.0	0.000502744350429	
88.0	171.0	0.000502741749858	
89.0	173.0	0.000502736747654	
90.0	175.0	0.000502436173859	
91.0	177.0	0.000502277180743	
92.0	179.0	0.000502277161518	
93.0	181.0	0.0005022766	


==> data/fig_space_station_lsra_hist4.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.50670173923	
8.0	16.0	0.506693085658	
9.0	18.0	0.506693049876	
10.0	20.0	0.506693049874	


==> data/fig_space_station_lsra_hist40.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	inf	
58.0	111.0	inf	
59.0	113.0	inf	
60.0	115.0	inf	
61.0	117.0	0.00349192565922	
62.0	119.0	0.00341320873753	
63.0	121.0	0.000754191339801	
64.0	123.0	0.000752710930467	
65.0	125.0	0.000714618303919	
66.0	127.0	0.000699555225717	
67.0	129.0	0.000688371548174	
68.0	131.0	0.000688051558541	
69.0	133.0	0.000689821032469	
70.0	135.0	0.000529931767838	
71.0	137.0	0.000529971363586	
72.0	139.0	0.000518925156708	
73.0	141.0	0.000519031418844	
74.0	143.0	0.000519503172435	
75.0	145.0	0.000518406390503	
76.0	147.0	0.00049524246909	
77.0	149.0	0.000444091858783	
78.0	151.0	0.000438791038961	
79.0	153.0	0.000412677301287	
80.0	155.0	0.000410231546902	
81.0	157.0	0.000410137673118	
82.0	159.0	0.000403258728199	
83.0	161.0	0.000403201387373	
84.0	163.0	0.000402950309496	
85.0	165.0	0.000402927127866	
86.0	167.0	0.000402888735399	
87.0	169.0	0.000402550038945	
88.0	171.0	0.000402513007434	
89.0	173.0	0.000402177971148	
90.0	175.0	0.000402165936642	
91.0	177.0	0.000402112927852	
92.0	179.0	0.00040172250102	
93.0	181.0	0.000401720839683	


==> data/fig_space_station_lsra_hist42.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	inf	
58.0	111.0	inf	
59.0	113.0	inf	
60.0	115.0	inf	
61.0	117.0	inf	
62.0	119.0	0.000863763115255	
63.0	121.0	0.000718332720276	
64.0	123.0	0.000718404836952	
65.0	125.0	0.000724660815861	
66.0	127.0	inf	
67.0	129.0	0.00067060348782	
68.0	131.0	0.000670308141025	
69.0	133.0	0.000667352619197	
70.0	135.0	0.000662430244642	
71.0	137.0	0.000661907289013	
72.0	139.0	0.000479907091515	
73.0	141.0	0.000479862701238	
74.0	143.0	0.000479973064601	
75.0	145.0	0.000479942726763	
76.0	147.0	0.000480055487705	
77.0	149.0	0.000452272440218	
78.0	151.0	0.000485688350939	
79.0	153.0	0.000491849201613	
80.0	155.0	0.000476559227238	
81.0	157.0	0.000371735087567	
82.0	159.0	0.000370239961531	
83.0	161.0	0.000363855031037	
84.0	163.0	0.000363716949693	
85.0	165.0	0.000363699295586	
86.0	167.0	0.000363306085005	
87.0	169.0	0.000362946144905	
88.0	171.0	0.000362582317311	
89.0	173.0	0.000362511879719	
90.0	175.0	0.000362489568995	
91.0	177.0	0.000362426305178	
92.0	179.0	0.000362370969778	
93.0	181.0	0.000362352607419	
94.0	183.0	0.000362303507338	
95.0	185.0	0.000362302122596	
96.0	187.0	0.000362287502847	
97.0	189.0	0.000362286884329	
98.0	191.0	0.000362117312993	
99.0	193.0	0.000361845227544	
100.0	195.0	0.000361845051463	
101.0	197.0	0.0003618428138	
102.0	199.0	0.000361455912221	


==> data/fig_space_station_lsra_hist44.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	0.00160171768919	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	inf	
58.0	111.0	inf	
59.0	113.0	inf	
60.0	115.0	inf	
61.0	117.0	inf	
62.0	119.0	inf	
63.0	121.0	inf	
64.0	123.0	inf	
65.0	125.0	inf	
66.0	127.0	inf	
67.0	129.0	inf	
68.0	131.0	inf	
69.0	133.0	inf	
70.0	135.0	inf	
71.0	137.0	0.000465891082021	
72.0	139.0	0.000411575451664	
73.0	141.0	0.00039732630433	
74.0	143.0	0.000397336324071	
75.0	145.0	0.000397164745796	
76.0	147.0	0.000396601943118	
77.0	149.0	0.000396554682084	
78.0	151.0	0.000395317366176	
79.0	153.0	0.00038046131579	
80.0	155.0	0.000373357180414	
81.0	157.0	0.000345555521306	
82.0	159.0	0.000345459152878	
83.0	161.0	0.000343479968945	
84.0	163.0	0.000334792523562	
85.0	165.0	0.000334656590771	
86.0	167.0	0.000334533753266	
87.0	169.0	0.000334531180291	
88.0	171.0	0.000334471182328	
89.0	173.0	0.000334445842621	
90.0	175.0	0.000332865356495	
91.0	177.0	0.000332251993144	
92.0	179.0	0.000332164453641	
93.0	181.0	0.000331650255782	
94.0	183.0	0.000331573714527	
95.0	185.0	0.000331470986713	
96.0	187.0	0.000331471344491	
97.0	189.0	0.000331414119006	
98.0	191.0	0.00033138045922	
99.0	193.0	0.00033137884561	
100.0	195.0	0.00033137805252	
101.0	197.0	0.000331378016323	
102.0	199.0	0.000331380446867	


==> data/fig_space_station_lsra_hist46.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137171548	
6.0	12.0	0.518807354165	
7.0	14.0	0.510980923349	
8.0	16.0	0.507250571985	
9.0	18.0	inf	
10.0	20.0	0.506569950322	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.169250076	
14.0	26.0	3.35338027927	
15.0	27.0	1.66331316987	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	53.0	inf	
29.0	55.0	inf	
30.0	57.0	inf	
31.0	59.0	inf	
32.0	61.0	inf	
33.0	63.0	inf	
34.0	65.0	inf	
35.0	67.0	inf	
36.0	69.0	0.0423704304509	
37.0	71.0	inf	
38.0	73.0	inf	
39.0	75.0	inf	
40.0	77.0	inf	
41.0	79.0	inf	
42.0	81.0	inf	
43.0	83.0	inf	
44.0	85.0	inf	
45.0	87.0	inf	
46.0	89.0	inf	
47.0	91.0	inf	
48.0	93.0	inf	
49.0	95.0	inf	
50.0	97.0	inf	
51.0	99.0	0.00297253488086	
52.0	101.0	inf	
53.0	103.0	0.00258422038468	
54.0	105.0	inf	
55.0	107.0	inf	
56.0	109.0	inf	
57.0	111.0	inf	
58.0	113.0	inf	
59.0	115.0	inf	
60.0	117.0	inf	
61.0	119.0	inf	
62.0	121.0	inf	
63.0	123.0	inf	
64.0	125.0	inf	
65.0	127.0	inf	
66.0	129.0	inf	
67.0	131.0	inf	
68.0	133.0	inf	
69.0	135.0	inf	
70.0	137.0	inf	
71.0	139.0	inf	
72.0	141.0	inf	
73.0	143.0	inf	
74.0	145.0	inf	
75.0	147.0	inf	
76.0	149.0	inf	
77.0	151.0	inf	
78.0	153.0	inf	
79.0	155.0	0.000358017563021	
80.0	157.0	0.000356602775454	
81.0	159.0	0.000356564366302	
82.0	161.0	0.000356625974782	
83.0	163.0	0.000356315654827	
84.0	165.0	0.00035229944349	
85.0	167.0	0.000352273944871	
86.0	169.0	0.00035001904634	
87.0	171.0	0.000348212230417	
88.0	173.0	0.000351858172123	
89.0	175.0	0.000334691165398	
90.0	177.0	0.000334692571873	
91.0	179.0	0.00031707620875	
92.0	181.0	0.000317064300276	
93.0	183.0	0.000309031407656	
94.0	185.0	0.000308314768723	
95.0	187.0	0.000293838369682	
96.0	189.0	0.000277892312983	
97.0	191.0	0.000277865997216	
98.0	193.0	0.000270926602476	
99.0	195.0	0.000270889541475	
100.0	197.0	0.00027087002641	
101.0	199.0	0.000270867374324	
102.0	201.0	0.000270863348948	


==> data/fig_space_station_lsra_hist48.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	inf	
58.0	111.0	inf	
59.0	113.0	inf	
60.0	115.0	inf	
61.0	117.0	0.0009327471088	
62.0	119.0	0.000893437835184	
63.0	121.0	inf	
64.0	123.0	inf	
65.0	125.0	inf	
66.0	127.0	inf	
67.0	129.0	inf	
68.0	131.0	0.000404462347702	
69.0	133.0	0.000403512778757	
70.0	135.0	0.00039537379511	
71.0	137.0	0.000395839751207	
72.0	139.0	0.000371530610256	
73.0	141.0	0.000371407608503	
74.0	143.0	0.000373454588639	
75.0	145.0	0.000349081553304	
76.0	147.0	0.000340408601805	
77.0	149.0	0.000386565768394	
78.0	151.0	0.000362620085025	
79.0	153.0	0.000362631614038	
80.0	155.0	0.000362565710412	
81.0	157.0	0.000342363314899	
82.0	159.0	0.000342077258387	
83.0	161.0	0.000341587774145	
84.0	163.0	inf	
85.0	165.0	inf	
86.0	167.0	inf	
87.0	169.0	inf	
88.0	171.0	inf	
89.0	173.0	inf	
90.0	175.0	inf	
91.0	177.0	inf	
92.0	179.0	inf	
93.0	181.0	inf	
94.0	183.0	inf	
95.0	185.0	inf	
96.0	187.0	inf	
97.0	189.0	0.000246453625411	
98.0	191.0	0.000227736421444	
99.0	193.0	0.000227714054571	
100.0	195.0	0.000227710693197	
101.0	197.0	0.000227166866396	
102.0	199.0	0.000227301796003	


==> data/fig_space_station_lsra_hist50.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462666	
4.0	8.0	0.624596781973	
5.0	10.0	0.726137186876	
6.0	12.0	0.518807353807	
7.0	14.0	0.510980896841	
8.0	16.0	0.507250570878	
9.0	18.0	inf	
10.0	20.0	0.506569948713	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	249.216237163	
14.0	26.0	inf	
15.0	27.0	0.633026313879	
16.0	29.0	inf	
17.0	31.0	inf	
18.0	33.0	inf	
19.0	35.0	inf	
20.0	37.0	inf	
21.0	39.0	inf	
22.0	41.0	inf	
23.0	43.0	inf	
24.0	45.0	inf	
25.0	47.0	inf	
26.0	49.0	inf	
27.0	51.0	inf	
28.0	52.0	inf	
29.0	54.0	inf	
30.0	56.0	inf	
31.0	58.0	inf	
32.0	60.0	inf	
33.0	62.0	inf	
34.0	64.0	inf	
35.0	66.0	inf	
36.0	68.0	inf	
37.0	70.0	inf	
38.0	72.0	inf	
39.0	73.0	inf	
40.0	75.0	inf	
41.0	77.0	0.0134603597013	
42.0	79.0	inf	
43.0	81.0	inf	
44.0	83.0	inf	
45.0	85.0	inf	
46.0	87.0	inf	
47.0	89.0	inf	
48.0	91.0	inf	
49.0	93.0	inf	
50.0	95.0	inf	
51.0	97.0	inf	
52.0	99.0	inf	
53.0	101.0	inf	
54.0	103.0	inf	
55.0	105.0	inf	
56.0	107.0	inf	
57.0	109.0	inf	
58.0	111.0	inf	
59.0	113.0	inf	
60.0	115.0	inf	
61.0	117.0	inf	
62.0	119.0	0.00068417256895	
63.0	121.0	0.000661465704571	
64.0	123.0	inf	
65.0	125.0	inf	
66.0	127.0	0.000637236717201	
67.0	129.0	0.000644148614099	
68.0	131.0	inf	
69.0	133.0	inf	
70.0	135.0	0.000470935419019	
71.0	137.0	inf	
72.0	139.0	0.000390101487005	
73.0	141.0	0.000389470890859	
74.0	142.0	inf	
75.0	144.0	inf	
76.0	146.0	inf	
77.0	148.0	inf	
78.0	150.0	inf	
79.0	152.0	inf	
80.0	154.0	inf	
81.0	156.0	inf	
82.0	158.0	inf	
83.0	160.0	0.000308509466506	
84.0	162.0	0.000306033713155	
85.0	164.0	0.000305380350141	
86.0	166.0	0.000305152900118	
87.0	168.0	0.000203021945315	
88.0	170.0	0.000202854606224	
89.0	172.0	0.000202353664733	
90.0	174.0	0.000201655081687	
91.0	176.0	0.000201636659458	
92.0	178.0	0.000201577538701	
93.0	180.0	0.000201382312673	
94.0	182.0	0.000201830903569	
95.0	184.0	0.000201367567312	
96.0	186.0	0.000201230097776	
97.0	188.0	0.000200359845991	
98.0	190.0	0.000204527308537	
99.0	192.0	0.000198460876217	
100.0	194.0	0.00019840925303	
101.0	196.0	0.000198355617105	
102.0	198.0	0.00019835640431	


==> data/fig_space_station_lsra_hist6.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	0.508020899611	
10.0	20.0	0.504669549586	
11.0	22.0	0.50463444572	
12.0	24.0	0.504628797895	
13.0	26.0	0.5046264449	
14.0	28.0	0.504626441712	
15.0	30.0	0.504626432303	


==> data/fig_space_station_lsra_hist8.dat <==
n_samples	mu_size	h2_err	
3.0	6.0	0.627154462673	
4.0	8.0	0.62459678198	
5.0	10.0	0.726137163503	
6.0	12.0	0.518807353894	
7.0	14.0	0.510980932239	
8.0	16.0	0.507250576811	
9.0	18.0	inf	
10.0	20.0	0.506569953754	
11.0	22.0	inf	
12.0	24.0	inf	
13.0	25.0	inf	
14.0	26.0	inf	
15.0	27.0	inf	
16.0	29.0	0.496750190422	
17.0	31.0	0.0952385652665	
18.0	33.0	0.0406542254982	
19.0	35.0	0.0406137045976	
20.0	37.0	0.0406093450522	
21.0	39.0	0.039927628994	
22.0	41.0	0.0399275766916	
23.0	43.0	0.0399270282089	


==> data/fig_space_station_quadvf_hist28.dat <==
n_samples	h2_err	
28.0	0.863880713906	
29.0	0.36677691235	
30.0	405.397629983	
31.0	0.489474143937	
32.0	1.11619705305	
33.0	407.259212965	
34.0	407.754732509	
35.0	0.16354845818	
36.0	0.0424861517501	
37.0	0.143851638656	
38.0	0.137183934545	
39.0	0.218583307935	
40.0	0.323820216776	
41.0	0.0890940453875	
42.0	0.0565514760201	
43.0	0.113651853101	
44.0	0.456605176083	
45.0	0.392657406102	
46.0	0.0978757238549	
47.0	0.0732628426104	
48.0	0.899302383031	
49.0	0.211006505392	
50.0	0.120940442114	
51.0	0.0840749657367	
52.0	0.0724416542372	
53.0	0.0879569549711	
54.0	0.407811862187	
55.0	0.0119384761859	
56.0	0.0812549986731	
57.0	0.0898339433423	
58.0	768.656123925	
59.0	0.0412932000986	
60.0	0.0591779620944	
61.0	0.995662489805	
62.0	1375.61079168	
63.0	0.253323216394	
64.0	0.0351488000479	
65.0	0.0589567719504	
66.0	0.0167141184557	
67.0	0.0084907173155	
68.0	0.0261724019676	
69.0	0.0138915260379	
70.0	0.0122516572021	
71.0	0.0161271825435	
72.0	0.00605089312295	
73.0	0.0114304831081	
74.0	0.0167739204346	
75.0	0.0103522890089	
76.0	0.00643246756204	
77.0	0.00945925983816	
78.0	0.00896454759531	
79.0	0.00893480988999	
80.0	0.019417667347	
81.0	0.0138300019635	
82.0	0.031261571376	
83.0	0.0083307794035	
84.0	0.00725719805172	
85.0	0.00651792184493	
86.0	0.00730495374455	
87.0	0.00975849616569	
88.0	0.0102823819923	
89.0	0.00935418987618	
90.0	0.00572597681703	
91.0	0.00455633954652	
92.0	0.00682563887788	
93.0	0.00819607654415	
94.0	0.0057510957078	
95.0	0.0099271539788	
96.0	0.00830436186362	
97.0	0.00837758546098	
98.0	0.00542377964022	
99.0	0.0062612577848	
100.0	0.00547078694146	
101.0	0.00534934122481	
102.0	0.00394014063776	
103.0	0.00462235717763	
104.0	0.00933270410918	
105.0	0.00837631932759	
106.0	0.00735591428069	
107.0	0.00341223648941	
108.0	0.00380258304378	
109.0	0.00702266641525	
110.0	0.00762382740843	
111.0	0.00919828980605	
112.0	0.00733120368433	
113.0	0.00712787679817	
114.0	0.00307314485489	
115.0	0.00276787083841	
116.0	0.00458569814906	
117.0	0.00546876787673	
118.0	0.00685712673943	
119.0	0.00843353330861	
120.0	0.00467800864025	
121.0	0.00279447903415	
122.0	0.00239650014103	
123.0	0.00432870066369	
124.0	0.00516508724486	
125.0	0.0061680482399	
126.0	0.00777661448758	
127.0	0.00590326487994	
128.0	0.00375753734955	
129.0	0.00233449624175	
130.0	0.00349380602915	
131.0	0.00391545791076	
132.0	0.00565022862787	
133.0	0.00628419860408	
134.0	0.00445693988398	
135.0	0.00468862489296	
136.0	0.00294508323337	
137.0	0.00434043848591	
138.0	0.00430018198641	
139.0	0.0044535972304	
140.0	0.00619209627883	
141.0	0.00698823540591	
142.0	0.00348687837847	
143.0	0.00375519323171	
144.0	0.00375162080774	
145.0	0.00389412737111	
146.0	0.00462613698056	
147.0	0.00503687665351	
148.0	0.00520587309715	
149.0	0.004138910904	
150.0	0.00420931403117	
151.0	0.00337511944851	
152.0	0.00358503335266	
153.0	0.0036867877518	
154.0	0.00490847882454	
155.0	0.00552798128096	
156.0	0.00530208382374	
157.0	0.00389304232343	
158.0	0.00442689151554	
159.0	0.00393179044332	
160.0	0.00372560327039	
161.0	0.00276531504441	
162.0	0.00437644649168	
163.0	0.00534992788451	
164.0	0.00506461208415	
165.0	0.00478439311425	
166.0	0.00370016296701	
167.0	0.00295844879114	
168.0	0.00401558597	
169.0	0.0033629033816	
170.0	0.00525084029206	
171.0	0.00617008374929	
172.0	0.00430290171137	
173.0	0.00430262296398	
174.0	0.00292030982431	
175.0	0.00287057651037	
176.0	0.003586320802	
177.0	0.00429671764437	
178.0	0.00403194290878	
179.0	0.00393333564017	
180.0	0.00387013755002	
181.0	0.00369387711332	
182.0	0.00340796809782	
183.0	0.00241805162691	
184.0	0.00313689243242	
185.0	0.00258578429444	
186.0	0.00235636633958	
187.0	0.0050325731674	
188.0	0.0037594572257	
189.0	0.00308217304779	
190.0	0.00302035471915	
191.0	0.00240687787529	
192.0	0.00366633990436	
193.0	0.00554341967439	
194.0	0.00389438438598	
195.0	0.00302926825673	
196.0	0.00333104749013	
197.0	0.00306570816978	
198.0	0.0022315535158	
199.0	0.00435029138684	
200.0	0.00527986427435	
201.0	0.00491755193595	
202.0	0.00506097711395	
203.0	0.00417919512431	
204.0	0.00253050119387	
205.0	0.00212555473741	
206.0	0.00228630085102	
207.0	0.00400383451534	
208.0	0.00556456524202	
209.0	0.00423795864848	
210.0	0.00365619703522	
211.0	0.00311463177384	
212.0	0.00244898393071	
213.0	0.00269772183763	
214.0	0.00295449280232	
215.0	0.00408471241429	
216.0	0.00396362353587	
217.0	0.00423174258814	
218.0	0.00317962245817	
219.0	0.0025271552893	
220.0	0.00227252718303	
221.0	0.00330160866555	
222.0	0.00377864598072	
223.0	0.005032974243	
224.0	0.00350459098544	
225.0	0.00242537688472	
226.0	0.00211389828994	
227.0	0.00226331225765	
228.0	0.00260919351191	
229.0	0.00308460838344	
230.0	0.00335572743232	
231.0	0.00376604030115	
232.0	0.00304575703715	
233.0	0.0029482813707	
234.0	0.00264819177163	
235.0	0.00324060279923	
236.0	0.00275365791024	
237.0	0.00362267164348	
238.0	0.00441126211505	
239.0	0.00332891035833	
240.0	0.00329965280223	
241.0	0.00268590515583	
242.0	0.00234814639956	
243.0	0.00255817573346	
244.0	0.00305824838432	
245.0	0.00325829587224	
246.0	0.00334202400916	
247.0	0.0033738932263	
248.0	0.00367744579425	
249.0	0.0029769211747	
250.0	0.00315870269118	
251.0	0.00268267968451	
252.0	0.00401021790722	
253.0	0.00454385933095	
254.0	0.00216287106858	
255.0	0.00259981000039	
256.0	0.00264868480545	
257.0	0.00286049868699	
258.0	0.00279816984257	
259.0	0.0029599537984	
260.0	0.00272885282314	
261.0	0.00285349906339	
262.0	0.00274568163678	
263.0	0.00317588159984	
264.0	0.00288895362904	
265.0	0.0032409060971	
266.0	0.00305919569991	
267.0	0.00357109477271	
268.0	0.00376868863858	
269.0	0.00323526552065	
270.0	0.00354021334104	
271.0	0.00279954708359	
272.0	0.00264452095685	
273.0	0.00303808792708	
274.0	0.00230035882335	
275.0	0.00285089194991	
276.0	0.00326105748431	
277.0	0.00287339815522	
278.0	0.00316606223808	
279.0	0.00330104941718	
280.0	0.00215637357549	
281.0	0.00208998378392	
282.0	0.00246051084412	
283.0	0.00312737032821	
284.0	0.0032718607628	
285.0	0.00236372411862	
286.0	0.00219090488816	
287.0	0.00280400529638	
288.0	0.0020987426855	
289.0	0.00314244207199	
290.0	0.0029913923226	
291.0	0.00283450380267	
292.0	0.00343940754487	
293.0	0.00357099964835	
294.0	0.00335558427691	
295.0	0.0022610587743	
296.0	0.00211578864956	
297.0	0.00318723618896	
298.0	0.00281747226917	
299.0	0.00288541379818	
300.0	0.00302112169436	
301.0	0.00210845344514	
302.0	0.00211083836316	
303.0	0.0028416823382	
304.0	0.00277487357566	
305.0	0.00335573441858	
306.0	0.0032164235742	
307.0	0.00313936220851	
308.0	0.00207404074419	
309.0	0.00308451362543	
310.0	0.00310335791725	
311.0	0.00303588825637	
312.0	0.002858712754	
313.0	0.00278363931095	
314.0	0.00285386031962	
315.0	0.00231729800578	
316.0	0.00207440896159	
317.0	0.00310104706914	
318.0	0.00316100892282	
319.0	0.0026965987609	
320.0	0.00279095605798	
321.0	0.00280761944453	
322.0	0.00310931380342	
323.0	0.00292856130709	
324.0	0.00301227732229	
325.0	0.00302812917966	
326.0	0.00302778193682	
327.0	0.00306698460955	
328.0	0.00293259099387	
329.0	0.00294790758038	
330.0	0.0022582896556	
331.0	0.00257147877701	
332.0	0.00225592183296	
333.0	0.00273748702419	
334.0	0.00279882728675	
335.0	0.00276765532426	
336.0	0.00283498213234	
337.0	0.00260126521429	
338.0	0.00301884566869	
339.0	0.00282521491967	
340.0	0.00288655762659	
341.0	0.00272775065421	
342.0	0.00273469866733	
343.0	0.0028029688139	
344.0	0.002666092418	
345.0	0.00280457499607	
346.0	0.00206160912872	
347.0	0.00205420818746	
348.0	0.00219880590322	
349.0	0.00262044310434	
350.0	0.00204348603937	
351.0	0.00285919246288	
352.0	0.00285181039699	
353.0	0.00283798694182	
354.0	0.00303620823627	
355.0	0.00277502567362	
356.0	0.00275428001995	
357.0	0.00243787363481	
358.0	0.00244041785203	
359.0	0.00276951871699	
360.0	0.00282655221238	
361.0	0.00281556530977	
362.0	0.00271012696282	
363.0	0.00273182071023	
364.0	0.00244087115304	
365.0	0.00201222458713	
366.0	0.00277047159347	
367.0	0.00277342522173	
368.0	0.00276983153894	
369.0	0.0027618375323	
370.0	0.00277382011122	
371.0	0.00278252214986	
372.0	0.00275619882043	
373.0	0.00254133981424	
374.0	0.00262980869179	
375.0	0.00228910479135	
376.0	0.00203534265948	
377.0	0.00202712926644	
378.0	0.00202752959835	
379.0	0.00240831891531	
380.0	0.00272240222015	
381.0	0.00271793982513	
382.0	0.00273546932605	
383.0	0.0027654070404	
384.0	0.00276600565176	
385.0	0.00280915290556	
386.0	0.00256646379371	
387.0	0.00271852567447	
388.0	0.00270465913555	
389.0	0.00269845176324	
390.0	0.00226258790199	
391.0	0.00200472270022	
392.0	0.00215986195703	
393.0	0.00229859048564	
394.0	0.00272144073709	
395.0	0.00270014988243	
396.0	0.00269918962867	
397.0	0.00284381955961	
398.0	0.00275354963522	
399.0	0.00278883828493	
400.0	0.00277228869143	
401.0	0.00239418223472	
402.0	0.00270489766326	
403.0	0.00286370136313	
404.0	0.00257788482923	
405.0	0.00222929336419	
406.0	0.0020908779387	
407.0	0.00209051869796	
408.0	0.00219225428225	
409.0	0.00251329048503	
410.0	0.00269474451517	
411.0	0.00282670736247	
412.0	0.00272595066876	
413.0	0.00241465484482	
414.0	0.00289860580581	
415.0	0.00273364108378	
416.0	0.00270741418944	
417.0	0.00269596734503	
418.0	0.00280652114919	
419.0	0.00246439077828	
420.0	0.00275130210935	
421.0	0.00276549781598	
422.0	0.00255785965152	
423.0	0.00214828321633	
424.0	0.00270302785623	
425.0	0.00270040875913	
426.0	0.00270841261811	
427.0	0.00273409399818	
428.0	0.00274325191575	
429.0	0.00272691216701	
430.0	0.002838482994	
431.0	0.00270526121871	
432.0	0.00259769784525	
433.0	0.00237731840844	
434.0	0.00238339406651	
435.0	0.00238843076579	
436.0	0.00270828548145	
437.0	0.00270444200146	
438.0	0.00279664769167	
439.0	0.00241092491429	
440.0	0.00270794950038	
441.0	0.00271722571517	
442.0	0.00282228307808	
443.0	0.00260773557939	
444.0	0.00269045233336	
445.0	0.0029471162655	
446.0	0.00256686228088	
447.0	0.00251349596255	
448.0	0.00265334714423	
449.0	0.00271361582418	
450.0	0.00220701602458	
451.0	0.00211126706155	
452.0	0.00211299707599	
453.0	0.00269707427776	
454.0	0.00269910879996	
455.0	0.00270427791048	
456.0	0.00270618780944	
457.0	0.00270421365335	
458.0	0.00269969702624	
459.0	0.00252344191202	
460.0	0.00200068980474	
461.0	0.00200293521942	
462.0	0.00242054212743	
463.0	0.00237208276198	
464.0	0.00238064471353	
465.0	0.00223316821665	
466.0	0.00215581128764	
467.0	0.00217167491383	
468.0	0.0022672579306	
469.0	0.00270202425837	
470.0	0.00270142445897	
471.0	0.00269900458693	
472.0	0.00245369516759	
473.0	0.00249267626454	
474.0	0.00249906817476	
475.0	0.00270118208808	
476.0	0.00280754737876	
477.0	0.00267004731933	
478.0	0.00249187859243	
479.0	0.00269646092394	
480.0	0.00269720801651	
481.0	0.00270034791212	
482.0	0.00218247179084	
483.0	0.00230661128911	
484.0	0.0027002817304	
485.0	0.00269767378729	
486.0	0.00269644472762	
487.0	0.00252543281918	
488.0	0.00252711572866	
489.0	0.00264621871576	
490.0	0.00281140466801	
491.0	0.00269618736903	
492.0	0.0026927030558	
493.0	0.00241175751445	
494.0	0.00269447918286	
495.0	0.00216339079538	
496.0	0.00261466505613	
497.0	0.00270363617159	
498.0	0.00236947883559	
499.0	0.00268983464346	
500.0	0.00245209701846	
501.0	0.00269162201955	
502.0	0.00247924021696	
503.0	0.00270415852693	
504.0	0.00251672129011	
505.0	0.00269633399775	
506.0	0.00277615872759	
507.0	0.00268814721259	
508.0	0.00268995524689	
509.0	0.00223945447943	
510.0	0.00215278336134	
511.0	0.00211221872691	
512.0	0.00213169730282	
513.0	0.00268842614074	
514.0	0.00243498386827	
515.0	0.00259713556118	
516.0	0.00245448586965	
517.0	0.00269714984517	
518.0	0.00270132890465	
519.0	0.00278787154979	
520.0	0.00269000657631	
521.0	0.00262953338061	
522.0	0.00240366379426	
523.0	0.00269034027178	
524.0	0.00269623138635	
525.0	0.0026841233376	
526.0	0.00258244695062	
527.0	0.00216869977099	
528.0	0.00243146365553	
529.0	0.0024199751308	
530.0	0.00235501233769	
531.0	0.00239270701852	
532.0	0.00269756737886	
533.0	0.00269590361527	
534.0	0.00269166194205	
535.0	0.00268906053015	
536.0	0.00268872486077	
537.0	0.00269013178545	
538.0	0.00224733358509	
539.0	0.00236921126182	
540.0	0.0026941221323	
541.0	0.00269123157872	
542.0	0.0024309014068	
543.0	0.0023649757086	
544.0	0.00236589547523	
545.0	0.00269246262387	
546.0	0.00236937886303	
547.0	0.00269376354025	
548.0	0.00269124126302	
549.0	0.00268906998888	
550.0	0.00281293963719	
551.0	0.00268911530999	
552.0	0.00236611350387	
553.0	0.00269131473276	
554.0	0.00269090155463	
555.0	0.00268946100279	
556.0	0.00199043448028	
557.0	0.00199081517951	
558.0	0.00268710036989	
559.0	0.0026883086188	
560.0	0.00236496804012	
561.0	0.00255076818684	
562.0	0.00230353239971	
563.0	0.00216592428557	
564.0	0.00206615299377	
565.0	0.00268759716336	
566.0	0.00268833891494	
567.0	0.00239944096149	
568.0	0.00248269260398	
569.0	0.00260137620779	
570.0	0.00268764438486	
571.0	0.00268822581102	
572.0	0.00268852388886	
573.0	0.00268878928367	
574.0	0.00268814565818	
575.0	0.00268690222163	
576.0	0.00268627418679	
577.0	0.00268665748206	
578.0	0.00268759051856	
579.0	0.00268832365359	
580.0	0.00268815234496	
581.0	0.00268768456779	
582.0	0.00250321626033	
583.0	0.00268656416395	
584.0	0.00275229967916	
585.0	0.00268835081452	
586.0	0.00268945360781	
587.0	0.00268917963622	
588.0	0.00261113557101	
589.0	0.00268618147571	
590.0	0.00268617547696	
591.0	0.00268647409166	
592.0	0.00268687314111	
593.0	0.00269047253516	
594.0	0.00268976972868	
595.0	0.0027172123945	
596.0	0.00239803928305	
597.0	0.00198829067716	
598.0	0.00268493644657	
599.0	0.00230243145182	
600.0	0.00228566701814	
601.0	0.00222552190623	
602.0	0.00221549725497	
603.0	0.00220607738487	
604.0	0.00228498720382	
605.0	0.00268354569338	
606.0	0.00251575507567	
607.0	0.00268841511044	
608.0	0.00269054682506	
609.0	0.00268881329183	
610.0	0.00239542947418	
611.0	0.00240338415006	
612.0	0.0027449546466	
613.0	0.00268397154382	
614.0	0.00268643865784	
615.0	0.00236484497417	
616.0	0.00268832862042	
617.0	0.00268533347061	
618.0	0.00272183564261	
619.0	0.00268149842551	
620.0	0.00272172676242	
621.0	0.0026847135883	
622.0	0.00268728523118	
623.0	0.00268792508808	
624.0	0.00268610333064	
625.0	0.00268356629832	
626.0	0.00268213175637	
627.0	0.00271218458686	
628.0	0.00268438261431	
629.0	0.00281196096312	
630.0	0.00268777948729	
631.0	0.00271281010469	
632.0	0.00215423104109	
633.0	0.00215279249821	
634.0	0.00268221962268	
635.0	0.00268346885485	
636.0	0.00268553295901	
637.0	0.00253961430463	
638.0	0.00281088953375	
639.0	0.00239359174796	
640.0	0.0023974665416	
641.0	0.00240408635254	
642.0	0.00268277125463	
643.0	0.00268436831249	
644.0	0.00262817354582	
645.0	0.00268617547555	
646.0	0.00268548959975	
647.0	0.00268440022817	
648.0	0.00268331967403	
649.0	0.00272658132496	
650.0	0.00236022641557	
651.0	0.00239911632226	
652.0	0.00268483897496	
653.0	0.00268511421071	
654.0	0.0025882435336	
655.0	0.00268409777664	
656.0	0.00268326867017	
657.0	0.00268273488373	
658.0	0.00235963285938	
659.0	0.00268302043772	
660.0	0.00268363326377	
661.0	0.00268409739878	
662.0	0.00268421685939	
663.0	0.00268386263823	
664.0	0.00238225446063	
665.0	0.00206947530886	
666.0	0.00268245771422	
667.0	0.00268292589403	
668.0	0.00206658440358	
669.0	0.00206736934493	
670.0	0.00268442353063	
671.0	0.002360390677	
672.0	0.00268046693385	
673.0	0.00268092264849	
674.0	0.00267517724957	
675.0	0.00263972138409	
676.0	0.0026839209275	
677.0	0.00267475870427	
678.0	0.0019882905134	
679.0	0.0025283334928	
680.0	0.00238655887369	
681.0	0.00198776795999	
682.0	0.0026825124975	
683.0	0.00270055764514	
684.0	0.00236154176128	
685.0	0.00269006691813	
686.0	0.00268309830344	
687.0	0.00268202083704	
688.0	0.00252250143811	
689.0	0.00268268603715	
690.0	0.00268406451384	
691.0	0.002685145292	
692.0	0.0024035065669	
693.0	0.00268344361237	
694.0	0.00268200617302	
695.0	0.00238217869053	
696.0	0.00268220051697	
697.0	0.00269927019992	
698.0	0.00268479723285	
699.0	0.00208718299802	
700.0	0.00209160183503	
701.0	0.00210256232004	
702.0	0.0026812926886	
703.0	0.00214413659762	
704.0	0.00269256831501	
705.0	0.00236098535901	
706.0	0.00236147181802	
707.0	0.00268404224531	
708.0	0.00251877739812	
709.0	0.00268171387487	
710.0	0.00268168683546	
711.0	0.00236703108515	
712.0	0.00223589852847	
713.0	0.00218365098151	
714.0	0.00218945255547	
715.0	0.00223012879697	
716.0	0.0023019382934	
717.0	0.00235891615336	
718.0	0.00252627928891	
719.0	0.00265708764585	
720.0	0.00268359776149	
721.0	0.0023781248206	
722.0	0.00268239979732	
723.0	0.0023763068653	
724.0	0.0027092774222	
725.0	0.00238710150195	
726.0	0.00268311994392	
727.0	0.00242541873614	
728.0	0.00268330718673	
729.0	0.00268264064286	
730.0	0.00268215119339	
731.0	0.00268197104384	
732.0	0.00268225529621	
733.0	0.00268307821525	
734.0	0.00268358516259	
735.0	0.00237110615692	
736.0	0.0020720722841	
737.0	0.00268217898455	
738.0	0.00268196937801	
739.0	0.00268208831525	
740.0	0.00268255524643	
741.0	0.00268306971822	
742.0	0.00269632705313	
743.0	0.00268269099058	
744.0	0.00268243177758	
745.0	0.00268241996142	
746.0	0.00268251847932	
747.0	0.00257684586763	
748.0	0.00236154131841	
749.0	0.00198388533796	
750.0	0.00236355847665	
751.0	0.00209385936042	
752.0	0.0020903338845	
753.0	0.0021037099867	
754.0	0.00213971522932	
755.0	0.0022091409591	
756.0	0.00231944920503	
757.0	0.00247672077464	
758.0	0.00269324282813	
759.0	0.00241404146069	
760.0	0.00237208945973	
761.0	0.00251659207306	
762.0	0.00237470949606	
763.0	0.00237285689095	
764.0	0.00237001075332	
765.0	0.00268198516405	
766.0	0.00268247750407	
767.0	0.00268308469295	
768.0	0.00268339363487	
769.0	0.00268303624913	
770.0	0.00268230353429	
771.0	0.00268887347745	
772.0	0.0026921030363	
773.0	0.00268237645767	
774.0	0.0023724554986	
775.0	0.00251625964569	
776.0	0.00268284119256	
777.0	0.00239275644334	
778.0	0.00268164735585	
779.0	0.00268163800487	
780.0	0.00268204970917	
781.0	0.00268104261132	
782.0	0.002499754138	
783.0	0.00268003542229	
784.0	0.00266428536784	
785.0	0.00244782749017	
786.0	0.002498925127	
787.0	0.00268211436393	
788.0	0.00236575637549	
789.0	0.00218350575561	
790.0	0.00202053286185	
791.0	0.00203374695421	
792.0	0.002364768925	
793.0	0.00218084293715	
794.0	0.00232846815372	
795.0	0.00252540066797	
796.0	0.00235975229767	
797.0	0.00235982550206	
798.0	0.0026814943063	
799.0	0.00268206640501	
800.0	0.00268179630598	
801.0	0.00236541619592	
802.0	0.00213539691353	
803.0	0.00217489332726	
804.0	0.00221677069854	
805.0	0.00224278741135	
806.0	0.00268224124077	
807.0	0.00268207820855	
808.0	0.00268212769261	
809.0	0.00268239749152	
810.0	0.00268262437117	
811.0	0.00235956457341	
812.0	0.00250888058901	
813.0	0.00268222802015	
814.0	0.00269026982823	
815.0	0.00268240583967	
816.0	0.00268257552935	
817.0	0.00268256944052	
818.0	0.00268222738214	
819.0	0.00268185045284	
820.0	0.00268172452252	
821.0	0.00238277418145	
822.0	0.00244854996557	
823.0	0.00269019142028	
824.0	0.00217986532512	
825.0	0.00211757659331	
826.0	0.00257490527326	
827.0	0.00268151028602	
828.0	0.00268165590755	
829.0	0.00259765418674	
830.0	0.00235966036018	
831.0	0.00268277372053	
832.0	0.00236381214569	
833.0	0.00260836322506	
834.0	0.00235894183765	
835.0	0.00236307350439	
836.0	0.00206489240066	
837.0	0.00204548950869	
838.0	0.00249953017289	
839.0	0.00202561439586	
840.0	0.0020229154018	
841.0	0.00268129936831	
842.0	0.0020229156722	
843.0	0.00236714989105	
844.0	0.00248189381569	
845.0	0.00250862552833	
846.0	0.00268223792854	
847.0	0.00268180383306	
848.0	0.00237881189571	
849.0	0.0023636235635	
850.0	0.00268168164351	
851.0	0.00268750314247	
852.0	0.00268244699751	
853.0	0.00268232213776	
854.0	0.00268191268612	
855.0	0.00268154186463	
856.0	0.00236803446897	
857.0	0.00236664341511	
858.0	0.00268195284986	
859.0	0.00236447029169	
860.0	0.00232850802935	
861.0	0.00236031036027	
862.0	0.00210277651144	
863.0	0.00205110985196	
864.0	0.0020333844368	
865.0	0.00203656898601	
866.0	0.00205640728906	
867.0	0.00268203954993	
868.0	0.00218365418007	
869.0	0.00231113556	
870.0	0.00235879561246	
871.0	0.00268142993353	
872.0	0.00268152376335	
873.0	0.00268163637438	
874.0	0.00236079564142	
875.0	0.00268166398343	
876.0	0.00268150509484	
877.0	0.00268040465314	
878.0	0.00254660324725	
879.0	0.00268013815363	
880.0	0.00268127834343	
881.0	0.00269478948712	
882.0	0.0026918012775	
883.0	0.00268130573267	
884.0	0.00268139459351	
885.0	0.00268145869862	
886.0	0.00250672820313	
887.0	0.00268122763269	
888.0	0.00268826280758	
889.0	0.00268100967107	
890.0	0.00237371115214	
891.0	0.0026826839826	
892.0	0.0026815688501	
893.0	0.00268156034785	
894.0	0.00268131945098	
895.0	0.00268099365148	
896.0	0.00268083554302	
897.0	0.00254946745583	
898.0	0.00225597994231	
899.0	0.00215759321736	
900.0	0.00209694771353	
901.0	0.00268122628608	
902.0	0.00225131213697	
903.0	0.00208318153725	
904.0	0.00211714248324	
905.0	0.00210856080056	
906.0	0.00235851741537	
907.0	0.00206911882014	
908.0	0.00264461527523	
909.0	0.00267354611331	
910.0	0.00268058929391	
911.0	0.00235998846208	
912.0	0.00236546708368	
913.0	0.00198318172053	
914.0	0.00236282754731	
915.0	0.00268134593444	
916.0	0.00268081540094	
917.0	0.00268042855445	
918.0	0.00247425750572	
919.0	0.00268075402702	
920.0	0.00268365960522	
921.0	0.0026815690614	
922.0	0.00247145863035	
923.0	0.00239974503637	
924.0	0.00268032365401	
925.0	0.00268015872812	
926.0	0.00228052753555	
927.0	0.00236379700285	
928.0	0.00268137675875	
929.0	0.0022535728727	
930.0	0.00225599124302	
931.0	0.0023634882325	
932.0	0.00268017727611	
933.0	0.00268024726676	
934.0	0.0026806226938	
935.0	0.00268106415528	
936.0	0.00261332733095	
937.0	0.00268094446018	
938.0	0.00268048527092	
939.0	0.00213929729604	
940.0	0.00215532575332	
941.0	0.00268035218189	
942.0	0.00201155492396	
943.0	0.00201114397988	
944.0	0.0024483701126	
945.0	0.0026427019589	
946.0	0.00235773040196	
947.0	0.00268012529623	
948.0	0.00268028243738	
949.0	0.00250855029455	
950.0	0.00268077629497	
951.0	0.00268078964366	
952.0	0.00236126884393	
953.0	0.00236134542942	
954.0	0.0026802266564	
955.0	0.00268027915414	
956.0	0.00235981893507	
957.0	0.00235915185911	
958.0	0.0024979298978	
959.0	0.00268060357997	
960.0	0.0026804187116	
961.0	0.00268023910894	
962.0	0.00268016826963	
963.0	0.00268023136421	
964.0	0.00268036730214	
965.0	0.00268049305116	
966.0	0.00235797791169	
967.0	0.00268049352331	
968.0	0.00236749143129	
969.0	0.00263945250625	
970.0	0.00260819876667	
971.0	0.00246357388168	
972.0	0.00233862745729	
973.0	0.00199616227539	
974.0	0.00265859723294	
975.0	0.00213270129942	
976.0	0.00212085139171	
977.0	0.00249739338332	
978.0	0.00236767895368	
979.0	0.00267997311777	
980.0	0.00268011388719	
981.0	0.00236235263713	
982.0	0.00268711250288	
983.0	0.0026804505467	
984.0	0.00268023137713	
985.0	0.00268180964662	
986.0	0.00267980797689	
987.0	0.00267986001453	
988.0	0.00267918344493	
989.0	0.00268035416119	
990.0	0.00268048657988	
991.0	0.00235767992154	
992.0	0.00268158061823	
993.0	0.00267985730822	
994.0	0.00267980246357	
995.0	0.0023604525706	
996.0	0.00268023880546	
997.0	0.0026804423601	
998.0	0.00268040488824	
999.0	0.0026801436424	
1000.0	0.00267985333109	


==> data/fig_space_station_tfirka.dat <==
r	rnorm	
2.0	0.624596778183	
4.0	0.506693049867	
6.0	0.0606636142815	
8.0	0.503835264402	
10.0	0.503829410828	
12.0	0.0282269502777	
14.0	0.0278125136903	
16.0	0.0252177083369	
18.0	0.022057324211	
20.0	0.0255440121931	
22.0	0.0135367341309	
24.0	0.0142915089582	
26.0	0.0134490078138	
28.0	0.00416923653462	
30.0	0.00416184488824	
32.0	0.00318399092248	
34.0	0.0030284372308	
36.0	0.00236316760858	
38.0	0.00111583000544	
40.0	0.00105539024223	
42.0	0.000639288179778	
44.0	0.000366093161608	
46.0	0.000286712469228	
48.0	0.000246225163036	
50.0	0.000197921101502	


==> data/fig_space_station_tfirka_hist10.dat <==
n_samples	mu_size	h2_err	
20.0	10.0	0.508503537006	
40.0	10.0	inf	
60.0	10.0	0.504564844021	
80.0	10.0	0.503881121238	
100.0	10.0	0.503830025692	
120.0	10.0	0.503829440945	
140.0	10.0	0.503829414001	
160.0	10.0	0.503829411131	
180.0	10.0	0.503829410859	
200.0	10.0	0.503829410831	
220.0	10.0	0.503829410829	
240.0	10.0	0.503829410828	


==> data/fig_space_station_tfirka_hist12.dat <==
n_samples	mu_size	h2_err	
24.0	12.0	inf	
48.0	12.0	inf	
72.0	12.0	inf	
96.0	12.0	inf	
120.0	12.0	inf	
144.0	12.0	0.355461497103	
168.0	12.0	inf	
192.0	12.0	0.0406437633599	
216.0	12.0	0.038688591714	
240.0	12.0	0.0383965404708	
264.0	12.0	0.0372862667245	
288.0	12.0	0.0348407684545	
312.0	12.0	0.0283390957771	
336.0	12.0	0.028226960015	
360.0	12.0	0.0282269502808	
384.0	12.0	0.0282269502777	


==> data/fig_space_station_tfirka_hist14.dat <==
n_samples	mu_size	h2_err	
28.0	14.0	inf	
56.0	14.0	0.508148381993	
84.0	14.0	inf	
112.0	14.0	inf	
140.0	14.0	0.0780277955894	
168.0	14.0	inf	
196.0	14.0	0.0396322711131	
224.0	14.0	inf	
252.0	14.0	0.0395284629851	
280.0	14.0	0.0393220549211	
308.0	14.0	0.0391431012951	
336.0	14.0	inf	
364.0	14.0	inf	
392.0	14.0	inf	
420.0	14.0	inf	
448.0	14.0	0.0345936575791	
476.0	14.0	0.0278300579274	
504.0	14.0	0.027812518399	
532.0	14.0	0.0278125136962	
560.0	14.0	0.0278125136904	
588.0	14.0	0.0278125136903	


==> data/fig_space_station_tfirka_hist16.dat <==
n_samples	mu_size	h2_err	
32.0	16.0	inf	
64.0	16.0	0.544695712397	
96.0	16.0	inf	
128.0	16.0	inf	
160.0	16.0	0.0394904045108	
192.0	16.0	inf	
224.0	16.0	inf	
256.0	16.0	inf	
288.0	16.0	inf	
320.0	16.0	inf	
352.0	16.0	0.0278794994563	
384.0	16.0	0.0277989816234	
416.0	16.0	inf	
448.0	16.0	inf	
480.0	16.0	0.0261956590644	
512.0	16.0	0.0252540742434	
544.0	16.0	0.025217812892	
576.0	16.0	0.0252177086089	
608.0	16.0	0.0252177083376	
640.0	16.0	0.0252177083369	


==> data/fig_space_station_tfirka_hist18.dat <==
n_samples	mu_size	h2_err	
36.0	18.0	inf	
72.0	18.0	inf	
108.0	18.0	inf	
144.0	18.0	inf	
180.0	18.0	0.0286410235973	
216.0	18.0	inf	
252.0	18.0	inf	
288.0	18.0	0.0257589944225	
324.0	18.0	inf	
360.0	18.0	0.0264173428793	
396.0	18.0	inf	
432.0	18.0	0.0267525644051	
468.0	18.0	inf	
504.0	18.0	inf	
540.0	18.0	inf	
576.0	18.0	0.0233054028788	
612.0	18.0	0.0231504318231	
648.0	18.0	0.0231428099056	
684.0	18.0	0.0231389319743	
720.0	18.0	0.0231358914561	
756.0	18.0	0.0231329014657	
792.0	18.0	0.0231295299402	
828.0	18.0	0.023124352773	
864.0	18.0	0.0231161747098	
900.0	18.0	0.0230962408865	
936.0	18.0	0.0230539455632	
972.0	18.0	0.0228744860156	
1008.0	18.0	0.0225215779552	
1044.0	18.0	0.0221059293702	
1080.0	18.0	0.0220597818823	
1116.0	18.0	0.0220574082323	
1152.0	18.0	0.0220573271759	
1188.0	18.0	0.0220573243407	
1224.0	18.0	0.0220573242235	
1260.0	18.0	0.0220573242135	
1296.0	18.0	0.0220573242116	
1332.0	18.0	0.0220573242111	
1368.0	18.0	0.022057324211	
1404.0	18.0	0.022057324211	
1440.0	18.0	0.022057324211	


==> data/fig_space_station_tfirka_hist2.dat <==
n_samples	mu_size	h2_err	
4.0	2.0	0.9272409868	
8.0	2.0	0.624611371039	
12.0	2.0	0.624596778607	
16.0	2.0	0.624596778183	


==> data/fig_space_station_tfirka_hist20.dat <==
n_samples	mu_size	h2_err	
40.0	20.0	0.619016357426	
80.0	20.0	inf	
120.0	20.0	0.400656594406	
160.0	20.0	0.0345146811498	
200.0	20.0	0.025544695307	
240.0	20.0	0.0255440180392	
280.0	20.0	0.0255440153029	
320.0	20.0	0.0255440141204	
360.0	20.0	0.0255440134136	
400.0	20.0	0.025544013016	
440.0	20.0	0.0255440127561	
480.0	20.0	0.0255440125924	
520.0	20.0	0.0255440124793	
560.0	20.0	0.025544012403	
600.0	20.0	0.0255440123482	
640.0	20.0	0.0255440123095	
680.0	20.0	0.025544012281	
720.0	20.0	0.0255440122601	
760.0	20.0	0.0255440122445	
800.0	20.0	0.0255440122328	
840.0	20.0	0.0255440122238	
880.0	20.0	0.0255440122171	
920.0	20.0	0.0255440122118	
960.0	20.0	0.0255440122078	
1000.0	20.0	0.0255440122046	
1040.0	20.0	0.0255440122022	
1080.0	20.0	0.0255440122003	
1120.0	20.0	0.0255440121988	
1160.0	20.0	0.0255440121976	
1200.0	20.0	0.0255440121967	
1240.0	20.0	0.0255440121959	
1280.0	20.0	0.0255440121953	
1320.0	20.0	0.0255440121949	
1360.0	20.0	0.0255440121945	
1400.0	20.0	0.0255440121942	
1440.0	20.0	0.025544012194	
1480.0	20.0	0.0255440121938	
1520.0	20.0	0.0255440121936	
1560.0	20.0	0.0255440121935	
1600.0	20.0	0.0255440121934	
1640.0	20.0	0.0255440121934	
1680.0	20.0	0.0255440121933	
1720.0	20.0	0.0255440121932	
1760.0	20.0	0.0255440121932	
1800.0	20.0	0.0255440121932	
1840.0	20.0	0.0255440121931	


==> data/fig_space_station_tfirka_hist22.dat <==
n_samples	mu_size	h2_err	
44.0	22.0	inf	
88.0	22.0	inf	
132.0	22.0	0.0622377113113	
176.0	22.0	inf	
220.0	22.0	0.0246418247625	
264.0	22.0	0.0241892546686	
308.0	22.0	inf	
352.0	22.0	inf	
396.0	22.0	0.0146778813826	
440.0	22.0	0.0146291652917	
484.0	22.0	0.0146348531236	
528.0	22.0	0.0146291631732	
572.0	22.0	0.0146295228305	
616.0	22.0	0.0146288988379	
660.0	22.0	0.0146288808261	
704.0	22.0	0.0146288276663	
748.0	22.0	0.0146288254881	
792.0	22.0	0.0146288070589	
836.0	22.0	0.0146288092395	
880.0	22.0	0.0146287992292	
924.0	22.0	0.0146288047194	
968.0	22.0	0.0146287979371	
1012.0	22.0	0.0146288091427	
1056.0	22.0	0.0146288039011	
1100.0	22.0	0.0146288294302	
1144.0	22.0	0.0146288244445	
1188.0	22.0	0.014628896585	
1232.0	22.0	0.0146288819912	
1276.0	22.0	0.0146291800371	
1320.0	22.0	0.0146290219711	
1364.0	22.0	0.0146334334784	
1408.0	22.0	0.0146291874451	
1452.0	22.0	0.0146342812725	
1496.0	22.0	inf	
1540.0	22.0	inf	
1584.0	22.0	inf	
1628.0	22.0	0.0146525053414	
1672.0	22.0	inf	
1716.0	22.0	inf	
1760.0	22.0	0.0144529244172	
1804.0	22.0	0.0141930394337	
1848.0	22.0	0.0140946447275	
1892.0	22.0	0.0140917990391	
1936.0	22.0	0.0140917849994	
1980.0	22.0	0.0140917724752	
2024.0	22.0	0.0140918224861	
2068.0	22.0	0.0140918102132	
2112.0	22.0	inf	
2156.0	22.0	0.0140955572931	
2200.0	22.0	inf	
2244.0	22.0	inf	
2288.0	22.0	0.0140970263261	
2332.0	22.0	inf	
2376.0	22.0	inf	
2420.0	22.0	0.0135454469148	
2464.0	22.0	0.0135367399383	
2508.0	22.0	0.0135367343511	
2552.0	22.0	0.0135367341857	
2596.0	22.0	0.0135367341458	
2640.0	22.0	0.0135367341349	
2684.0	22.0	0.013536734132	
2728.0	22.0	0.0135367341312	
2772.0	22.0	0.0135367341309	


==> data/fig_space_station_tfirka_hist24.dat <==
n_samples	mu_size	h2_err	
48.0	24.0	inf	
96.0	24.0	inf	
144.0	24.0	inf	
192.0	24.0	inf	
240.0	24.0	inf	
288.0	24.0	inf	
336.0	24.0	0.014315053015	
384.0	24.0	0.0142916619751	
432.0	24.0	0.0142915146957	
480.0	24.0	0.0142915093377	
528.0	24.0	0.0142915089885	
576.0	24.0	0.0142915089607	
624.0	24.0	0.0142915089584	
672.0	24.0	0.0142915089582	


==> data/fig_space_station_tfirka_hist26.dat <==
n_samples	mu_size	h2_err	
52.0	26.0	inf	
104.0	26.0	inf	
156.0	26.0	inf	
208.0	26.0	inf	
260.0	26.0	0.0300415600608	
312.0	26.0	0.0134530086651	
364.0	26.0	0.0134490127839	
416.0	26.0	0.0134490078279	
468.0	26.0	0.0134490078144	
520.0	26.0	0.0134490078139	
572.0	26.0	0.0134490078138	


==> data/fig_space_station_tfirka_hist28.dat <==
n_samples	mu_size	h2_err	
56.0	28.0	0.593351274764	
112.0	28.0	0.201645505652	
168.0	28.0	0.0425494301124	
224.0	28.0	inf	
280.0	28.0	inf	
336.0	28.0	inf	
392.0	28.0	inf	
448.0	28.0	0.0134250625424	
504.0	28.0	inf	
560.0	28.0	inf	
616.0	28.0	0.0124465457006	
672.0	28.0	0.0102238868525	
728.0	28.0	0.00993838434797	
784.0	28.0	0.00993311525925	
840.0	28.0	0.00993157640415	
896.0	28.0	0.00992333259905	
952.0	28.0	0.00994519862119	
1008.0	28.0	0.00964231833382	
1064.0	28.0	0.00945886357769	
1120.0	28.0	0.00911480345904	
1176.0	28.0	0.00682233851564	
1232.0	28.0	0.00422451023732	
1288.0	28.0	0.00416951159751	
1344.0	28.0	0.0041692378747	
1400.0	28.0	0.00416923654116	
1456.0	28.0	0.0041692365347	
1512.0	28.0	0.00416923653462	


==> data/fig_space_station_tfirka_hist30.dat <==
n_samples	mu_size	h2_err	
60.0	30.0	inf	
120.0	30.0	inf	
180.0	30.0	inf	
240.0	30.0	inf	
300.0	30.0	0.0134481564861	
360.0	30.0	inf	
420.0	30.0	0.0134465993464	
480.0	30.0	inf	
540.0	30.0	0.013447250809	
600.0	30.0	inf	
660.0	30.0	inf	
720.0	30.0	inf	
780.0	30.0	inf	
840.0	30.0	inf	
900.0	30.0	inf	
960.0	30.0	0.00433772162839	
1020.0	30.0	0.00416218919613	
1080.0	30.0	0.0041618477433	
1140.0	30.0	0.0041618451115	
1200.0	30.0	0.00416184492478	
1260.0	30.0	0.00416184489453	
1320.0	30.0	0.00416184488928	
1380.0	30.0	0.00416184488834	
1440.0	30.0	0.00416184488827	
1500.0	30.0	0.00416184488824	


==> data/fig_space_station_tfirka_hist32.dat <==
n_samples	mu_size	h2_err	
64.0	32.0	0.644786186396	
128.0	32.0	inf	
192.0	32.0	inf	
256.0	32.0	inf	
320.0	32.0	inf	
384.0	32.0	inf	
448.0	32.0	0.0119301138872	
512.0	32.0	0.00625453561273	
576.0	32.0	0.00357762829503	
640.0	32.0	0.00318735869989	
704.0	32.0	0.00318400774502	
768.0	32.0	0.00318399100499	
832.0	32.0	0.00318399092296	
896.0	32.0	0.00318399092243	
960.0	32.0	0.00318399092248	


==> data/fig_space_station_tfirka_hist34.dat <==
n_samples	mu_size	h2_err	
68.0	34.0	inf	
136.0	34.0	inf	
204.0	34.0	inf	
272.0	34.0	inf	
340.0	34.0	inf	
408.0	34.0	0.00356710194594	
476.0	34.0	0.00302959667752	
544.0	34.0	0.00302844249324	
612.0	34.0	0.00302843725536	
680.0	34.0	0.00302843723091	
748.0	34.0	0.0030284372308	


==> data/fig_space_station_tfirka_hist36.dat <==
n_samples	mu_size	h2_err	
72.0	36.0	inf	
144.0	36.0	inf	
216.0	36.0	inf	
288.0	36.0	inf	
360.0	36.0	inf	
432.0	36.0	inf	
504.0	36.0	inf	
576.0	36.0	0.00348231847973	
648.0	36.0	inf	
720.0	36.0	0.00302584773233	
792.0	36.0	0.00294656179028	
864.0	36.0	0.00281830428931	
936.0	36.0	0.00270742493402	
1008.0	36.0	0.00242886639403	
1080.0	36.0	0.00236473776356	
1152.0	36.0	0.00236318365727	
1224.0	36.0	0.00236316778715	
1296.0	36.0	0.0023631676135	
1368.0	36.0	0.00236316760897	
1440.0	36.0	0.00236316760865	
1512.0	36.0	0.00236316760849	
1584.0	36.0	0.0023631676085	
1656.0	36.0	0.00236316760856	
1728.0	36.0	0.00236316760847	
1800.0	36.0	0.00236316760845	
1872.0	36.0	0.00236316760849	
1944.0	36.0	0.00236316760856	
2016.0	36.0	0.00236316760853	
2088.0	36.0	0.00236316760852	
2160.0	36.0	0.00236316760862	
2232.0	36.0	0.00236316760861	
2304.0	36.0	0.00236316760854	
2376.0	36.0	0.0023631676086	
2448.0	36.0	0.00236316760854	
2520.0	36.0	0.00236316760852	
2592.0	36.0	0.00236316760849	
2664.0	36.0	0.00236316760867	
2736.0	36.0	0.00236316760857	
2808.0	36.0	0.00236316760854	
2880.0	36.0	0.0023631676085	
2952.0	36.0	0.00236316760854	
3024.0	36.0	0.00236316760844	
3096.0	36.0	0.00236316760863	
3168.0	36.0	0.00236316760851	
3240.0	36.0	0.00236316760853	
3312.0	36.0	0.00236316760858	
3384.0	36.0	0.00236316760862	
3456.0	36.0	0.00236316760857	
3528.0	36.0	0.00236316760856	
3600.0	36.0	0.00236316760858	
3672.0	36.0	0.00236316760854	
3744.0	36.0	0.00236316760849	
3816.0	36.0	0.00236316760848	
3888.0	36.0	0.00236316760854	
3960.0	36.0	0.00236316760854	
4032.0	36.0	0.00236316760855	
4104.0	36.0	0.00236316760861	
4176.0	36.0	0.00236316760855	
4248.0	36.0	0.00236316760856	
4320.0	36.0	0.00236316760856	
4392.0	36.0	0.00236316760857	
4464.0	36.0	0.00236316760858	
4536.0	36.0	0.00236316760852	
4608.0	36.0	0.00236316760859	
4680.0	36.0	0.00236316760863	
4752.0	36.0	0.00236316760857	
4824.0	36.0	0.00236316760849	
4896.0	36.0	0.00236316760848	
4968.0	36.0	0.00236316760857	
5040.0	36.0	0.00236316760864	
5112.0	36.0	0.00236316760865	
5184.0	36.0	0.00236316760855	
5256.0	36.0	0.00236316760859	
5328.0	36.0	0.00236316760857	
5400.0	36.0	0.00236316760851	
5472.0	36.0	0.00236316760851	
5544.0	36.0	0.00236316760853	
5616.0	36.0	0.00236316760847	
5688.0	36.0	0.00236316760856	
5760.0	36.0	0.00236316760855	
5832.0	36.0	0.00236316760861	
5904.0	36.0	0.00236316760858	
5976.0	36.0	0.00236316760862	
6048.0	36.0	0.00236316760858	
6120.0	36.0	0.00236316760856	
6192.0	36.0	0.0023631676084	
6264.0	36.0	0.00236316760853	
6336.0	36.0	0.00236316760864	
6408.0	36.0	0.00236316760855	
6480.0	36.0	0.00236316760862	
6552.0	36.0	0.00236316760854	
6624.0	36.0	0.00236316760858	
6696.0	36.0	0.00236316760855	
6768.0	36.0	0.00236316760856	
6840.0	36.0	0.00236316760847	
6912.0	36.0	0.00236316760858	
6984.0	36.0	0.00236316760849	
7056.0	36.0	0.00236316760854	
7128.0	36.0	0.00236316760841	
7200.0	36.0	0.00236316760858	


==> data/fig_space_station_tfirka_hist38.dat <==
n_samples	mu_size	h2_err	
76.0	38.0	inf	
152.0	38.0	inf	
228.0	38.0	inf	
304.0	38.0	inf	
380.0	38.0	inf	
456.0	38.0	inf	
532.0	38.0	inf	
608.0	38.0	inf	
684.0	38.0	inf	
760.0	38.0	inf	
836.0	38.0	inf	
912.0	38.0	inf	
988.0	38.0	inf	
1064.0	38.0	0.00144446344699	
1140.0	38.0	0.00111606462332	
1216.0	38.0	0.00111583187625	
1292.0	38.0	0.0011158300231	
1368.0	38.0	0.00111583000534	
1444.0	38.0	0.00111583000508	
1520.0	38.0	0.00111583000513	
1596.0	38.0	0.00111583000516	
1672.0	38.0	0.00111583000515	
1748.0	38.0	0.00111583000521	
1824.0	38.0	0.00111583000514	
1900.0	38.0	0.00111583000513	
1976.0	38.0	0.0011158300052	
2052.0	38.0	0.00111583000507	
2128.0	38.0	0.00111583000517	
2204.0	38.0	0.00111583000527	
2280.0	38.0	0.00111583000548	
2356.0	38.0	0.00111583000522	
2432.0	38.0	0.00111583000519	
2508.0	38.0	0.00111583000526	
2584.0	38.0	0.00111583000531	
2660.0	38.0	0.0011158300053	
2736.0	38.0	0.00111583000507	
2812.0	38.0	0.0011158300052	
2888.0	38.0	0.00111583000522	
2964.0	38.0	0.00111583000521	
3040.0	38.0	0.0011158300052	
3116.0	38.0	0.0011158300052	
3192.0	38.0	0.00111583000508	
3268.0	38.0	0.00111583000507	
3344.0	38.0	0.00111583000519	
3420.0	38.0	0.00111583000526	
3496.0	38.0	0.00111583000512	
3572.0	38.0	0.00111583000548	
3648.0	38.0	0.00111583000518	
3724.0	38.0	0.00111583000543	
3800.0	38.0	0.00111583000514	
3876.0	38.0	0.00111583000534	
3952.0	38.0	0.001115830005	
4028.0	38.0	0.00111583000519	
4104.0	38.0	0.00111583000506	
4180.0	38.0	0.00111583000496	
4256.0	38.0	0.00111583000515	
4332.0	38.0	0.00111583000528	
4408.0	38.0	0.00111583000515	
4484.0	38.0	0.00111583000521	
4560.0	38.0	0.00111583000531	
4636.0	38.0	0.00111583000545	
4712.0	38.0	0.00111583000523	
4788.0	38.0	0.00111583000521	
4864.0	38.0	0.00111583000532	
4940.0	38.0	0.00111583000509	
5016.0	38.0	0.00111583000528	
5092.0	38.0	0.00111583000508	
5168.0	38.0	0.00111583000516	
5244.0	38.0	0.00111583000521	
5320.0	38.0	0.00111583000536	
5396.0	38.0	0.00111583000516	
5472.0	38.0	0.00111583000526	
5548.0	38.0	0.00111583000517	
5624.0	38.0	0.0011158300052	
5700.0	38.0	0.00111583000524	
5776.0	38.0	0.00111583000517	
5852.0	38.0	0.00111583000529	
5928.0	38.0	0.00111583000507	
6004.0	38.0	0.00111583000483	
6080.0	38.0	0.00111583000529	
6156.0	38.0	0.0011158300051	
6232.0	38.0	0.00111583000518	
6308.0	38.0	0.00111583000497	
6384.0	38.0	0.00111583000517	
6460.0	38.0	0.00111583000508	
6536.0	38.0	0.00111583000535	
6612.0	38.0	0.00111583000498	
6688.0	38.0	0.00111583000516	
6764.0	38.0	0.00111583000526	
6840.0	38.0	0.00111583000502	
6916.0	38.0	0.00111583000518	
6992.0	38.0	0.00111583000505	
7068.0	38.0	0.00111583000515	
7144.0	38.0	0.00111583000521	
7220.0	38.0	0.00111583000525	
7296.0	38.0	0.00111583000535	
7372.0	38.0	0.00111583000525	
7448.0	38.0	0.00111583000526	
7524.0	38.0	0.0011158300053	
7600.0	38.0	0.00111583000544	


==> data/fig_space_station_tfirka_hist4.dat <==
n_samples	mu_size	h2_err	
8.0	4.0	0.733738388096	
16.0	4.0	0.507014041314	
24.0	4.0	0.506693054078	
32.0	4.0	0.506693049867	


==> data/fig_space_station_tfirka_hist40.dat <==
n_samples	mu_size	h2_err	
80.0	40.0	inf	
160.0	40.0	inf	
240.0	40.0	inf	
320.0	40.0	inf	
400.0	40.0	inf	
480.0	40.0	inf	
560.0	40.0	inf	
640.0	40.0	inf	
720.0	40.0	inf	
800.0	40.0	inf	
880.0	40.0	inf	
960.0	40.0	inf	
1040.0	40.0	0.00140070986832	
1120.0	40.0	inf	
1200.0	40.0	0.00135622758745	
1280.0	40.0	inf	
1360.0	40.0	0.00115369416621	
1440.0	40.0	0.00105578140188	
1520.0	40.0	0.00105539319935	
1600.0	40.0	0.00105539026935	
1680.0	40.0	0.00105539024276	
1760.0	40.0	0.00105539024243	
1840.0	40.0	0.0010553902423	
1920.0	40.0	0.00105539024226	
2000.0	40.0	0.00105539024202	
2080.0	40.0	0.00105539024246	
2160.0	40.0	0.0010553902423	
2240.0	40.0	0.00105539024239	
2320.0	40.0	0.00105539024235	
2400.0	40.0	0.00105539024223	
2480.0	40.0	0.00105539024244	
2560.0	40.0	0.00105539024216	
2640.0	40.0	0.00105539024229	
2720.0	40.0	0.00105539024209	
2800.0	40.0	0.00105539024233	
2880.0	40.0	0.00105539024237	
2960.0	40.0	0.00105539024237	
3040.0	40.0	0.00105539024233	
3120.0	40.0	0.00105539024241	
3200.0	40.0	0.00105539024233	
3280.0	40.0	0.00105539024237	
3360.0	40.0	0.00105539024217	
3440.0	40.0	0.0010553902425	
3520.0	40.0	0.00105539024225	
3600.0	40.0	0.00105539024252	
3680.0	40.0	0.00105539024232	
3760.0	40.0	0.00105539024252	
3840.0	40.0	0.00105539024233	
3920.0	40.0	0.00105539024234	
4000.0	40.0	0.0010553902425	
4080.0	40.0	0.00105539024255	
4160.0	40.0	0.00105539024236	
4240.0	40.0	0.00105539024248	
4320.0	40.0	0.00105539024247	
4400.0	40.0	0.00105539024245	
4480.0	40.0	0.00105539024202	
4560.0	40.0	0.00105539024208	
4640.0	40.0	0.00105539024227	
4720.0	40.0	0.00105539024217	
4800.0	40.0	0.00105539024257	
4880.0	40.0	0.00105539024226	
4960.0	40.0	0.00105539024254	
5040.0	40.0	0.00105539024222	
5120.0	40.0	0.00105539024255	
5200.0	40.0	0.00105539024215	
5280.0	40.0	0.00105539024242	
5360.0	40.0	0.00105539024242	
5440.0	40.0	0.00105539024251	
5520.0	40.0	0.00105539024261	
5600.0	40.0	0.00105539024238	
5680.0	40.0	0.00105539024238	
5760.0	40.0	0.00105539024244	
5840.0	40.0	0.00105539024274	
5920.0	40.0	0.00105539024256	
6000.0	40.0	0.00105539024237	
6080.0	40.0	0.00105539024225	
6160.0	40.0	0.00105539024227	
6240.0	40.0	0.00105539024228	
6320.0	40.0	0.00105539024267	
6400.0	40.0	0.00105539024263	
6480.0	40.0	0.00105539024252	
6560.0	40.0	0.00105539024239	
6640.0	40.0	0.0010553902425	
6720.0	40.0	0.00105539024238	
6800.0	40.0	0.00105539024225	
6880.0	40.0	0.00105539024232	
6960.0	40.0	0.00105539024248	
7040.0	40.0	0.00105539024236	
7120.0	40.0	0.00105539024235	
7200.0	40.0	0.00105539024208	
7280.0	40.0	0.00105539024256	
7360.0	40.0	0.00105539024247	
7440.0	40.0	0.00105539024258	
7520.0	40.0	0.00105539024239	
7600.0	40.0	0.00105539024237	
7680.0	40.0	0.00105539024244	
7760.0	40.0	0.00105539024262	
7840.0	40.0	0.00105539024245	
7920.0	40.0	0.00105539024264	
8000.0	40.0	0.00105539024223	


==> data/fig_space_station_tfirka_hist42.dat <==
n_samples	mu_size	h2_err	
84.0	42.0	inf	
168.0	42.0	inf	
252.0	42.0	inf	
336.0	42.0	inf	
420.0	42.0	inf	
504.0	42.0	inf	
588.0	42.0	inf	
672.0	42.0	inf	
756.0	42.0	inf	
840.0	42.0	inf	
924.0	42.0	inf	
1008.0	42.0	inf	
1092.0	42.0	inf	
1176.0	42.0	0.000666057399919	
1260.0	42.0	0.000639302577638	
1344.0	42.0	0.000639288273139	
1428.0	42.0	0.000639288180888	
1512.0	42.0	0.000639288180635	
1596.0	42.0	0.000639288179778	


==> data/fig_space_station_tfirka_hist44.dat <==
n_samples	mu_size	h2_err	
88.0	44.0	inf	
176.0	44.0	inf	
264.0	44.0	inf	
352.0	44.0	inf	
440.0	44.0	inf	
528.0	44.0	inf	
616.0	44.0	inf	
704.0	44.0	inf	
792.0	44.0	inf	
880.0	44.0	inf	
968.0	44.0	inf	
1056.0	44.0	0.000775602963155	
1144.0	44.0	0.000373744545053	
1232.0	44.0	0.000366119866215	
1320.0	44.0	0.000366093301647	
1408.0	44.0	0.000366093162878	
1496.0	44.0	0.000366093162793	
1584.0	44.0	0.000366093162393	
1672.0	44.0	0.000366093161871	
1760.0	44.0	0.00036609316213	
1848.0	44.0	0.00036609316165	
1936.0	44.0	0.00036609316221	
2024.0	44.0	0.000366093162683	
2112.0	44.0	0.000366093162262	
2200.0	44.0	0.000366093162712	
2288.0	44.0	0.000366093161136	
2376.0	44.0	0.000366093161669	
2464.0	44.0	0.000366093161649	
2552.0	44.0	0.00036609316171	
2640.0	44.0	0.000366093162075	
2728.0	44.0	0.000366093162688	
2816.0	44.0	0.000366093162461	
2904.0	44.0	0.000366093162107	
2992.0	44.0	0.000366093161386	
3080.0	44.0	0.000366093162353	
3168.0	44.0	0.000366093161788	
3256.0	44.0	0.000366093162619	
3344.0	44.0	0.000366093161793	
3432.0	44.0	0.000366093162342	
3520.0	44.0	0.000366093162148	
3608.0	44.0	0.000366093162194	
3696.0	44.0	0.000366093162312	
3784.0	44.0	0.000366093162325	
3872.0	44.0	0.000366093161744	
3960.0	44.0	0.000366093161392	
4048.0	44.0	0.000366093161942	
4136.0	44.0	0.000366093162769	
4224.0	44.0	0.000366093161923	
4312.0	44.0	0.000366093162654	
4400.0	44.0	0.000366093162103	
4488.0	44.0	0.000366093162494	
4576.0	44.0	0.000366093162098	
4664.0	44.0	0.000366093161835	
4752.0	44.0	0.000366093161961	
4840.0	44.0	0.000366093162603	
4928.0	44.0	0.000366093161784	
5016.0	44.0	0.000366093161961	
5104.0	44.0	0.000366093161864	
5192.0	44.0	0.000366093162126	
5280.0	44.0	0.000366093162616	
5368.0	44.0	0.000366093162452	
5456.0	44.0	0.000366093161218	
5544.0	44.0	0.000366093161827	
5632.0	44.0	0.000366093162322	
5720.0	44.0	0.000366093162162	
5808.0	44.0	0.000366093162158	
5896.0	44.0	0.000366093162281	
5984.0	44.0	0.000366093162093	
6072.0	44.0	0.000366093162435	
6160.0	44.0	0.000366093161982	
6248.0	44.0	0.00036609316159	
6336.0	44.0	0.000366093162232	
6424.0	44.0	0.000366093161557	
6512.0	44.0	0.000366093162157	
6600.0	44.0	0.000366093162288	
6688.0	44.0	0.000366093161594	
6776.0	44.0	0.00036609316181	
6864.0	44.0	0.000366093162033	
6952.0	44.0	0.000366093162489	
7040.0	44.0	0.000366093161881	
7128.0	44.0	0.000366093162445	
7216.0	44.0	0.000366093163326	
7304.0	44.0	0.00036609316169	
7392.0	44.0	0.000366093162244	
7480.0	44.0	0.000366093161978	
7568.0	44.0	0.000366093162197	
7656.0	44.0	0.000366093162225	
7744.0	44.0	0.000366093162477	
7832.0	44.0	0.000366093161947	
7920.0	44.0	0.000366093162251	
8008.0	44.0	0.000366093162333	
8096.0	44.0	0.00036609316161	
8184.0	44.0	0.000366093162161	
8272.0	44.0	0.000366093162166	
8360.0	44.0	0.000366093162783	
8448.0	44.0	0.000366093161665	
8536.0	44.0	0.000366093162099	
8624.0	44.0	0.000366093162401	
8712.0	44.0	0.000366093161747	
8800.0	44.0	0.000366093161608	


==> data/fig_space_station_tfirka_hist46.dat <==
n_samples	mu_size	h2_err	
92.0	46.0	inf	
184.0	46.0	inf	
276.0	46.0	inf	
368.0	46.0	inf	
460.0	46.0	inf	
552.0	46.0	inf	
644.0	46.0	inf	
736.0	46.0	inf	
828.0	46.0	0.000925583674507	
920.0	46.0	0.000320748270458	
1012.0	46.0	0.000286821954691	
1104.0	46.0	0.000286712991014	
1196.0	46.0	0.00028671247242	
1288.0	46.0	0.000286712469447	
1380.0	46.0	0.000286712469228	


==> data/fig_space_station_tfirka_hist48.dat <==
n_samples	mu_size	h2_err	
96.0	48.0	inf	
192.0	48.0	inf	
288.0	48.0	inf	
384.0	48.0	inf	
480.0	48.0	inf	
576.0	48.0	inf	
672.0	48.0	inf	
768.0	48.0	inf	
864.0	48.0	inf	
960.0	48.0	inf	
1056.0	48.0	inf	
1152.0	48.0	0.000279301252113	
1248.0	48.0	0.000273652056303	
1344.0	48.0	inf	
1440.0	48.0	0.00026737756988	
1536.0	48.0	inf	
1632.0	48.0	0.000279424536179	
1728.0	48.0	0.000257133817875	
1824.0	48.0	0.000257081959182	
1920.0	48.0	0.000258609787313	
2016.0	48.0	0.000262596826206	
2112.0	48.0	inf	
2208.0	48.0	inf	
2304.0	48.0	0.000327964270501	
2400.0	48.0	0.00028536391277	
2496.0	48.0	0.000247348294153	
2592.0	48.0	0.000246433946873	
2688.0	48.0	0.000246246455326	
2784.0	48.0	0.000246227930776	
2880.0	48.0	0.000246225492378	
2976.0	48.0	0.000246225203093	
3072.0	48.0	0.000246225168738	
3168.0	48.0	0.000246225163963	
3264.0	48.0	0.000246225162498	
3360.0	48.0	0.000246225163149	
3456.0	48.0	0.000246225163036	


==> data/fig_space_station_tfirka_hist50.dat <==
n_samples	mu_size	h2_err	
100.0	50.0	inf	
200.0	50.0	inf	
300.0	50.0	0.0323852133045	
400.0	50.0	inf	
500.0	50.0	inf	
600.0	50.0	inf	
700.0	50.0	inf	
800.0	50.0	inf	
900.0	50.0	inf	
1000.0	50.0	inf	
1100.0	50.0	inf	
1200.0	50.0	0.000250627385851	
1300.0	50.0	inf	
1400.0	50.0	inf	
1500.0	50.0	inf	
1600.0	50.0	0.00024626134987	
1700.0	50.0	0.000239955367624	
1800.0	50.0	0.000236497484457	
1900.0	50.0	0.000235740235171	
2000.0	50.0	inf	
2100.0	50.0	0.000235736953211	
2200.0	50.0	0.000220635837234	
2300.0	50.0	0.00022011142707	
2400.0	50.0	0.000219913498378	
2500.0	50.0	0.000219826692427	
2600.0	50.0	0.000219763147993	
2700.0	50.0	0.000219705156258	
2800.0	50.0	0.000219639187483	
2900.0	50.0	0.000219554427413	
3000.0	50.0	0.000219421511407	
3100.0	50.0	0.000219199407998	
3200.0	50.0	0.000218723980823	
3300.0	50.0	0.000217810675769	
3400.0	50.0	0.000215417466799	
3500.0	50.0	0.000212157925921	
3600.0	50.0	0.000207836569492	
3700.0	50.0	0.000205028503326	
3800.0	50.0	0.000200925042656	
3900.0	50.0	0.000198696714221	
4000.0	50.0	0.000198026838729	
4100.0	50.0	0.000197946757488	
4200.0	50.0	0.000197933621648	
4300.0	50.0	0.000197929070384	
4400.0	50.0	0.000197926416997	
4500.0	50.0	0.000197924694446	
4600.0	50.0	0.000197923540127	
4700.0	50.0	0.000197922764662	
4800.0	50.0	0.000197922238315	
4900.0	50.0	0.000197921881839	
5000.0	50.0	0.000197921636759	
5100.0	50.0	0.000197921471368	
5200.0	50.0	0.000197921353861	
5300.0	50.0	0.000197921278142	
5400.0	50.0	0.000197921221301	
5500.0	50.0	0.000197921185252	
5600.0	50.0	0.000197921160171	
5700.0	50.0	0.000197921139517	
5800.0	50.0	0.00019792113008	
5900.0	50.0	0.000197921118797	
6000.0	50.0	0.000197921114008	
6100.0	50.0	0.000197921109267	
6200.0	50.0	0.000197921105628	
6300.0	50.0	0.000197921104069	
6400.0	50.0	0.000197921104325	
6500.0	50.0	0.000197921103933	
6600.0	50.0	0.000197921099955	
6700.0	50.0	0.000197921101041	
6800.0	50.0	0.000197921100162	
6900.0	50.0	0.000197921101972	
7000.0	50.0	0.000197921101035	
7100.0	50.0	0.000197921101103	
7200.0	50.0	0.000197921101906	
7300.0	50.0	0.000197921100263	
7400.0	50.0	0.000197921100216	
7500.0	50.0	0.000197921100634	
7600.0	50.0	0.000197921099665	
7700.0	50.0	0.000197921101086	
7800.0	50.0	0.000197921099976	
7900.0	50.0	0.000197921100729	
8000.0	50.0	0.000197921099447	
8100.0	50.0	0.000197921099203	
8200.0	50.0	0.000197921100525	
8300.0	50.0	0.000197921101502	


==> data/fig_space_station_tfirka_hist6.dat <==
n_samples	mu_size	h2_err	
12.0	6.0	0.522787877889	
24.0	6.0	inf	
36.0	6.0	0.506693208486	
48.0	6.0	inf	
60.0	6.0	0.506707071712	
72.0	6.0	inf	
84.0	6.0	inf	
96.0	6.0	0.509032675031	
108.0	6.0	inf	
120.0	6.0	inf	
132.0	6.0	0.506516728981	
144.0	6.0	inf	
156.0	6.0	0.452626089016	
168.0	6.0	0.0788380696523	
180.0	6.0	0.0606660480247	
192.0	6.0	0.0606636145793	
204.0	6.0	0.0606636142815	


==> data/fig_space_station_tfirka_hist8.dat <==
n_samples	mu_size	h2_err	
16.0	8.0	0.532057819193	
32.0	8.0	0.508978788037	
48.0	8.0	inf	
64.0	8.0	0.504808229374	
80.0	8.0	0.503835957942	
96.0	8.0	0.50383526875	
112.0	8.0	0.503835264431	
128.0	8.0	0.503835264402	
144.0	8.0	0.503835264402	

